Magneto-Thermal Thin Shell Approximation for 3D Finite Element Analysis of No-Insulation Coils

For finite element (FE) analysis of no-insulation (NI) high-temperature superconducting (HTS) pancake coils, the high aspect ratio of the turn-to-turn contact layer (T2TCL) leads to meshing difficulties which result in either poor quality mesh elements resulting in a decrease of the solution accuracy or a high number of degrees of freedom. We proposed to mitigate this issue by collapsing the T2TCL volume into a surface and using a so-called thin shell approximation (TSA). Previously, two TSA have been introduced, one to solve the heat equation and the other for an $\vec{H}-\phi$ magnetodynamic formulation. In this work, we propose to combine the magnetodynamic and thermal TSA to create a coupled magneto-thermal TSA for three-dimensional FE analysis. Particular attention is paid to the detailed derivation of the coupling terms. In the context of NI HTS pancake coils, the TSA represents the electric and thermal contact resistance of the T2TCL. For the HTS coated conductor (CC) itself, an anisotropic homogenization is used which represents its multi-layered structure. In axial and azimuthal direction, it resolves the current sharing between the HTS and other layers of the CC. The coupled TSA formulation is verified against a reference model with volumetric T2TCL. The coupled TSA is shown to significantly reduce the solution time as well as the manual effort required for high-quality meshes of the T2TCL. The implementation is open-source and a reference implementation is made publicly available.

==> data/I.csv <==
0
0.4
0.8
1.2
1.6
2
2.4
2.8
3.2
3.6
4
4.4
4.8
5.2
5.6
6
6.4
6.8
7.2
7.6
8
8.4
8.8
9.2
9.6
10
10.4
10.8
11.2
11.6
12
12.4
12.8
13.2
13.6
14
14.4
14.8
15.2
15.6
16
16.4
16.8
17.2
17.6
18
18.4
18.8
19.2
19.6
20
20.4
20.8
21.2
21.6
22
22.4
22.8
23.2
23.6
24
24.4
24.8
25.2
25.6
26
26.4
26.8
27.2
27.6
28
28.4
28.8
29.2
29.6
30
30.4
30.8
31.2
31.6
32
32.4
32.8
33.2
33.6
34
34.4
34.8
35.2
35.6
36
36.4
36.8
37.2
37.6
38
38.4
38.8
39.2
39.6
40
40.4
40.8
41.2
41.6
42
42.4
42.8
43.2
43.6
44
44.4
44.8
45.2
45.6
46
46.4
46.8
47.2
47.6
48
48.4
48.8
49.2
49.6
50
50.4
50.8
51.2
51.6
52
52.4
52.8
53.2
53.6
54
54.4
54.8
55.2
55.6
56
56.4
56.8
57.2
57.6
58
58.4
58.8
59.2
59.6
60
60.4
60.8
61.2
61.6
62
62.4
62.8
63.2
63.6
64
64.4
64.8
65.2
65.6
66
66.4
66.8
67.2
67.6
68
68.4
68.8
69.2
69.6
70
70.4
70.8
71.2
71.6
72
72.4
72.8
73.2
73.6
74
74.4
74.8
75.2
75.6
76
76.4
76.8
77.2
77.6
78
78.4
78.8
79.2
79.6
80
80.4
80.8
81.2
81.6
82
82.4
82.8
83.2
83.6
84
84.4
84.8
85.2
85.6
86
86.4
86.8
87.2
87.6
88
88.4
88.8
89.2
89.6
90
90.4
90.8
91.2
91.6
92
92.4
92.8
93.2
93.6
94
94.4
94.8
95.2
95.6
96
96.4
96.8
97.2
97.6
98
98.4
98.8
99.2
99.6
100
100.4
100.8
101.2
101.6
102
102.4
102.8
103.2
103.6
104
104.4
104.8
105.2
105.6
106
106.4
106.8
107.2
107.6
108
108.4
108.8
109.2
109.6
110
110.4
110.8
111.2
111.6
112
112.4
112.8
113.2
113.6
114
114.4
114.8
115.2
115.6
116
116.4
116.8
117.2
117.6
118
118.4
118.8
119.2
119.6
120
120.4
120.8
121.2
121.6
122
122.4
122.8
123.2
123.6
124
124.4
124.8
125.2
125.6
126
126.4
126.8
127.2
127.6
128
128.4
128.8
129.2
129.6
130
130.4
130.8
131.2
131.6
132
132.4
132.8
133.2
133.6
134
134.4
134.8
135.2
135.6
136
136.4
136.8
137.2
137.6
138
138.4
138.8
139.2
139.6
140
140.4
140.8
141.2
141.6
142
142.4
142.8
143.2
143.6
144
144.4
144.8
145.2
145.6
146
146.4
146.8
147.2
147.6
148
148.4
148.8
149.2
149.6
150
150.4
150.8
151.2
151.6
152
152.4
152.8
153.2
153.6
154
154.4
154.8
155.2
155.6
156
156.4
156.8
157.2
157.6
158
158.4
158.8
159.2
159.6
160
160.4
160.8
161.2
161.6
162
162.4
162.8
163.2
163.6
164
164.4
164.8
165.2
165.6
166
166.4
166.8
167.2
167.6
168
168.4
168.8
169.2
169.6
170
170.4
170.8
171.2
171.6
172
172.4
172.8
173.2
173.6
174
174.4
174.8
175.2
175.6
176
176.4
176.8
177.2
177.6
178
178.4
178.8
179.2
179.6
180
180.4
180.8
181.2
181.6
182
182.4
182.8
183.2
183.6
184
184.4
184.8
185.2
185.6
186
186.4
186.8
187.2
187.6
188
188.4
188.8
189.2
189.6
190
190.4
190.8
191.2
191.6
192
192.4
192.8
193.2
193.6
194
194.4
194.8
195.2
195.6
196
196.4
196.8
197.2
197.6
198
198.4
198.8
199.2
199.6
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data/Iphi_FE_cut.csv <==
0,0,0,0,,0
25,0.057194724,0.002383114,0.2,,0.197616886
50,0.18384561,0.007660234,0.4,,0.392339766
75,0.375646981,0.015651958,0.6,,0.584348042
100,0.629576069,0.026232336,0.8,,0.773767664
125,0.943209219,0.039300384,1,,0.960699616
150,1.314495783,0.054770658,1.2,,1.145229342
175,1.741647391,0.072568641,1.4,,1.327431359
200,2.223072826,0.092628034,1.6,,1.507371966
225,2.757335565,0.114888982,1.8,,1.685111018
250,3.343124193,0.139296841,2,,1.860703159
275,3.979230795,0.165801283,2.2,,2.034198717
300,4.664534609,0.194355609,2.4,,2.205644391
325,5.397989317,0.224916222,2.6,,2.375083778
350,6.178612962,0.257442207,2.8,,2.542557793
375,7.005479769,0.29189499,3,,2.70810501
400,7.877713451,0.32823806,3.2,,2.87176194
425,8.794481633,0.366436735,3.4,,3.033563265
450,9.754991178,0.406457966,3.6,,3.193542034
475,10.75848422,0.448270176,3.8,,3.351729824
500,11.80423476,0.491843115,4,,3.508156885
525,12.89154575,0.53714774,4.2,,3.66285226
550,14.01974658,0.584156107,4.4,,3.815843893
575,15.18819083,0.632841284,4.6,,3.967158716
600,16.39625434,0.683177264,4.8,,4.116822736
625,17.64333355,0.735138898,5,,4.264861102
650,18.92884394,0.788701831,5.2,,4.411298169
675,20.25221867,0.843842445,5.4,,4.556157555
700,21.61290745,0.90053781,5.6,,4.69946219
725,23.01037538,0.958765641,5.8,,4.841234359
750,24.44410204,1.018504252,6,,4.981495748
775,25.9135806,1.079732525,6.2,,5.120267475
800,27.41831702,1.142429876,6.4,,5.257570124
825,28.95782933,1.206576222,6.6,,5.393423778
850,30.53164697,1.272151957,6.8,,5.527848043
875,32.13931021,1.339137925,7,,5.660862075
900,33.78036958,1.407515399,7.2,,5.792484601
925,35.45438539,1.477266058,7.4,,5.922733942
950,37.16092722,1.548371968,7.6,,6.051628032
975,38.89957356,1.620815565,7.8,,6.179184435
1000,40.66991136,1.69457964,8,,6.30542036
1025,42.47153566,1.769647319,8.2,,6.430352681
1050,44.30404931,1.846002055,8.4,,6.553997945
1075,46.16706258,1.923627608,8.6,,6.676372392
1100,48.06019292,2.002508038,8.8,,6.797491962
1125,49.98306466,2.082627694,9,,6.917372306
1150,51.93530878,2.163971199,9.2,,7.036028801
1175,53.9165626,2.246523442,9.4,,7.153476558
1200,55.92646967,2.33026957,9.6,,7.26973043
1225,57.96467946,2.415194978,9.8,,7.384805022
1250,60.03084721,2.5012853,10,,7.4987147
1275,62.12463373,2.588526406,10.2,,7.611473594
1300,64.24570524,2.676904385,10.4,,7.723095615
1325,66.39373319,2.76640555,10.6,,7.83359445
1350,68.5683941,2.857016421,10.8,,7.942983579
1375,70.76936944,2.948723727,11,,8.051276273
1400,72.99634545,3.041514394,11.2,,8.158485606
1425,75.24901305,3.135375544,11.4,,8.264624456
1450,77.52706771,3.230294488,11.6,,8.369705512
1475,79.83020931,3.326258721,11.8,,8.473741279
1500,82.15814203,3.423255918,12,,8.576744082
1525,84.51057426,3.521273927,12.2,,8.678726073
1550,86.88721848,3.62030077,12.4,,8.77969923
1575,89.28779119,3.720324633,12.6,,8.879675367
1600,91.71201279,3.821333866,12.8,,8.978666134
1625,94.15960751,3.92331698,13,,9.07668302
1650,96.63030333,4.026262639,13.2,,9.173737361
1675,99.12383186,4.130159661,13.4,,9.269840339
1700,101.6399283,4.234997013,13.6,,9.365002987
1725,104.1783314,4.340763809,13.8,,9.459236191
1750,106.7387833,4.447449304,14,,9.552550696
1775,109.3210295,4.555042896,14.2,,9.644957104
1800,111.9248189,4.66353412,14.4,,9.73646588
1825,114.5499035,4.772912646,14.6,,9.827087354
1850,117.1960386,4.883168275,14.8,,9.916831725
1875,119.8629826,4.99429094,15,,10.00570906
1900,122.5504968,5.106270702,15.2,,10.0937293
1925,125.2583459,5.219097746,15.4,,10.18090225
1950,127.9862971,5.33276238,15.6,,10.26723762
1975,130.7341209,5.447255038,15.8,,10.35274496
2000,133.5015904,5.562566266,16,,10.43743373
2025,136.2884816,5.678686733,16.2,,10.52131327
2050,139.0945733,5.795607222,16.4,,10.60439278
2075,141.9196471,5.913318627,16.6,,10.68668137
2100,144.763487,6.031811957,16.8,,10.76818804
2125,147.6258799,6.151078328,17,,10.84892167
2150,150.5066152,6.271108968,17.2,,10.92889103
2175,153.405485,6.391895208,17.4,,11.00810479
2200,156.3222836,6.513428485,17.6,,11.08657151
2225,159.2568081,6.635700339,17.8,,11.16429966
2250,162.208858,6.758702415,18,,11.24129759
2275,165.1782349,6.882426454,18.2,,11.31757355
2300,168.1647432,7.0068643,18.4,,11.3931357
2325,171.1681894,7.13200789,18.6,,11.46799211
2350,174.1883823,7.257849263,18.8,,11.54215074
2375,177.2251331,7.384380547,19,,11.61561945
2400,180.2782552,7.511593967,19.2,,11.68840603
2425,183.3475641,7.639481839,19.4,,11.76051816
2450,186.4328777,7.768036571,19.6,,11.83196343
2475,189.5340158,7.897250659,19.8,,11.90274934
2500,192.6508005,8.027116689,20,,11.97288331
2525,195.783056,8.157627334,20.2,,12.04237267
2550,198.9306085,8.288775353,20.4,,12.11122465
2575,202.0932862,8.42055359,20.6,,12.17944641
2600,205.2709194,8.552954973,20.8,,12.24704503
2625,208.4633403,8.685972512,21,,12.31402749
2650,211.6703832,8.819599299,21.2,,12.3804007
2675,214.8918842,8.953828509,21.4,,12.44617149
2700,218.1276814,9.088653393,21.6,,12.51134661
2725,221.3776148,9.224067284,21.8,,12.57593272
2750,224.6415261,9.360063589,22,,12.63993641
2775,227.9192591,9.496635795,22.2,,12.70336421
2800,231.2106591,9.633777463,22.4,,12.76622254
2825,234.5155735,9.771482229,22.6,,12.82851777
2850,237.8338513,9.909743803,22.8,,12.8902562
2875,241.1653432,10.04855597,23,,12.95144403
2900,244.5099018,10.18791258,23.2,,13.01208742
2925,247.8673813,10.32780756,23.4,,13.07219244
2950,251.2376376,10.4682349,23.6,,13.1317651
2975,254.6205283,10.60918868,23.8,,13.19081132
3000,258.0159125,10.75066302,24,,13.24933698
3025,261.4236511,10.89265213,24.2,,13.30734787
3050,264.8436066,11.03515027,24.4,,13.36484973
3075,268.2756428,11.17815178,24.6,,13.42184822
3100,271.7196255,11.32165106,24.8,,13.47834894
3125,275.1754217,11.46564257,25,,13.53435743
3150,278.6429001,11.61012084,25.2,,13.58987916
3175,282.1219309,11.75508046,25.4,,13.64491954
3200,285.6123857,11.90051607,25.6,,13.69948393
3225,289.1141377,12.0464224,25.8,,13.7535776
3250,292.6270613,12.19279422,26,,13.80720578
3275,296.1510327,12.33962636,26.2,,13.86037364
3300,299.6859292,12.48691372,26.4,,13.91308628
3325,303.2316297,12.63465124,26.6,,13.96534876
3350,306.7880144,12.78283393,26.8,,14.01716607
3375,310.3549649,12.93145687,27,,14.06854313
3400,313.9323642,13.08051518,27.2,,14.11948482
3425,317.5200966,13.23000402,27.4,,14.16999598
3450,321.1180476,13.37991865,27.6,,14.22008135
3475,324.7261041,13.53025434,27.8,,14.26974566
3500,328.3441544,13.68100643,28,,14.31899357
3525,331.9720879,13.83217033,28.2,,14.36782967
3550,335.6097954,13.98374148,28.4,,14.41625852
3575,339.2571689,14.13571537,28.6,,14.46428463
3600,342.9141014,14.28808756,28.8,,14.51191244
3625,346.5804876,14.44085365,29,,14.55914635
3650,350.256223,14.59400929,29.2,,14.60599071
3675,353.9412045,14.74755019,29.4,,14.65244981
3700,357.63533,14.90147208,29.6,,14.69852792
3725,361.3384986,15.05577078,29.8,,14.74422922
3750,365.0506107,15.21044211,30,,14.78955789
3775,368.7715678,15.36548199,30.2,,14.83451801
3800,372.5012723,15.52088634,30.4,,14.87911366
3825,376.2396279,15.67665116,30.6,,14.92334884
3850,379.9865393,15.83277247,30.8,,14.96722753
3875,383.7419125,15.98924635,31,,15.01075365
3900,387.5056542,16.14606893,31.2,,15.05393107
3925,391.2776725,16.30323636,31.4,,15.09676364
3950,395.0578764,16.46074485,31.6,,15.13925515
3975,398.8461758,16.61859066,31.8,,15.18140934
4000,402.6424818,16.77677008,32,,15.22322992
4025,406.4467065,16.93527944,32.2,,15.26472056
4050,410.258763,17.09411512,32.4,,15.30588488
4075,414.0785652,17.25327355,32.6,,15.34672645
4100,417.9060282,17.41275117,32.8,,15.38724883
4125,421.7410679,17.5725445,33,,15.4274555
4150,425.5836013,17.73265005,33.2,,15.46734995
4175,429.4335462,17.89306443,33.4,,15.50693557
4200,433.2908215,18.05378423,33.6,,15.54621577
4225,437.1553467,18.21480611,33.8,,15.58519389
4250,441.0270427,18.37612678,34,,15.62387322
4275,444.9058307,18.53774295,34.2,,15.66225705
4300,448.7916333,18.69965139,34.4,,15.70034861
4325,452.6843737,18.86184891,34.6,,15.73815109
4350,456.5839761,19.02433234,34.8,,15.77566766
4375,460.4903655,19.18709856,35,,15.81290144
4400,464.4034676,19.35014448,35.2,,15.84985552
4425,468.3232092,19.51346705,35.4,,15.88653295
4450,472.2495178,19.67706324,35.6,,15.92293676
4475,476.1823216,19.84093007,35.8,,15.95906993
4500,480.12155,20.00506458,36,,15.99493542
4525,484.0671326,20.16946386,36.2,,16.03053614
4550,488.0190003,20.33412501,36.4,,16.06587499
4575,491.9770845,20.49904519,36.6,,16.10095481
4600,495.9413176,20.66422157,36.8,,16.13577843
4625,499.9116326,20.82965136,37,,16.17034864
4650,503.8879631,20.9953318,37.2,,16.2046682
4675,507.8702438,21.16126016,37.4,,16.23873984
4700,511.8584099,21.32743375,37.6,,16.27256625
4725,515.8523975,21.49384989,37.8,,16.30615011
4750,519.8521431,21.66050596,38,,16.33949404
4775,523.8575843,21.82739935,38.2,,16.37260065
4800,527.8686591,21.99452746,38.4,,16.40547254
4825,531.8853064,22.16188777,38.6,,16.43811223
4850,535.9074657,22.32947774,38.8,,16.47052226
4875,539.9350772,22.49729488,39,,16.50270512
4900,543.9680816,22.66533674,39.2,,16.53466326
4925,548.0064207,22.83360086,39.4,,16.56639914
4950,552.0500364,23.00208485,39.6,,16.59791515
4975,556.0988716,23.17078632,39.8,,16.62921368
5000,560.1528699,23.33970291,40,,16.66029709
5025,564.2119752,23.5088323,40.2,,16.6911677
5050,568.2761324,23.67817218,40.4,,16.72182782
5075,572.3452867,23.84772028,40.6,,16.75227972
5100,576.4193841,24.01747434,40.8,,16.78252566
5125,580.4983713,24.18743214,41,,16.81256786
5150,584.5821952,24.35759147,41.2,,16.84240853
5175,588.6708037,24.52795015,41.4,,16.87204985
5200,592.7641451,24.69850605,41.6,,16.90149395
5225,596.8621684,24.86925702,41.8,,16.93074298
5250,600.9648229,25.04020096,42,,16.95979904
5275,605.0720588,25.21133578,42.2,,16.98866422
5300,609.1838266,25.38265944,42.4,,17.01734056
5325,613.3000776,25.5541699,42.6,,17.0458301
5350,617.4207633,25.72586514,42.8,,17.07413486
5375,621.5458361,25.89774317,43,,17.10225683
5400,625.6752488,26.06980203,43.2,,17.13019797
5425,629.8089545,26.24203977,43.4,,17.15796023
5450,633.9469073,26.41445447,43.6,,17.18554553
5475,638.0890613,26.58704422,43.8,,17.21295578
5500,642.2353714,26.75980714,44,,17.24019286
5525,646.385793,26.93274137,44.2,,17.26725863
5550,650.5402819,27.10584508,44.4,,17.29415492
5575,654.6987946,27.27911644,44.6,,17.32088356
5600,658.8612877,27.45255365,44.8,,17.34744635
5625,663.0277185,27.62615494,45,,17.37384506
5650,667.198045,27.79991854,45.2,,17.40008146
5675,671.3722254,27.97384272,45.4,,17.42615728
5700,675.5502183,28.14792576,45.6,,17.45207424
5725,679.7319829,28.32216596,45.8,,17.47783404
5750,683.9174789,28.49656162,46,,17.50343838
5775,688.1066664,28.6711111,46.2,,17.5288889
5800,692.2995058,28.84581274,46.4,,17.55418726
5825,696.4959581,29.02066492,46.6,,17.57933508
5850,700.6959848,29.19566603,46.8,,17.60433397
5875,704.8995476,29.37081448,47,,17.62918552
5900,709.1066088,29.5461087,47.2,,17.6538913
5925,713.3171311,29.72154713,47.4,,17.67845287
5950,717.5310775,29.89712823,47.6,,17.70287177
5975,721.7484116,30.07285048,47.8,,17.72714952
6000,725.9690972,30.24871238,48,,17.75128762
6025,730.1930986,30.42471244,48.2,,17.77528756
6050,734.4203805,30.60084919,48.4,,17.79915081
6075,738.6509081,30.77712117,48.6,,17.82287883
6100,742.8846468,30.95352695,48.8,,17.84647305
6125,747.1215623,31.1300651,49,,17.8699349
6150,751.3616211,31.30673421,49.2,,17.89326579
6175,755.6047896,31.4835329,49.4,,17.9164671
6200,759.8510349,31.66045979,49.6,,17.93954021
6225,764.1003243,31.83751351,49.8,,17.96248649
6250,768.3526254,32.01469273,50,,17.98530727
6275,772.6079065,32.1919961,50.2,,18.0080039
6300,776.8661358,32.36942232,50.4,,18.03057768
6325,781.1272821,32.54697009,50.6,,18.05302991
6350,785.3913145,32.72463811,50.8,,18.07536189
6375,789.6582026,32.90242511,51,,18.09757489
6400,793.9279161,33.08032984,51.2,,18.11967016
6425,798.200425,33.25835104,51.4,,18.14164896
6450,802.4756999,33.4364875,51.6,,18.1635125
6475,806.7537115,33.61473798,51.8,,18.18526202
6500,811.0344309,33.79310129,52,,18.20689871
6525,815.3178295,33.97157623,52.2,,18.22842377
6550,819.6038792,34.15016163,52.4,,18.24983837
6575,823.8925518,34.32885633,52.6,,18.27114367
6600,828.1838198,34.50765916,52.8,,18.29234084
6625,832.4776559,34.68656899,53,,18.31343101
6650,836.7740329,34.8655847,53.2,,18.3344153
6675,841.0729242,35.04470517,53.4,,18.35529483
6700,845.3743032,35.2239293,53.6,,18.3760707
6725,849.6781439,35.403256,53.8,,18.396744
6750,853.9844204,35.58268418,54,,18.41731582
6775,858.2931071,35.76221279,54.2,,18.43778721
6800,862.6041786,35.94184077,54.4,,18.45815923
6825,866.9176099,36.12156708,54.6,,18.47843292
6850,871.2333764,36.30139069,54.8,,18.49860931
6875,875.5514535,36.48131056,55,,18.51868944
6900,879.871817,36.66132571,55.2,,18.53867429
6925,884.194443,36.84143513,55.4,,18.55856487
6950,888.5193078,37.02163782,55.6,,18.57836218
6975,892.8463879,37.20193283,55.8,,18.59806717
7000,897.1756602,37.38231918,56,,18.61768082
7025,901.5071019,37.56279591,56.2,,18.63720409
7050,905.8406901,37.74336209,56.4,,18.65663791
7075,910.1764026,37.92401677,56.6,,18.67598323
7100,914.5142171,38.10475905,56.8,,18.69524095
7125,918.8541118,38.28558799,57,,18.71441201
7150,923.1960649,38.4665027,57.2,,18.7334973
7175,927.540055,38.64750229,57.4,,18.75249771
7200,931.886061,38.82858587,57.6,,18.77141413
7225,936.2340617,39.00975257,57.8,,18.79024743
7250,940.5840366,39.19100152,58,,18.80899848
7275,944.9359649,39.37233187,58.2,,18.82766813
7300,949.2898266,39.55374277,58.4,,18.84625723
7325,953.6456014,39.73523339,58.6,,18.86476661
7350,958.0032696,39.9168029,58.8,,18.8831971
7375,962.3628115,40.09845048,59,,18.90154952
7400,966.7242076,40.28017531,59.2,,18.91982469
7425,971.0874387,40.46197661,59.4,,18.93802339
7450,975.452486,40.64385358,59.6,,18.95614642
7475,979.8193305,40.82580544,59.8,,18.97419456
7500,984.1879536,41.0078314,60,,18.9921686
7525,988.558337,41.18993071,60.2,,19.01006929
7550,992.9304625,41.37210261,60.4,,19.02789739
7575,997.3043122,41.55434634,60.6,,19.04565366
7600,1001.679868,41.73666117,60.8,,19.06333883
7625,1006.057113,41.91904636,61,,19.08095364
7650,1010.436029,42.10150119,61.2,,19.09849881
7675,1014.816599,42.28402494,61.4,,19.11597506
7700,1019.198806,42.46661691,61.6,,19.13338309
7725,1023.582633,42.64927638,61.8,,19.15072362
7750,1027.968064,42.83200266,62,,19.16799734
7775,1032.355082,43.01479508,62.2,,19.18520492
7800,1036.743671,43.19765294,62.4,,19.20234706
7825,1041.133814,43.38057558,62.6,,19.21942442
7850,1045.525496,43.56356233,62.8,,19.23643767
7875,1049.918701,43.74661254,63,,19.25338746
7900,1054.313413,43.92972555,63.2,,19.27027445
7925,1058.709617,44.11290072,63.4,,19.28709928
7950,1063.107298,44.29613742,63.6,,19.30386258
7975,1067.50644,44.47943501,63.8,,19.32056499
8000,1071.907029,44.66279288,64,,19.33720712
8025,1076.30905,44.84621041,64.2,,19.35378959
8050,1080.712488,45.02968698,64.4,,19.37031302
8075,1085.117328,45.213222,64.6,,19.386778
8100,1089.523557,45.39681487,64.8,,19.40318513
8125,1093.93116,45.580465,65,,19.419535
8150,1098.340124,45.76417181,65.2,,19.43582819
8175,1102.750433,45.94793472,65.4,,19.45206528
8200,1107.162076,46.13175316,65.6,,19.46824684
8225,1111.575038,46.31562657,65.8,,19.48437343
8250,1115.989305,46.49955438,66,,19.50044562
8275,1120.404865,46.68353605,66.2,,19.51646395
8300,1124.821705,46.86757102,66.4,,19.53242898
8325,1129.23981,47.05165877,66.6,,19.54834123
8350,1133.65917,47.23579875,66.8,,19.56420125
8375,1138.07977,47.41999044,67,,19.58000956
8400,1142.501599,47.6042333,67.2,,19.5957667
8425,1146.924644,47.78852683,67.4,,19.61147317
8450,1151.348892,47.97287052,67.6,,19.62712948
8475,1155.774332,48.15726385,67.8,,19.64273615
8500,1160.200952,48.34170632,68,,19.65829368
8525,1164.628739,48.52619745,68.2,,19.67380255
8550,1169.057682,48.71073673,68.4,,19.68926327
8575,1173.487769,48.89532369,68.6,,19.70467631
8600,1177.918988,49.07995784,68.8,,19.72004216
8625,1182.351329,49.26463871,69,,19.73536129
8650,1186.78478,49.44936583,69.2,,19.75063417
8675,1191.21933,49.63413874,69.4,,19.76586126
8700,1195.654967,49.81895698,69.6,,19.78104302
8725,1200.091682,50.00382008,69.8,,19.79617992
8750,1204.529463,50.18872761,70,,19.81127239
8775,1208.968299,50.37367912,70.2,,19.82632088
8800,1213.40818,50.55867416,70.4,,19.84132584
8825,1217.849095,50.7437123,70.6,,19.8562877
8850,1222.291035,50.92879312,70.8,,19.87120688
8875,1226.733988,51.11391618,71,,19.88608382
8900,1231.177945,51.29908106,71.2,,19.90091894
8925,1235.622896,51.48428735,71.4,,19.91571265
8950,1240.068831,51.66953464,71.6,,19.93046536
8975,1244.51574,51.85482251,71.8,,19.94517749
9000,1248.963613,52.04015056,72,,19.95984944
9025,1253.412441,52.22551839,72.2,,19.97448161
9050,1257.862215,52.41092561,72.4,,19.98907439
9075,1262.312924,52.59637183,72.6,,20.00362817
9100,1266.76456,52.78185665,72.8,,20.01814335
9125,1271.217113,52.96737971,73,,20.03262029
9150,1275.670574,53.1529406,73.2,,20.0470594
9175,1280.124935,53.33853898,73.4,,20.06146102
9200,1284.580187,53.52417445,73.6,,20.07582555
9225,1289.03632,53.70984666,73.8,,20.09015334
9250,1293.493326,53.89555525,74,,20.10444475
9275,1297.951196,54.08129985,74.2,,20.11870015
9300,1302.409923,54.26708011,74.4,,20.13291989
9325,1306.869496,54.45289567,74.6,,20.14710433
9350,1311.329909,54.6387462,74.8,,20.1612538
9375,1315.791152,54.82463134,75,,20.17536866
9400,1320.253218,55.01055076,75.2,,20.18944924
9425,1324.716099,55.19650411,75.4,,20.20349589
9450,1329.179786,55.38249108,75.6,,20.21750892
9475,1333.644272,55.56851132,75.8,,20.23148868
9500,1338.109548,55.75456451,76,,20.24543549
9525,1342.575608,55.94065032,76.2,,20.25934968
9550,1347.042443,56.12676845,76.4,,20.27323155
9575,1351.510046,56.31291857,76.6,,20.28708143
9600,1355.978409,56.49910037,76.8,,20.30089963
9625,1360.447525,56.68531355,77,,20.31468645
9650,1364.917387,56.87155778,77.2,,20.32844222
9675,1369.387987,57.05783278,77.4,,20.34216722
9700,1373.859318,57.24413825,77.6,,20.35586175
9725,1378.331373,57.43047388,77.8,,20.36952612
9750,1382.804145,57.61683938,78,,20.38316062
9775,1387.277627,57.80323447,78.2,,20.39676553
9800,1391.751813,57.98965886,78.4,,20.41034114
9825,1396.226694,58.17611225,78.6,,20.42388775
9850,1400.702265,58.36259438,78.8,,20.43740562
9875,1405.178519,58.54910497,79,,20.45089503
9900,1409.655449,58.73564373,79.2,,20.46435627
9925,1414.133049,58.92221039,79.4,,20.47778961
9950,1418.611313,59.1088047,79.6,,20.4911953
9975,1423.090233,59.29542638,79.8,,20.50457362
10000,1427.569804,59.48207516,80,,20.51792484
10025,1432.050019,59.66875079,80.2,,20.53124921
10050,1436.530872,59.855453,80.4,,20.544547
10075,1441.012357,60.04218155,80.6,,20.55781845
10100,1445.494468,60.22893618,80.8,,20.57106382
10125,1449.977199,60.41571663,81,,20.58428337
10150,1454.460544,60.60252267,81.2,,20.59747733
10175,1458.944497,60.78935404,81.4,,20.61064596
10200,1463.429052,60.97621051,81.6,,20.62378949
10225,1467.914204,61.16309183,81.8,,20.63690817
10250,1472.399946,61.34999777,82,,20.65000223
10275,1476.886274,61.53692809,82.2,,20.66307191
10300,1481.373181,61.72388255,82.4,,20.67611745
10325,1485.860663,61.91086094,82.6,,20.68913906
10350,1490.348712,62.09786302,82.8,,20.70213698
10375,1494.837326,62.28488857,83,,20.71511143
10400,1499.326497,62.47193735,83.2,,20.72806265
10425,1503.81622,62.65900917,83.4,,20.74099083
10450,1508.306491,62.84610379,83.6,,20.75389621
10475,1512.797304,63.03322099,83.8,,20.76677901
10500,1517.288654,63.22036057,84,,20.77963943
10525,1521.780536,63.40752231,84.2,,20.79247769
10550,1526.272944,63.59470601,84.4,,20.80529399
10575,1530.765875,63.78191145,84.6,,20.81808855
10600,1535.259323,63.96913844,84.8,,20.83086156
10625,1539.753282,64.15638676,85,,20.84361324
10650,1544.247749,64.34365622,85.2,,20.85634378
10675,1548.742719,64.53094662,85.4,,20.86905338
10700,1553.238186,64.71825777,85.6,,20.88174223
10725,1557.734147,64.90558946,85.8,,20.89441054
10750,1562.230596,65.09294151,86,,20.90705849
10775,1566.727529,65.28031372,86.2,,20.91968628
10800,1571.224942,65.46770591,86.4,,20.93229409
10825,1575.722829,65.65511789,86.6,,20.94488211
10850,1580.221187,65.84254947,86.8,,20.95745053
10875,1584.720011,66.03000048,87,,20.96999952
10900,1589.219297,66.21747072,87.2,,20.98252928
10925,1593.719041,66.40496003,87.4,,20.99503997
10950,1598.219237,66.59246822,87.6,,21.00753178
10975,1602.719883,66.77999513,87.8,,21.02000487
11000,1607.220974,66.96754056,88,,21.03245944
11025,1611.722505,67.15510437,88.2,,21.04489563
11050,1616.224473,67.34268636,88.4,,21.05731364
11075,1620.726873,67.53028638,88.6,,21.06971362
11100,1625.229702,67.71790426,88.8,,21.08209574
11125,1629.732956,67.90553983,89,,21.09446017
11150,1634.23663,68.09319293,89.2,,21.10680707
11175,1638.740722,68.28086341,89.4,,21.11913659
11200,1643.245226,68.46855109,89.6,,21.13144891
11225,1647.75014,68.65625582,89.8,,21.14374418
11250,1652.255459,68.84397745,90,,21.15602255
11275,1656.76118,69.03171582,90.2,,21.16828418
11300,1661.267298,69.21947077,90.4,,21.18052923
11325,1665.773812,69.40724215,90.6,,21.19275785
11350,1670.280716,69.59502982,90.8,,21.20497018
11375,1674.788007,69.78283363,91,,21.21716637
11400,1679.295682,69.97065342,91.2,,21.22934658
11425,1683.803737,70.15848906,91.4,,21.24151094
11450,1688.312169,70.34634039,91.6,,21.25365961
11475,1692.820975,70.53420728,91.8,,21.26579272
11500,1697.33015,70.72208958,92,,21.27791042
11525,1701.839692,70.90998716,92.2,,21.29001284
11550,1706.349597,71.09789987,92.4,,21.30210013
11575,1710.859862,71.28582758,92.6,,21.31417242
11600,1715.370484,71.47377015,92.8,,21.32622985
11625,1719.881459,71.66172745,93,,21.33827255
11650,1724.392784,71.84969935,93.2,,21.35030065
11675,1728.904457,72.03768571,93.4,,21.36231429
11700,1733.416474,72.2256864,93.6,,21.3743136
11725,1737.928831,72.41370129,93.8,,21.38629871
11750,1742.441526,72.60173027,94,,21.39826973
11775,1746.954557,72.78977319,94.2,,21.41022681
11800,1751.467919,72.97782994,94.4,,21.42217006
11825,1755.981609,73.16590039,94.6,,21.43409961
11850,1760.495626,73.35398442,94.8,,21.44601558
11875,1765.009966,73.54208191,95,,21.45791809
11900,1769.524626,73.73019273,95.2,,21.46980727
11925,1774.039602,73.91831677,95.4,,21.48168323
11950,1778.554894,74.10645391,95.6,,21.49354609
11975,1783.070497,74.29460404,95.8,,21.50539596
12000,1787.586409,74.48276703,96,,21.51723297
12025,1792.102627,74.67094278,96.2,,21.52905722
12050,1796.619148,74.85913118,96.4,,21.54086882
12075,1801.13597,75.04733209,96.6,,21.55266791
12100,1805.65309,75.23554543,96.8,,21.56445457
12125,1810.170506,75.42377108,97,,21.57622892
12150,1814.688214,75.61200893,97.2,,21.58799107
12175,1819.206213,75.80025887,97.4,,21.59974113
12200,1823.724499,75.98852081,97.6,,21.61147919
12225,1828.243071,76.17679462,97.8,,21.62320538
12250,1832.761925,76.36508021,98,,21.63491979
12275,1837.281059,76.55337747,98.2,,21.64662253
12300,1841.800471,76.7416863,98.4,,21.6583137
12325,1846.320158,76.9300066,98.6,,21.6699934
12350,1850.840119,77.11833828,98.8,,21.68166172
12375,1855.360349,77.30668123,99,,21.69331877
12400,1859.880848,77.49503534,99.2,,21.70496466
12425,1864.401613,77.68340054,99.4,,21.71659946
12450,1868.922641,77.87177671,99.6,,21.72822329
12475,1873.44393,78.06016376,99.8,,21.73983624
12500,1877.965479,78.24856161,100,,21.75143839
12525,1882.487284,78.43697015,100.2,,21.76302985
12550,1887.009343,78.62538929,100.4,,21.77461071
12575,1891.531655,78.81381894,100.6,,21.78618106
12600,1896.054216,79.00225902,100.8,,21.79774098
12625,1900.577026,79.19070943,101,,21.80929057
12650,1905.100082,79.37917007,101.2,,21.82082993
12675,1909.623381,79.56764087,101.4,,21.83235913
12700,1914.146922,79.75612174,101.6,,21.84387826
12725,1918.670702,79.9446126,101.8,,21.8553874
12750,1923.19472,80.13311334,102,,21.86688666
12775,1927.718974,80.3216239,102.2,,21.8783761
12800,1932.24346,80.51014418,102.4,,21.88985582
12825,1936.768178,80.6986741,102.6,,21.9013259
12850,1941.293126,80.88721359,102.8,,21.91278641
12875,1945.818301,81.07576256,103,,21.92423744
12900,1950.343702,81.26432093,103.2,,21.93567907
12925,1954.869327,81.45288861,103.4,,21.94711139
12950,1959.395173,81.64146554,103.6,,21.95853446
12975,1963.921239,81.83005162,103.8,,21.96994838
13000,1968.447523,82.01864679,104,,21.98135321
13025,1972.974023,82.20725098,104.2,,21.99274902
13050,1977.500738,82.39586409,104.4,,22.00413591
13075,1982.027665,82.58448606,104.6,,22.01551394
13100,1986.554803,82.77311681,104.8,,22.02688319
13125,1991.08215,82.96175627,105,,22.03824373
13150,1995.609705,83.15040437,105.2,,22.04959563
13175,2000.137465,83.33906103,105.4,,22.06093897
13200,2004.665428,83.52772618,105.6,,22.07227382
13225,2009.193594,83.71639975,105.8,,22.08360025
13250,2013.72196,83.90508167,106,,22.09491833
13275,2018.250525,84.09377187,106.2,,22.10622813
13300,2022.779287,84.28247028,106.4,,22.11752972
13325,2027.308244,84.47117684,106.6,,22.12882316
13350,2031.837395,84.65989148,106.8,,22.14010852
13375,2036.366739,84.84861412,107,,22.15138588
13400,2040.896273,85.0373447,107.2,,22.1626553
13425,2045.425996,85.22608317,107.4,,22.17391683
13450,2049.955907,85.41482944,107.6,,22.18517056
13475,2054.486003,85.60358346,107.8,,22.19641654
13500,2059.016284,85.79234517,108,,22.20765483
13525,2063.546748,85.9811145,108.2,,22.2188855
13550,2068.077393,86.16989138,108.4,,22.23010862
13575,2072.608218,86.35867576,108.6,,22.24132424
13600,2077.139222,86.54746758,108.8,,22.25253242
13625,2081.670403,86.73626678,109,,22.26373322
13650,2086.201759,86.92507328,109.2,,22.27492672
13675,2090.733289,87.11388704,109.4,,22.28611296
13700,2095.264992,87.30270799,109.6,,22.29729201
13725,2099.796866,87.49153608,109.8,,22.30846392
13750,2104.32891,87.68037125,110,,22.31962875
13775,2108.861123,87.86921344,110.2,,22.33078656
13800,2113.393502,88.05806259,110.4,,22.34193741
13825,2117.926048,88.24691865,110.6,,22.35308135
13850,2122.458758,88.43578157,110.8,,22.36421843
13875,2126.991631,88.62465128,111,,22.37534872
13900,2131.524666,88.81352774,111.2,,22.38647226
13925,2136.057861,89.00241088,111.4,,22.39758912
13950,2140.591216,89.19130065,111.6,,22.40869935
13975,2145.124728,89.38019701,111.8,,22.41980299
14000,2149.658398,89.5690999,112,,22.4309001
14025,2154.192222,89.75800926,112.2,,22.44199074
14050,2158.726201,89.94692505,112.4,,22.45307495
14075,2163.260333,90.13584721,112.6,,22.46415279
14100,2167.794617,90.32477569,112.8,,22.47522431
14125,2172.329051,90.51371045,113,,22.48628955
14150,2176.863634,90.70265143,113.2,,22.49734857
14175,2181.398366,90.89159859,113.4,,22.50840141
14200,2185.933245,91.08055186,113.6,,22.51944814
14225,2190.468269,91.26951122,113.8,,22.53048878
14250,2195.003438,91.4584766,114,,22.5415234
14275,2199.538751,91.64744796,114.2,,22.55255204
14300,2204.074206,91.83642526,114.4,,22.56357474
14325,2208.609802,92.02540843,114.6,,22.57459157
14350,2213.145539,92.21439745,114.8,,22.58560255
14375,2217.681415,92.40339227,115,,22.59660773
14400,2222.217428,92.59239283,115.2,,22.60760717
14425,2226.753579,92.78139911,115.4,,22.61860089
14450,2231.289865,92.97041104,115.6,,22.62958896
14475,2235.826286,93.15942859,115.8,,22.64057141
14500,2240.362841,93.34845171,116,,22.65154829
14525,2244.899529,93.53748036,116.2,,22.66251964
14550,2249.436348,93.7265145,116.4,,22.6734855
14575,2253.973298,93.91555408,116.6,,22.68444592
14600,2258.510377,94.10459906,116.8,,22.69540094
14625,2263.047586,94.2936494,117,,22.7063506
14650,2267.584922,94.48270507,117.2,,22.71729493
14675,2272.122384,94.67176601,117.4,,22.72823399
14700,2276.659972,94.86083219,117.6,,22.73916781
14725,2281.197685,95.04990356,117.8,,22.75009644
14750,2285.735522,95.23898009,118,,22.76101991
14775,2290.273482,95.42806174,118.2,,22.77193826
14800,2294.811563,95.61714847,118.4,,22.78285153
14825,2299.349766,95.80624024,118.6,,22.79375976
14850,2303.888088,95.99533701,118.8,,22.80466299
14875,2308.42653,96.18443874,119,,22.81556126
14900,2312.96509,96.3735454,119.2,,22.8264546
14925,2317.503767,96.56265695,119.4,,22.83734305
14950,2322.04256,96.75177335,119.6,,22.84822665
14975,2326.581469,96.94089456,119.8,,22.85910544
15000,2331.120493,97.13002055,120,,22.86997945
15025,2335.659631,97.31915129,120.2,,22.88084871
15050,2340.198882,97.50828673,120.4,,22.89171327
15075,2344.738244,97.69742684,120.6,,22.90257316
15100,2349.277718,97.88657159,120.8,,22.91342841
15125,2353.817303,98.07572095,121,,22.92427905
15150,2358.356997,98.26487487,121.2,,22.93512513
15175,2362.8968,98.45403332,121.4,,22.94596668
15200,2367.43671,98.64319627,121.6,,22.95680373
15225,2371.976729,98.83236369,121.8,,22.96763631
15250,2376.516853,99.02153555,122,,22.97846445
15275,2381.057083,99.2107118,122.2,,22.9892882
15300,2385.597418,99.39989241,122.4,,23.00010759
15325,2390.137857,99.58907737,122.6,,23.01092263
15350,2394.678399,99.77826662,122.8,,23.02173338
15375,2399.219044,99.96746015,123,,23.03253985
15400,2403.75979,100.1566579,123.2,,23.0433421
15425,2408.300637,100.3458599,123.4,,23.0541401
15450,2412.841585,100.535066,123.6,,23.064934
15475,2417.382632,100.7242763,123.8,,23.0757237
15500,2421.923778,100.9134908,124,,23.0865092
15525,2426.465022,101.1027093,124.2,,23.0972907
15550,2431.006364,101.2919318,124.4,,23.1080682
15575,2435.547802,101.4811584,124.6,,23.1188416
15600,2440.089336,101.670389,124.8,,23.129611
15625,2444.630965,101.8596235,125,,23.1403765
15650,2449.172689,102.048862,125.2,,23.151138
15675,2453.714507,102.2381044,125.4,,23.1618956
15700,2458.256418,102.4273507,125.6,,23.1726493
15725,2462.798421,102.6166009,125.8,,23.1833991
15750,2467.340516,102.8058549,126,,23.1941451
15775,2471.882703,102.9951126,126.2,,23.2048874
15800,2476.42498,103.1843742,126.4,,23.2156258
15825,2480.967347,103.3736395,126.6,,23.2263605
15850,2485.509803,103.5629085,126.8,,23.2370915
15875,2490.052348,103.7521812,127,,23.2478188
15900,2494.594981,103.9414575,127.2,,23.2585425
15925,2499.137701,104.1307375,127.4,,23.2692625
15950,2503.680508,104.3200212,127.6,,23.2799788
15975,2508.223401,104.5093084,127.8,,23.2906916
16000,2512.766379,104.6985991,128,,23.3014009
16025,2517.309443,104.8878934,128.2,,23.3121066
16050,2521.85259,105.0771913,128.4,,23.3228087
16075,2526.395822,105.2664926,128.6,,23.3335074
16100,2530.939136,105.4557973,128.8,,23.3442027
16125,2535.482533,105.6451056,129,,23.3548944
16150,2540.026012,105.8344172,129.2,,23.3655828
16175,2544.569573,106.0237322,129.4,,23.3762678
16200,2549.113214,106.2130506,129.6,,23.3869494
16225,2553.656935,106.4023723,129.8,,23.3976277
16250,2558.200736,106.5916973,130,,23.4083027
16275,2562.744616,106.7810257,130.2,,23.4189743
16300,2567.288575,106.9703573,130.4,,23.4296427
16325,2571.832612,107.1596922,130.6,,23.4403078
16350,2576.376726,107.3490303,130.8,,23.4509697
16375,2580.920917,107.5383716,131,,23.4616284
16400,2585.465185,107.727716,131.2,,23.472284
16425,2590.009529,107.9170637,131.4,,23.4829363
16450,2594.553947,108.1064145,131.6,,23.4935855
16475,2599.098441,108.2957684,131.8,,23.5042316
16500,2603.643009,108.4851254,132,,23.5148746
16525,2608.187651,108.6744855,132.2,,23.5255145
16550,2612.732366,108.8638486,132.4,,23.5361514
16575,2617.277154,109.0532148,132.6,,23.5467852
16600,2621.822014,109.2425839,132.8,,23.5574161
16625,2626.366946,109.4319561,133,,23.5680439
16650,2630.91195,109.6213312,133.2,,23.5786688
16675,2635.457024,109.8107093,133.4,,23.5892907
16700,2640.002169,110.0000904,133.6,,23.5999096
16725,2644.547383,110.1894743,133.8,,23.6105257
16750,2649.092667,110.3788611,134,,23.6211389
16775,2653.63802,110.5682508,134.2,,23.6317492
16800,2658.183441,110.7576434,134.4,,23.6423566
16825,2662.728931,110.9470388,134.6,,23.6529612
16850,2667.274487,111.136437,134.8,,23.663563
16875,2671.820111,111.325838,135,,23.674162
16900,2676.365802,111.5152418,135.2,,23.6847582
16925,2680.911559,111.7046483,135.4,,23.6953517
16950,2685.457382,111.8940576,135.6,,23.7059424
16975,2690.003269,112.0834696,135.8,,23.7165304
17000,2694.549222,112.2728843,136,,23.7271157
17025,2699.09524,112.4623017,136.2,,23.7376983
17050,2703.641321,112.6517217,136.4,,23.7482783
17075,2708.187466,112.8411444,136.6,,23.7588556
17100,2712.733674,113.0305697,136.8,,23.7694303
17125,2717.279945,113.2199977,137,,23.7800023
17150,2721.826278,113.4094283,137.2,,23.7905717
17175,2726.372673,113.5988614,137.4,,23.8011386
17200,2730.91913,113.7882971,137.6,,23.8117029
17225,2735.465647,113.9777353,137.8,,23.8222647
17250,2740.012226,114.1671761,138,,23.8328239
17275,2744.558865,114.3566194,138.2,,23.8433806
17300,2749.105564,114.5460652,138.4,,23.8539348
17325,2753.652322,114.7355134,138.6,,23.8644866
17350,2758.199139,114.9249641,138.8,,23.8750359
17375,2762.746016,115.1144173,139,,23.8855827
17400,2767.29295,115.3038729,139.2,,23.8961271
17425,2771.839943,115.493331,139.4,,23.906669
17450,2776.386993,115.6827914,139.6,,23.9172086
17475,2780.934101,115.8722542,139.8,,23.9277458
17500,2785.481265,116.0617194,140,,23.9382806
17525,2790.028486,116.2511869,140.2,,23.9488131
17550,2794.575763,116.4406568,140.4,,23.9593432
17575,2799.123096,116.630129,140.6,,23.969871
17600,2803.670485,116.8196035,140.8,,23.9803965
17625,2808.217928,117.0090803,141,,23.9909197
17650,2812.765426,117.1985594,141.2,,24.0014406
17675,2817.312979,117.3880408,141.4,,24.0119592
17700,2821.860585,117.5775244,141.6,,24.0224756
17725,2826.408245,117.7670102,141.8,,24.0329898
17750,2830.955959,117.9564983,142,,24.0435017
17775,2835.503725,118.1459886,142.2,,24.0540114
17800,2840.051545,118.335481,142.4,,24.064519
17825,2844.599416,118.5249757,142.6,,24.0750243
17850,2849.14734,118.7144725,142.8,,24.0855275
17875,2853.695315,118.9039715,143,,24.0960285
17900,2858.243342,119.0934726,143.2,,24.1065274
17925,2862.791419,119.2829758,143.4,,24.1170242
17950,2867.339547,119.4724811,143.6,,24.1275189
17975,2871.887726,119.6619886,143.8,,24.1380114
18000,2876.435955,119.8514981,144,,24.1485019
18025,2880.984234,120.0410097,144.2,,24.1589903
18050,2885.532562,120.2305234,144.4,,24.1694766
18075,2890.080939,120.4200391,144.6,,24.1799609
18100,2894.629365,120.6095569,144.8,,24.1904431
18125,2899.177839,120.7990766,145,,24.2009234
18150,2903.726362,120.9885984,145.2,,24.2114016
18175,2908.274933,121.1781222,145.4,,24.2218778
18200,2912.823551,121.367648,145.6,,24.232352
18225,2917.372216,121.5571757,145.8,,24.2428243
18250,2921.920929,121.7467054,146,,24.2532946
18275,2926.469688,121.936237,146.2,,24.263763
18300,2931.018494,122.1257706,146.4,,24.2742294
18325,2935.567346,122.3153061,146.6,,24.2846939
18350,2940.116244,122.5048435,146.8,,24.2951565
18375,2944.665188,122.6943828,147,,24.3056172
18400,2949.214177,122.883924,147.2,,24.316076
18425,2953.76321,123.0734671,147.4,,24.3265329
18450,2958.312289,123.2630121,147.6,,24.3369879
18475,2962.861412,123.4525589,147.8,,24.3474411
18500,2967.41058,123.6421075,148,,24.3578925
18525,2971.959791,123.831658,148.2,,24.368342
18550,2976.509047,124.0212103,148.4,,24.3787897
18575,2981.058345,124.2107644,148.6,,24.3892356
18600,2985.607687,124.4003203,148.8,,24.3996797
18625,2990.157072,124.589878,149,,24.410122
18650,2994.706499,124.7794375,149.2,,24.4205625
18675,2999.255969,124.9689987,149.4,,24.4310013
18700,3003.80548,125.1585617,149.6,,24.4414383
18725,3008.355034,125.3481264,149.8,,24.4518736
18750,3012.90463,125.5376929,150,,24.4623071
18775,3017.454266,125.7272611,150.2,,24.4727389
18800,3022.003944,125.916831,150.4,,24.483169
18825,3026.553663,126.1064026,150.6,,24.4935974
18850,3031.103423,126.2959759,150.8,,24.5040241
18875,3035.653223,126.4855509,151,,24.5144491
18900,3040.203063,126.6751276,151.2,,24.5248724
18925,3044.752943,126.8647059,151.4,,24.5352941
18950,3049.302862,127.0542859,151.6,,24.5457141
18975,3053.852821,127.2438676,151.8,,24.5561324
19000,3058.40282,127.4334508,152,,24.5665492
19025,3062.952857,127.6230357,152.2,,24.5769643
19050,3067.502933,127.8126222,152.4,,24.5873778
19075,3072.053048,128.0022103,152.6,,24.5977897
19100,3076.603201,128.1918,152.8,,24.6082
19125,3081.153392,128.3813913,153,,24.6186087
19150,3085.703621,128.5709842,153.2,,24.6290158
19175,3090.253887,128.7605786,153.4,,24.6394214
19200,3094.804191,128.9501746,153.6,,24.6498254
19225,3099.354532,129.1397722,153.8,,24.6602278
19250,3103.90491,129.3293713,154,,24.6706287
19275,3108.455325,129.5189719,154.2,,24.6810281
19300,3113.005777,129.708574,154.4,,24.691426
19325,3117.556264,129.8981777,154.6,,24.7018223
19350,3122.106788,130.0877828,154.8,,24.7122172
19375,3126.657348,130.2773895,155,,24.7226105
19400,3131.207944,130.4669977,155.2,,24.7330023
19425,3135.758575,130.6566073,155.4,,24.7433927
19450,3140.309241,130.8462184,155.6,,24.7537816
19475,3144.859942,131.0358309,155.8,,24.7641691
19500,3149.410679,131.2254449,156,,24.7745551
19525,3153.96145,131.4150604,156.2,,24.7849396
19550,3158.512255,131.6046773,156.4,,24.7953227
19575,3163.063095,131.7942956,156.6,,24.8057044
19600,3167.613969,131.9839154,156.8,,24.8160846
19625,3172.164877,132.1735365,157,,24.8264635
19650,3176.715818,132.3631591,157.2,,24.8368409
19675,3181.266793,132.5527831,157.4,,24.8472169
19700,3185.817802,132.7424084,157.6,,24.8575916
19725,3190.368843,132.9320351,157.8,,24.8679649
19750,3194.919918,133.1216632,158,,24.8783368
19775,3199.471025,133.3112927,158.2,,24.8887073
19800,3204.022165,133.5009235,158.4,,24.8990765
19825,3208.573337,133.6905557,158.6,,24.9094443
19850,3213.124541,133.8801892,158.8,,24.9198108
19875,3217.675778,134.0698241,159,,24.9301759
19900,3222.227046,134.2594602,159.2,,24.9405398
19925,3226.778346,134.4490977,159.4,,24.9509023
19950,3231.329677,134.6387366,159.6,,24.9612634
19975,3235.88104,134.8283767,159.8,,24.9716233
20000,3240.432434,135.0180181,160,,24.9819819
20025,3244.983859,135.2076608,160.2,,24.9923392
20050,3249.535314,135.3973048,160.4,,25.0026952
20075,3254.086801,135.58695,160.6,,25.01305
20100,3258.638317,135.7765966,160.8,,25.0234034
20125,3263.189864,135.9662443,161,,25.0337557
20150,3267.741441,136.1558934,161.2,,25.0441066
20175,3272.293048,136.3455437,161.4,,25.0544563
20200,3276.844685,136.5351952,161.6,,25.0648048
20225,3281.396352,136.724848,161.8,,25.075152
20250,3285.948047,136.914502,162,,25.085498
20275,3290.499773,137.1041572,162.2,,25.0958428
20300,3295.051527,137.2938136,162.4,,25.1061864
20325,3299.60331,137.4834712,162.6,,25.1165288
20350,3304.155122,137.6731301,162.8,,25.1268699
20375,3308.706963,137.8627901,163,,25.1372099
20400,3313.258832,138.0524513,163.2,,25.1475487
20425,3317.810729,138.2421137,163.4,,25.1578863
20450,3322.362655,138.4317773,163.6,,25.1682227
20475,3326.914609,138.621442,163.8,,25.178558
20500,3331.46659,138.8111079,164,,25.1888921
20525,3336.018599,139.000775,164.2,,25.199225
20550,3340.570636,139.1904432,164.4,,25.2095568
20575,3345.1227,139.3801125,164.6,,25.2198875
20600,3349.674792,139.569783,164.8,,25.230217
20625,3354.22691,139.7594546,165,,25.2405454
20650,3358.779056,139.9491273,165.2,,25.2508727
20675,3363.331228,140.1388012,165.4,,25.2611988
20700,3367.883427,140.3284761,165.6,,25.2715239
20725,3372.435653,140.5181522,165.8,,25.2818478
20750,3376.987905,140.7078294,166,,25.2921706
20775,3381.540183,140.8975076,166.2,,25.3024924
20800,3386.092488,141.087187,166.4,,25.312813
20825,3390.644818,141.2768674,166.6,,25.3231326
20850,3395.197174,141.4665489,166.8,,25.3334511
20875,3399.749556,141.6562315,167,,25.3437685
20900,3404.301963,141.8459151,167.2,,25.3540849
20925,3408.854396,142.0355998,167.4,,25.3644002
20950,3413.406854,142.2252856,167.6,,25.3747144
20975,3417.959337,142.4149724,167.8,,25.3850276
21000,3422.511846,142.6046602,168,,25.3953398
21025,3427.064379,142.7943491,168.2,,25.4056509
21050,3431.616936,142.984039,168.4,,25.415961
21075,3436.169519,143.17373,168.6,,25.42627
21100,3440.722126,143.3634219,168.8,,25.4365781
21125,3445.274757,143.5531149,169,,25.4468851
21150,3449.827413,143.7428089,169.2,,25.4571911
21175,3454.380092,143.9325038,169.4,,25.4674962
21200,3458.932796,144.1221998,169.6,,25.4778002
21225,3463.485523,144.3118968,169.8,,25.4881032
21250,3468.038274,144.5015948,170,,25.4984052
21275,3472.591049,144.6912937,170.2,,25.5087063
21300,3477.143847,144.8809936,170.4,,25.5190064
21325,3481.696668,145.0706945,170.6,,25.5293055
21350,3486.249513,145.2603964,170.8,,25.5396036
21375,3490.802381,145.4500992,171,,25.5499008
21400,3495.355271,145.639803,171.2,,25.560197
21425,3499.908185,145.8295077,171.4,,25.5704923
21450,3504.461121,146.0192134,171.6,,25.5807866
21475,3509.01408,146.20892,171.8,,25.59108
21500,3513.567061,146.3986276,172,,25.6013724
21525,3518.120065,146.588336,172.2,,25.611664
21550,3522.673091,146.7780455,172.4,,25.6219545
21575,3527.226139,146.9677558,172.6,,25.6322442
21600,3531.779209,147.157467,172.8,,25.642533
21625,3536.332301,147.3471792,173,,25.6528208
21650,3540.885415,147.5368923,173.2,,25.6631077
21675,3545.438551,147.7266063,173.4,,25.6733937
21700,3549.991708,147.9163212,173.6,,25.6836788
21725,3554.544887,148.1060369,173.8,,25.6939631
21750,3559.098087,148.2957536,174,,25.7042464
21775,3563.651308,148.4854712,174.2,,25.7145288
21800,3568.20455,148.6751896,174.4,,25.7248104
21825,3572.757813,148.8649089,174.6,,25.7350911
21850,3577.311097,149.0546291,174.8,,25.7453709
21875,3581.864402,149.2443501,175,,25.7556499
21900,3586.417728,149.434072,175.2,,25.765928
21925,3590.971074,149.6237948,175.4,,25.7762052
21950,3595.524441,149.8135184,175.6,,25.7864816
21975,3600.077828,150.0032429,175.8,,25.7967571
22000,3604.631236,150.1929682,176,,25.8070318
22025,3609.184663,150.3826943,176.2,,25.8173057
22050,3613.738111,150.5724213,176.4,,25.8275787
22075,3618.291579,150.7621491,176.6,,25.8378509
22100,3622.845066,150.9518778,176.8,,25.8481222
22125,3627.398573,151.1416072,177,,25.8583928
22150,3631.9521,151.3313375,177.2,,25.8686625
22175,3636.505647,151.5210686,177.4,,25.8789314
22200,3641.059213,151.7108005,177.6,,25.8891995
22225,3645.612798,151.9005333,177.8,,25.8994667
22250,3650.166403,152.0902668,178,,25.9097332
22275,3654.720027,152.2800011,178.2,,25.9199989
22300,3659.273669,152.4697362,178.4,,25.9302638
22325,3663.827331,152.6594721,178.6,,25.9405279
22350,3668.381012,152.8492088,178.8,,25.9507912
22375,3672.934711,153.0389463,179,,25.9610537
22400,3677.488429,153.2286845,179.2,,25.9713155
22425,3682.042166,153.4184236,179.4,,25.9815764
22450,3686.595921,153.6081634,179.6,,25.9918366
22475,3691.149694,153.7979039,179.8,,26.0020961
22500,3695.703486,153.9876453,180,,26.0123547
22525,3700.257296,154.1773874,180.2,,26.0226126
22550,3704.811125,154.3671302,180.4,,26.0328698
22575,3709.364971,154.5568738,180.6,,26.0431262
22600,3713.918835,154.7466181,180.8,,26.0533819
22625,3718.472717,154.9363632,181,,26.0636368
22650,3723.026617,155.1261091,181.2,,26.0738909
22675,3727.580535,155.3158556,181.4,,26.0841444
22700,3732.13447,155.5056029,181.6,,26.0943971
22725,3736.688423,155.6953509,181.8,,26.1046491
22750,3741.242393,155.8850997,182,,26.1149003
22775,3745.79638,156.0748492,182.2,,26.1251508
22800,3750.350385,156.2645994,182.4,,26.1354006
22825,3754.904406,156.4543503,182.6,,26.1456497
22850,3759.458445,156.6441019,182.8,,26.1558981
22875,3764.012501,156.8338542,183,,26.1661458
22900,3768.566574,157.0236072,183.2,,26.1763928
22925,3773.120663,157.213361,183.4,,26.186639
22950,3777.67477,157.4031154,183.6,,26.1968846
22975,3782.228893,157.5928705,183.8,,26.2071295
23000,3786.783032,157.7826263,184,,26.2173737
23025,3791.337188,157.9723828,184.2,,26.2276172
23050,3795.891361,158.16214,184.4,,26.23786
23075,3800.445549,158.3518979,184.6,,26.2481021
23100,3804.999754,158.5416564,184.8,,26.2583436
23125,3809.553975,158.7314156,185,,26.2685844
23150,3814.108213,158.9211755,185.2,,26.2788245
23175,3818.662466,159.1109361,185.4,,26.2890639
23200,3823.216735,159.3006973,185.6,,26.2993027
23225,3827.77102,159.4904592,185.8,,26.3095408
23250,3832.325321,159.6802217,186,,26.3197783
23275,3836.879637,159.8699849,186.2,,26.3300151
23300,3841.433969,160.0597487,186.4,,26.3402513
23325,3845.988317,160.2495132,186.6,,26.3504868
23350,3850.54268,160.4392783,186.8,,26.3607217
23375,3855.097059,160.6290441,187,,26.3709559
23400,3859.651452,160.8188105,187.2,,26.3811895
23425,3864.205861,161.0085776,187.4,,26.3914224
23450,3868.760286,161.1983452,187.6,,26.4016548
23475,3873.314725,161.3881135,187.8,,26.4118865
23500,3877.869179,161.5778825,188,,26.4221175
23525,3882.423648,161.767652,188.2,,26.432348
23550,3886.978133,161.9574222,188.4,,26.4425778
23575,3891.532632,162.147193,188.6,,26.452807
23600,3896.087145,162.3369644,188.8,,26.4630356
23625,3900.641673,162.5267364,189,,26.4732636
23650,3905.196216,162.716509,189.2,,26.483491
23675,3909.750774,162.9062822,189.4,,26.4937178
23700,3914.305346,163.0960561,189.6,,26.5039439
23725,3918.859932,163.2858305,189.8,,26.5141695
23750,3923.414532,163.4756055,190,,26.5243945
23775,3927.969147,163.6653811,190.2,,26.5346189
23800,3932.523776,163.8551573,190.4,,26.5448427
23825,3937.078419,164.0449341,190.6,,26.5550659
23850,3941.633076,164.2347115,190.8,,26.5652885
23875,3946.187747,164.4244895,191,,26.5755105
23900,3950.742432,164.614268,191.2,,26.585732
23925,3955.297131,164.8040471,191.4,,26.5959529
23950,3959.851843,164.9938268,191.6,,26.6061732
23975,3964.406569,165.1836071,191.8,,26.6163929
24000,3968.961309,165.3733879,192,,26.6266121
24025,3973.516062,165.5631693,192.2,,26.6368307
24050,3978.070829,165.7529512,192.4,,26.6470488
24075,3982.62561,165.9427337,192.6,,26.6572663
24100,3987.180403,166.1325168,192.8,,26.6674832
24125,3991.73521,166.3223004,193,,26.6776996
24150,3996.290031,166.5120846,193.2,,26.6879154
24175,4000.844864,166.7018693,193.4,,26.6981307
24200,4005.39971,166.8916546,193.6,,26.7083454
24225,4009.95457,167.0814404,193.8,,26.7185596
24250,4014.509443,167.2712268,194,,26.7287732
24275,4019.064328,167.4610137,194.2,,26.7389863
24300,4023.619227,167.6508011,194.4,,26.7491989
24325,4028.174138,167.8405891,194.6,,26.7594109
24350,4032.729062,168.0303776,194.8,,26.7696224
24375,4037.283999,168.2201666,195,,26.7798334
24400,4041.838948,168.4099562,195.2,,26.7900438
24425,4046.393909,168.5997462,195.4,,26.8002538
24450,4050.948884,168.7895368,195.6,,26.8104632
24475,4055.50387,168.9793279,195.8,,26.8206721
24500,4060.05887,169.1691196,196,,26.8308804
24525,4064.613881,169.3589117,196.2,,26.8410883
24550,4069.168905,169.5487044,196.4,,26.8512956
24575,4073.723941,169.7384975,196.6,,26.8615025
24600,4078.278989,169.9282912,196.8,,26.8717088
24625,4082.834049,170.1180854,197,,26.8819146
24650,4087.389121,170.3078801,197.2,,26.8921199
24675,4091.944206,170.4976752,197.4,,26.9023248
24700,4096.499302,170.6874709,197.6,,26.9125291
24725,4101.05441,170.8772671,197.8,,26.9227329
24750,4105.60953,171.0670637,198,,26.9329363
24775,4110.164661,171.2568609,198.2,,26.9431391
24800,4114.719805,171.4466585,198.4,,26.9533415
24825,4119.274959,171.6364566,198.6,,26.9635434
24850,4123.830126,171.8262553,198.8,,26.9737447
24875,4128.385304,172.0160543,199,,26.9839457
24900,4132.940494,172.2058539,199.2,,26.9941461
24925,4137.495695,172.3956539,199.4,,27.0043461
24950,4142.050907,172.5854545,199.6,,27.0145455
24975,4146.606131,172.7752555,199.8,,27.0247445
25000,4151.161366,172.9650569,200,,27.0349431
25025,4155.659417,173.1524757,200,,26.8475243
25050,4160.088024,173.337001,200,,26.662999
25075,4164.451491,173.5188121,200,,26.4811879
25100,4168.752841,173.6980351,200,,26.3019649
25125,4172.994499,173.8747708,200,,26.1252292
25150,4177.178514,174.0491047,200,,25.9508953
25175,4181.306675,174.2211114,200,,25.7788886
25200,4185.380573,174.3908572,200,,25.6091428
25225,4189.401644,174.5584018,200,,25.4415982
25250,4193.3712,174.7238,200,,25.2762
25275,4197.290449,174.887102,200,,25.112898
25300,4201.160511,175.0483546,200,,24.9516454
25325,4204.982434,175.2076014,200,,24.7923986
25350,4208.757197,175.3648832,200,,24.6351168
25375,4212.485728,175.5202387,200,,24.4797613
25400,4216.168903,175.6737043,200,,24.3262957
25425,4219.807553,175.8253147,200,,24.1746853
25450,4223.402473,175.975103,200,,24.024897
25475,4226.954419,176.1231008,200,,23.8768992
25500,4230.464118,176.2693383,200,,23.7306617
25525,4233.932267,176.4138445,200,,23.5861555
25550,4237.359536,176.5566474,200,,23.4433526
25575,4240.746572,176.6977739,200,,23.3022261
25600,4244.093999,176.83725,200,,23.16275
25625,4247.40242,176.9751008,200,,23.0248992
25650,4250.67242,177.1113508,200,,22.8886492
25675,4253.904566,177.2460236,200,,22.7539764
25700,4257.099407,177.379142,200,,22.620858
25725,4260.257479,177.5107283,200,,22.4892717
25750,4263.379302,177.6408043,200,,22.3591957
25775,4266.465383,177.769391,200,,22.230609
25800,4269.516216,177.896509,200,,22.103491
25825,4272.532282,178.0221784,200,,21.9778216
25850,4275.514053,178.1464189,200,,21.8535811
25875,4278.461988,178.2692495,200,,21.7307505
25900,4281.376536,178.390689,200,,21.609311
25925,4284.258138,178.5107557,200,,21.4892443
25950,4287.107223,178.6294676,200,,21.3705324
25975,4289.924212,178.7468422,200,,21.2531578
26000,4292.70952,178.8628967,200,,21.1371033
26025,4295.46355,178.9776479,200,,21.0223521
26050,4298.186701,179.0911125,200,,20.9088875
26075,4300.87936,179.2033067,200,,20.7966933
26100,4303.541912,179.3142463,200,,20.6857537
26125,4306.174732,179.4239472,200,,20.5760528
26150,4308.778189,179.5324245,200,,20.4675755
26175,4311.352644,179.6396935,200,,20.3603065
26200,4313.898456,179.745769,200,,20.254231
26225,4316.415974,179.8506656,200,,20.1493344
26250,4318.905543,179.9543976,200,,20.0456024
26275,4321.367502,180.0569792,200,,19.9430208
26300,4323.802185,180.1584244,200,,19.8415756
26325,4326.20992,180.2587467,200,,19.7412533
26350,4328.591031,180.3579596,200,,19.6420404
26375,4330.945836,180.4560765,200,,19.5439235
26400,4333.27465,180.5531104,200,,19.4468896
26425,4335.57778,180.6490742,200,,19.3509258
26450,4337.855532,180.7439805,200,,19.2560195
26475,4340.108206,180.8378419,200,,19.1621581
26500,4342.336097,180.9306707,200,,19.0693293
26525,4344.539497,181.022479,200,,18.977521
26550,4346.718693,181.1132789,200,,18.8867211
26575,4348.87397,181.2030821,200,,18.7969179
26600,4351.005606,181.2919002,200,,18.7080998
26625,4353.113877,181.3797449,200,,18.6202551
26650,4355.199055,181.4666273,200,,18.5333727
26675,4357.261409,181.5525587,200,,18.4474413
26700,4359.301204,181.6375502,200,,18.3624498
26725,4361.318699,181.7216125,200,,18.2783875
26750,4363.314155,181.8047564,200,,18.1952436
26775,4365.287824,181.8869927,200,,18.1130073
26800,4367.239957,181.9683316,200,,18.0316684
26825,4369.170804,182.0487835,200,,17.9512165
26850,4371.080608,182.1283587,200,,17.8716413
26875,4372.969612,182.2070672,200,,17.7929328
26900,4374.838053,182.2849189,200,,17.7150811
26925,4376.686167,182.3619236,200,,17.6380764
26950,4378.514186,182.4380911,200,,17.5619089
26975,4380.322342,182.5134309,200,,17.4865691
27000,4382.110859,182.5879524,200,,17.4120476
27025,4383.879962,182.6616651,200,,17.3383349
27050,4385.629872,182.734578,200,,17.265422
27075,4387.360808,182.8067004,200,,17.1932996
27100,4389.072986,182.8780411,200,,17.1219589
27125,4390.766618,182.9486091,200,,17.0513909
27150,4392.441916,183.0184132,200,,16.9815868
27175,4394.099086,183.0874619,200,,16.9125381
27200,4395.738335,183.155764,200,,16.844236
27225,4397.359866,183.2233278,200,,16.7766722
27250,4398.963879,183.2901616,200,,16.7098384
27275,4400.550572,183.3562738,200,,16.6437262
27300,4402.120141,183.4216726,200,,16.5783274
27325,4403.67278,183.4863658,200,,16.5136342
27350,4405.208679,183.5503616,200,,16.4496384
27375,4406.728028,183.6136678,200,,16.3863322
27400,4408.231013,183.6762922,200,,16.3237078
27425,4409.717818,183.7382424,200,,16.2617576
27450,4411.188626,183.7995261,200,,16.2004739
27475,4412.643616,183.8601507,200,,16.1398493
27500,4414.082967,183.9201236,200,,16.0798764
27525,4415.506854,183.9794522,200,,16.0205478
27550,4416.915451,184.0381438,200,,15.9618562
27575,4418.30893,184.0962054,200,,15.9037946
27600,4419.687461,184.1536442,200,,15.8463558
27625,4421.05121,184.2104671,200,,15.7895329
27650,4422.400345,184.266681,200,,15.733319
27675,4423.735028,184.3222928,200,,15.6777072
27700,4425.055423,184.3773093,200,,15.6226907
27725,4426.361687,184.431737,200,,15.568263
27750,4427.653981,184.4855825,200,,15.5144175
27775,4428.93246,184.5388525,200,,15.4611475
27800,4430.197278,184.5915533,200,,15.4084467
27825,4431.448589,184.6436912,200,,15.3563088
27850,4432.686544,184.6952726,200,,15.3047274
27875,4433.91129,184.7463038,200,,15.2536962
27900,4435.122977,184.7967907,200,,15.2032093
27925,4436.321749,184.8467395,200,,15.1532605
27950,4437.507751,184.8961563,200,,15.1038437
27975,4438.681125,184.9450469,200,,15.0549531
28000,4439.842013,184.9934172,200,,15.0065828
28025,4440.990552,185.041273,200,,14.958727
28050,4442.126881,185.08862,200,,14.91138
28075,4443.251136,185.135464,200,,14.864536
28100,4444.36345,185.1818104,200,,14.8181896
28125,4445.463957,185.2276649,200,,14.7723351
28150,4446.552789,185.2730329,200,,14.7269671
28175,4447.630074,185.3179198,200,,14.6820802
28200,4448.695942,185.3623309,200,,14.6376691
28225,4449.750519,185.4062716,200,,14.5937284
28250,4450.79393,185.4497471,200,,14.5502529
28275,4451.8263,185.4927625,200,,14.5072375
28300,4452.847751,185.535323,200,,14.464677
28325,4453.858404,185.5774335,200,,14.4225665
28350,4454.858379,185.6190991,200,,14.3809009
28375,4455.847794,185.6603248,200,,14.3396752
28400,4456.826767,185.7011153,200,,14.2988847
28425,4457.795412,185.7414755,200,,14.2585245
28450,4458.753845,185.7814102,200,,14.2185898
28475,4459.702179,185.8209241,200,,14.1790759
28500,4460.640524,185.8600218,200,,14.1399782
28525,4461.568992,185.898708,200,,14.101292
28550,4462.487693,185.9369872,200,,14.0630128
28575,4463.396733,185.9748639,200,,14.0251361
28600,4464.29622,186.0123425,200,,13.9876575
28625,4465.186259,186.0494274,200,,13.9505726
28650,4466.066954,186.0861231,200,,13.9138769
28675,4466.93841,186.1224337,200,,13.8775663
28700,4467.800727,186.1583636,200,,13.8416364
28725,4468.654006,186.1939169,200,,13.8060831
28750,4469.498348,186.2290978,200,,13.7709022
28775,4470.333851,186.2639105,200,,13.7360895
28800,4471.160612,186.2983588,200,,13.7016412
28825,4471.978727,186.332447,200,,13.667553
28850,4472.788292,186.3661788,200,,13.6338212
28875,4473.589401,186.3995584,200,,13.6004416
28900,4474.382147,186.4325895,200,,13.5674105
28925,4475.166622,186.4652759,200,,13.5347241
28950,4475.942917,186.4976215,200,,13.5023785
28975,4476.711122,186.5296301,200,,13.4703699
29000,4477.471325,186.5613052,200,,13.4386948
29025,4478.223616,186.5926507,200,,13.4073493
29050,4478.96808,186.62367,200,,13.37633
29075,4479.704803,186.6543668,200,,13.3456332
29100,4480.433872,186.6847447,200,,13.3152553
29125,4481.155368,186.714807,200,,13.285193
29150,4481.869377,186.7445574,200,,13.2554426
29175,4482.575979,186.7739991,200,,13.2260009
29200,4483.275256,186.8031357,200,,13.1968643
29225,4483.967288,186.8319703,200,,13.1680297
29250,4484.652155,186.8605065,200,,13.1394935
29275,4485.329935,186.8887473,200,,13.1112527
29300,4486.000706,186.9166961,200,,13.0833039
29325,4486.664544,186.944356,200,,13.055644
29350,4487.321525,186.9717302,200,,13.0282698
29375,4487.971724,186.9988218,200,,13.0011782
29400,4488.615215,187.025634,200,,12.974366
29425,4489.252072,187.0521697,200,,12.9478303
29450,4489.882368,187.078432,200,,12.921568
29475,4490.506172,187.1044239,200,,12.8955761
29500,4491.123558,187.1301482,200,,12.8698518
29525,4491.734594,187.1556081,200,,12.8443919
29550,4492.33935,187.1808062,200,,12.8191938
29575,4492.937894,187.2057456,200,,12.7942544
29600,4493.530295,187.2304289,200,,12.7695711
29625,4494.116618,187.2548591,200,,12.7451409
29650,4494.696931,187.2790388,200,,12.7209612
29675,4495.271298,187.3029708,200,,12.6970292
29700,4495.839785,187.3266577,200,,12.6733423
29725,4496.402455,187.3501023,200,,12.6498977
29750,4496.959372,187.3733072,200,,12.6266928
29775,4497.510598,187.3962749,200,,12.6037251
29800,4498.056195,187.4190081,200,,12.5809919
29825,4498.596225,187.4415094,200,,12.5584906
29850,4499.130747,187.4637811,200,,12.5362189
29875,4499.659821,187.4858259,200,,12.5141741
29900,4500.183508,187.5076461,200,,12.4923539
29925,4500.701864,187.5292443,200,,12.4707557
29950,4501.214948,187.5506228,200,,12.4493772
29975,4501.722818,187.5717841,200,,12.4282159
30000,4502.225528,187.5927303,200,,12.4072697
30025,4502.723137,187.613464,200,,12.386536
30050,4503.215698,187.6339874,200,,12.3660126
30075,4503.703266,187.6543028,200,,12.3456972
30100,4504.185896,187.6744123,200,,12.3255877
30125,4504.663641,187.6943184,200,,12.3056816
30150,4505.136553,187.714023,200,,12.285977
30175,4505.604685,187.7335285,200,,12.2664715
30200,4506.068088,187.752837,200,,12.247163
30225,4506.526815,187.7719506,200,,12.2280494
30250,4506.980914,187.7908714,200,,12.2091286
30275,4507.430436,187.8096015,200,,12.1903985
30300,4507.875431,187.8281429,200,,12.1718571
30325,4508.315947,187.8464978,200,,12.1535022
30350,4508.752032,187.864668,200,,12.135332
30375,4509.183734,187.8826556,200,,12.1173444
30400,4509.611101,187.9004626,200,,12.0995374
30425,4510.034179,187.9180908,200,,12.0819092
30450,4510.453015,187.9355423,200,,12.0644577
30475,4510.867653,187.9528189,200,,12.0471811
30500,4511.27814,187.9699225,200,,12.0300775
30525,4511.684519,187.9868549,200,,12.0131451
30550,4512.086834,188.0036181,200,,11.9963819
30575,4512.485131,188.0202138,200,,11.9797862
30600,4512.879451,188.0366438,200,,11.9633562
30625,4513.269837,188.0529099,200,,11.9470901
30650,4513.656332,188.0690138,200,,11.9309862
30675,4514.038977,188.0849574,200,,11.9150426
30700,4514.417813,188.1007422,200,,11.8992578
30725,4514.792882,188.1163701,200,,11.8836299
30750,4515.164223,188.1318426,200,,11.8681574
30775,4515.531877,188.1471615,200,,11.8528385
30800,4515.895883,188.1623285,200,,11.8376715
30825,4516.25628,188.177345,200,,11.822655
30850,4516.613106,188.1922128,200,,11.8077872
30875,4516.966401,188.2069334,200,,11.7930666
30900,4517.316201,188.2215084,200,,11.7784916
30925,4517.662543,188.2359393,200,,11.7640607
30950,4518.005466,188.2502277,200,,11.7497723
30975,4518.345004,188.2643752,200,,11.7356248
31000,4518.681195,188.2783831,200,,11.7216169
31025,4519.014074,188.2922531,200,,11.7077469
31050,4519.343676,188.3059865,200,,11.6940135
31075,4519.670037,188.3195849,200,,11.6804151
31100,4519.99319,188.3330496,200,,11.6669504
31125,4520.31317,188.3463821,200,,11.6536179
31150,4520.63001,188.3595838,200,,11.6404162
31175,4520.943745,188.372656,200,,11.627344
31200,4521.254406,188.3856002,200,,11.6143998
31225,4521.562027,188.3984178,200,,11.6015822
31250,4521.86664,188.41111,200,,11.58889
31275,4522.168276,188.4236782,200,,11.5763218
31300,4522.466968,188.4361237,200,,11.5638763
31325,4522.762747,188.4484478,200,,11.5515522
31350,4523.055643,188.4606518,200,,11.5393482
31375,4523.345687,188.472737,200,,11.527263
31400,4523.63291,188.4847046,200,,11.5152954
31425,4523.91734,188.4965558,200,,11.5034442
31450,4524.199008,188.508292,200,,11.491708
31475,4524.477943,188.5199143,200,,11.4800857
31500,4524.754173,188.5314239,200,,11.4685761
31525,4525.027728,188.542822,200,,11.457178
31550,4525.298635,188.5541098,200,,11.4458902
31575,4525.566923,188.5652884,200,,11.4347116
31600,4525.832619,188.5763591,200,,11.4236409
31625,4526.09575,188.5873229,200,,11.4126771
31650,4526.356343,188.598181,200,,11.401819
31675,4526.614426,188.6089344,200,,11.3910656
31700,4526.870024,188.6195844,200,,11.3804156
31725,4527.123165,188.6301319,200,,11.3698681
31750,4527.373872,188.640578,200,,11.359422
31775,4527.622173,188.6509239,200,,11.3490761
31800,4527.868093,188.6611705,200,,11.3388295
31825,4528.111655,188.671319,200,,11.328681
31850,4528.352886,188.6813703,200,,11.3186297
31875,4528.59181,188.6913254,200,,11.3086746
31900,4528.828451,188.7011854,200,,11.2988146
31925,4529.062832,188.7109513,200,,11.2890487
31950,4529.294978,188.7206241,200,,11.2793759
31975,4529.524912,188.7302047,200,,11.2697953
32000,4529.752656,188.739694,200,,11.260306
32025,4529.978235,188.7490931,200,,11.2509069
32050,4530.20167,188.7584029,200,,11.2415971
32075,4530.422985,188.7676244,200,,11.2323756
32100,4530.6422,188.7767583,200,,11.2232417
32125,4530.859338,188.7858058,200,,11.2141942
32150,4531.074421,188.7947676,200,,11.2052324
32175,4531.287471,188.8036446,200,,11.1963554
32200,4531.498507,188.8124378,200,,11.1875622
32225,4531.707552,188.821148,200,,11.178852
32250,4531.914626,188.8297761,200,,11.1702239
32275,4532.119749,188.8383229,200,,11.1616771
32300,4532.322942,188.8467893,200,,11.1532107
32325,4532.524225,188.8551761,200,,11.1448239
32350,4532.723618,188.8634841,200,,11.1365159
32375,4532.92114,188.8717142,200,,11.1282858
32400,4533.116811,188.8798671,200,,11.1201329
32425,4533.31065,188.8879437,200,,11.1120563
32450,4533.502675,188.8959448,200,,11.1040552
32475,4533.692907,188.9038711,200,,11.0961289
32500,4533.881362,188.9117234,200,,11.0882766
32525,4534.06806,188.9195025,200,,11.0804975
32550,4534.25302,188.9272092,200,,11.0727908
32575,4534.436258,188.9348441,200,,11.0651559
32600,4534.617792,188.942408,200,,11.057592
32625,4534.797641,188.9499017,200,,11.0500983
32650,4534.975821,188.9573259,200,,11.0426741
32675,4535.15235,188.9646813,200,,11.0353187
32700,4535.327245,188.9719686,200,,11.0280314
32725,4535.500523,188.9791885,200,,11.0208115
32750,4535.6722,188.9863416,200,,11.0136584
32775,4535.842292,188.9934288,200,,11.0065712
32800,4536.010817,189.0004507,200,,10.9995493
32825,4536.177789,189.0074079,200,,10.9925921
32850,4536.343226,189.0143011,200,,10.9856989
32875,4536.507143,189.021131,200,,10.978869
32900,4536.669555,189.0278981,200,,10.9721019
32925,4536.830478,189.0346033,200,,10.9653967
32950,4536.989927,189.041247,200,,10.958753
32975,4537.147918,189.0478299,200,,10.9521701
33000,4537.304464,189.0543527,200,,10.9456473
33025,4537.459582,189.0608159,200,,10.9391841
33050,4537.613285,189.0672202,200,,10.9327798
33075,4537.765587,189.0735661,200,,10.9264339
33100,4537.916505,189.0798544,200,,10.9201456
33125,4538.06605,189.0860854,200,,10.9139146
33150,4538.214238,189.0922599,200,,10.9077401
33175,4538.361082,189.0983784,200,,10.9016216
33200,4538.506596,189.1044415,200,,10.8955585
33225,4538.650794,189.1104497,200,,10.8895503
33250,4538.793688,189.1164037,200,,10.8835963
33275,4538.935293,189.1223039,200,,10.8776961
33300,4539.07562,189.1281508,200,,10.8718492
33325,4539.214684,189.1339452,200,,10.8660548
33350,4539.352496,189.1396874,200,,10.8603126
33375,4539.489071,189.1453779,200,,10.8546221
33400,4539.624419,189.1510175,200,,10.8489825
33425,4539.758554,189.1566064,200,,10.8433936
33450,4539.891488,189.1621453,200,,10.8378547
33475,4540.023232,189.1676347,200,,10.8323653
33500,4540.1538,189.173075,200,,10.826925
33525,4540.283203,189.1784668,200,,10.8215332
33550,4540.411452,189.1838105,200,,10.8161895
33575,4540.53856,189.1891067,200,,10.8108933
33600,4540.664537,189.1943557,200,,10.8056443
33625,4540.789396,189.1995582,200,,10.8004418
33650,4540.913147,189.2047144,200,,10.7952856
33675,4541.035801,189.2098251,200,,10.7901749
33700,4541.15737,189.2148904,200,,10.7851096
33725,4541.277865,189.219911,200,,10.780089
33750,4541.397296,189.2248873,200,,10.7751127
33775,4541.515673,189.2298197,200,,10.7701803
33800,4541.633009,189.2347087,200,,10.7652913
33825,4541.749312,189.2395546,200,,10.7604454
33850,4541.864593,189.244358,200,,10.755642
33875,4541.978863,189.2491193,200,,10.7508807
33900,4542.092131,189.2538388,200,,10.7461612
33925,4542.204408,189.258517,200,,10.741483
33950,4542.315704,189.2631543,200,,10.7368457
33975,4542.426027,189.2677511,200,,10.7322489
34000,4542.535389,189.2723079,200,,10.7276921
34025,4542.643798,189.2768249,200,,10.7231751
34050,4542.751264,189.2813027,200,,10.7186973
34075,4542.857796,189.2857415,200,,10.7142585
34100,4542.963404,189.2901418,200,,10.7098582
34125,4543.068097,189.294504,200,,10.705496
34150,4543.171884,189.2988285,200,,10.7011715
34175,4543.274773,189.3031156,200,,10.6968844
34200,4543.376775,189.3073656,200,,10.6926344
34225,4543.477897,189.311579,200,,10.688421
34250,4543.578148,189.3157561,200,,10.6842439
34275,4543.677536,189.3198974,200,,10.6801026
34300,4543.776072,189.324003,200,,10.675997
34325,4543.873762,189.3280734,200,,10.6719266
34350,4543.970615,189.332109,200,,10.667891
34375,4544.066639,189.33611,200,,10.66389
34400,4544.161843,189.3400768,200,,10.6599232
34425,4544.256235,189.3440098,200,,10.6559902
34450,4544.349822,189.3479092,200,,10.6520908
34475,4544.442613,189.3517755,200,,10.6482245
34500,4544.534614,189.3556089,200,,10.6443911
34525,4544.625835,189.3594098,200,,10.6405902
34550,4544.716283,189.3631784,200,,10.6368216
34575,4544.805965,189.3669152,200,,10.6330848
34600,4544.894888,189.3706203,200,,10.6293797
34625,4544.983061,189.3742942,200,,10.6257058
34650,4545.07049,189.3779371,200,,10.6220629
34675,4545.157183,189.3815493,200,,10.6184507
34700,4545.243147,189.3851311,200,,10.6148689
34725,4545.328388,189.3886828,200,,10.6113172
34750,4545.412915,189.3922048,200,,10.6077952
34775,4545.496734,189.3956973,200,,10.6043027
34800,4545.579852,189.3991605,200,,10.6008395
34825,4545.662275,189.4025948,200,,10.5974052
34850,4545.744011,189.4060005,200,,10.5939995
34875,4545.825066,189.4093777,200,,10.5906223
34900,4545.905446,189.4127269,200,,10.5872731
34925,4545.985159,189.4160483,200,,10.5839517
34950,4546.06421,189.4193421,200,,10.5806579
34975,4546.142606,189.4226086,200,,10.5773914
35000,4546.220354,189.4258481,200,,10.5741519
35025,4546.297459,189.4290608,200,,10.5709392
35050,4546.373928,189.432247,200,,10.567753
35075,4546.449767,189.435407,200,,10.564593
35100,4546.524982,189.4385409,200,,10.5614591
35125,4546.59958,189.4416492,200,,10.5583508
35150,4546.673565,189.4447319,200,,10.5552681
35175,4546.746943,189.4477893,200,,10.5522107
35200,4546.819722,189.4508217,200,,10.5491783
35225,4546.891906,189.4538294,200,,10.5461706
35250,4546.9635,189.4568125,200,,10.5431875
35275,4547.034512,189.4597713,200,,10.5402287
35300,4547.104945,189.4627061,200,,10.5372939
35325,4547.174807,189.465617,200,,10.534383
35350,4547.244101,189.4685042,200,,10.5314958
35375,4547.312835,189.4713681,200,,10.5286319
35400,4547.381012,189.4742088,200,,10.5257912
35425,4547.448638,189.4770266,200,,10.5229734
35450,4547.515719,189.4798216,200,,10.5201784
35475,4547.58226,189.4825942,200,,10.5174058
35500,4547.648265,189.4853444,200,,10.5146556
35525,4547.71374,189.4880725,200,,10.5119275
35550,4547.77869,189.4907788,200,,10.5092212
35575,4547.84312,189.4934633,200,,10.5065367
35600,4547.907035,189.4961264,200,,10.5038736
35625,4547.970439,189.4987683,200,,10.5012317
35650,4548.033337,189.5013891,200,,10.4986109
35675,4548.095735,189.503989,200,,10.496011
35700,4548.157637,189.5065682,200,,10.4934318
35725,4548.219047,189.5091269,200,,10.4908731
35750,4548.27997,189.5116654,200,,10.4883346
35775,4548.340411,189.5141838,200,,10.4858162
35800,4548.400374,189.5166823,200,,10.4833177
35825,4548.459864,189.519161,200,,10.480839
35850,4548.518885,189.5216202,200,,10.4783798
35875,4548.577442,189.5240601,200,,10.4759399
35900,4548.635539,189.5264808,200,,10.4735192
35925,4548.693179,189.5288825,200,,10.4711175
35950,4548.750368,189.5312653,200,,10.4687347
35975,4548.80711,189.5336296,200,,10.4663704
36000,4548.863409,189.5359754,200,,10.4640246
36025,4548.919268,189.5383028,200,,10.4616972
36050,4548.974692,189.5406122,200,,10.4593878
36075,4549.029686,189.5429036,200,,10.4570964
36100,4549.084252,189.5451772,200,,10.4548228
36125,4549.138395,189.5474331,200,,10.4525669
36150,4549.192119,189.5496716,200,,10.4503284
36175,4549.245428,189.5518928,200,,10.4481072
36200,4549.298325,189.5540969,200,,10.4459031
36225,4549.350815,189.556284,200,,10.443716
36250,4549.402901,189.5584542,200,,10.4415458
36275,4549.454586,189.5606078,200,,10.4393922
36300,4549.505875,189.5627448,200,,10.4372552
36325,4549.556771,189.5648655,200,,10.4351345
36350,4549.607278,189.5669699,200,,10.4330301
36375,4549.657399,189.5690583,200,,10.4309417
36400,4549.707138,189.5711307,200,,10.4288693
36425,4549.756498,189.5731874,200,,10.4268126
36450,4549.805483,189.5752285,200,,10.4247715
36475,4549.854096,189.577254,200,,10.422746
36500,4549.902341,189.5792642,200,,10.4207358
36525,4549.950221,189.5812592,200,,10.4187408
36550,4549.997738,189.5832391,200,,10.4167609
36575,4550.044898,189.5852041,200,,10.4147959
36600,4550.091702,189.5871542,200,,10.4128458
36625,4550.138154,189.5890898,200,,10.4109102
36650,4550.184257,189.5910107,200,,10.4089893
36675,4550.230015,189.5929173,200,,10.4070827
36700,4550.27543,189.5948096,200,,10.4051904
36725,4550.320505,189.5966877,200,,10.4033123
36750,4550.365244,189.5985519,200,,10.4014481
36775,4550.40965,189.6004021,200,,10.3995979
36800,4550.453725,189.6022386,200,,10.3977614
36825,4550.497473,189.6040614,200,,10.3959386
36850,4550.540897,189.6058707,200,,10.3941293
36875,4550.583999,189.6076666,200,,10.3923334
36900,4550.626782,189.6094492,200,,10.3905508
36925,4550.669249,189.6112187,200,,10.3887813
36950,4550.711403,189.6129751,200,,10.3870249
36975,4550.753247,189.6147186,200,,10.3852814
37000,4550.794783,189.6164493,200,,10.3835507
37025,4550.836015,189.6181673,200,,10.3818327
37050,4550.876945,189.6198727,200,,10.3801273
37075,4550.917575,189.6215656,200,,10.3784344
37100,4550.957909,189.6232462,200,,10.3767538
37125,4550.997948,189.6249145,200,,10.3750855
37150,4551.037696,189.6265707,200,,10.3734293
37175,4551.077155,189.6282148,200,,10.3717852
37200,4551.116328,189.629847,200,,10.370153
37225,4551.155217,189.6314674,200,,10.3685326
37250,4551.193824,189.633076,200,,10.366924
37275,4551.232153,189.634673,200,,10.365327
37300,4551.270205,189.6362585,200,,10.3637415
37325,4551.307983,189.6378326,200,,10.3621674
37350,4551.34549,189.6393954,200,,10.3606046
37375,4551.382728,189.640947,200,,10.359053
37400,4551.419698,189.6424874,200,,10.3575126
37425,4551.456404,189.6440168,200,,10.3559832
37450,4551.492848,189.6455353,200,,10.3544647
37475,4551.529032,189.647043,200,,10.352957
37500,4551.564958,189.6485399,200,,10.3514601
37525,4551.600629,189.6500262,200,,10.3499738
37550,4551.636047,189.651502,200,,10.348498
37575,4551.671213,189.6529672,200,,10.3470328
37600,4551.706131,189.6544221,200,,10.3455779
37625,4551.740802,189.6558667,200,,10.3441333
37650,4551.775228,189.6573012,200,,10.3426988
37675,4551.809412,189.6587255,200,,10.3412745
37700,4551.843355,189.6601398,200,,10.3398602
37725,4551.87706,189.6615442,200,,10.3384558
37750,4551.910529,189.6629387,200,,10.3370613
37775,4551.943764,189.6643235,200,,10.3356765
37800,4551.976766,189.6656986,200,,10.3343014
37825,4552.009538,189.6670641,200,,10.3329359
37850,4552.042082,189.6684201,200,,10.3315799
37875,4552.074399,189.6697666,200,,10.3302334
37900,4552.106492,189.6711038,200,,10.3288962
37925,4552.138363,189.6724318,200,,10.3275682
37950,4552.170012,189.6737505,200,,10.3262495
37975,4552.201443,189.6750601,200,,10.3249399
38000,4552.232658,189.6763607,200,,10.3236393
38025,4552.263657,189.6776524,200,,10.3223476
38050,4552.294443,189.6789351,200,,10.3210649
38075,4552.325017,189.6802091,200,,10.3197909
38100,4552.355382,189.6814743,200,,10.3185257
38125,4552.385539,189.6827308,200,,10.3172692
38150,4552.41549,189.6839788,200,,10.3160212
38175,4552.445237,189.6852182,200,,10.3147818
38200,4552.47478,189.6864492,200,,10.3135508
38225,4552.504123,189.6876718,200,,10.3123282
38250,4552.533267,189.6888861,200,,10.3111139
38275,4552.562212,189.6900922,200,,10.3099078
38300,4552.590962,189.6912901,200,,10.3087099
38325,4552.619518,189.6924799,200,,10.3075201
38350,4552.64788,189.6936617,200,,10.3063383
38375,4552.676052,189.6948355,200,,10.3051645
38400,4552.704034,189.6960014,200,,10.3039986
38425,4552.731828,189.6971595,200,,10.3028405
38450,4552.759435,189.6983098,200,,10.3016902
38475,4552.786858,189.6994524,200,,10.3005476
38500,4552.814098,189.7005874,200,,10.2994126
38525,4552.841155,189.7017148,200,,10.2982852
38550,4552.868032,189.7028347,200,,10.2971653
38575,4552.89473,189.7039471,200,,10.2960529
38600,4552.921251,189.7050521,200,,10.2949479
38625,4552.947597,189.7061499,200,,10.2938501
38650,4552.973767,189.7072403,200,,10.2927597
38675,4552.999764,189.7083235,200,,10.2916765
38700,4553.02559,189.7093996,200,,10.2906004
38725,4553.051246,189.7104686,200,,10.2895314
38750,4553.076732,189.7115305,200,,10.2884695
38775,4553.102051,189.7125855,200,,10.2874145
38800,4553.127204,189.7136335,200,,10.2863665
38825,4553.152193,189.7146747,200,,10.2853253
38850,4553.177017,189.7157091,200,,10.2842909
38875,4553.20168,189.7167367,200,,10.2832633
38900,4553.226182,189.7177576,200,,10.2822424
38925,4553.250524,189.7187718,200,,10.2812282
38950,4553.274708,189.7197795,200,,10.2802205
38975,4553.298735,189.7207806,200,,10.2792194
39000,4553.322606,189.7217752,200,,10.2782248
39025,4553.346323,189.7227634,200,,10.2772366
39050,4553.369886,189.7237453,200,,10.2762547
39075,4553.393298,189.7247207,200,,10.2752793
39100,4553.416558,189.7256899,200,,10.2743101
39125,4553.43967,189.7266529,200,,10.2733471
39150,4553.462632,189.7276097,200,,10.2723903
39175,4553.485448,189.7285603,200,,10.2714397
39200,4553.508117,189.7295049,200,,10.2704951
39225,4553.530642,189.7304434,200,,10.2695566
39250,4553.553023,189.7313759,200,,10.2686241
39275,4553.575261,189.7323025,200,,10.2676975
39300,4553.597358,189.7332232,200,,10.2667768
39325,4553.619314,189.7341381,200,,10.2658619
39350,4553.641131,189.7350471,200,,10.2649529
39375,4553.66281,189.7359504,200,,10.2640496
39400,4553.684352,189.736848,200,,10.263152
39425,4553.705758,189.7377399,200,,10.2622601
39450,4553.727029,189.7386262,200,,10.2613738
39475,4553.748166,189.7395069,200,,10.2604931
39500,4553.76917,189.7403821,200,,10.2596179
39525,4553.790042,189.7412518,200,,10.2587482
39550,4553.810784,189.742116,200,,10.257884
39575,4553.831395,189.7429748,200,,10.2570252
39600,4553.851878,189.7438283,200,,10.2561717
39625,4553.872234,189.7446764,200,,10.2553236
39650,4553.892462,189.7455192,200,,10.2544808
39675,4553.912564,189.7463569,200,,10.2536431
39700,4553.932542,189.7471893,200,,10.2528107
39725,4553.952396,189.7480165,200,,10.2519835
39750,4553.972127,189.7488386,200,,10.2511614
39775,4553.991736,189.7496557,200,,10.2503443
39800,4554.011224,189.7504677,200,,10.2495323
39825,4554.030592,189.7512747,200,,10.2487253
39850,4554.049841,189.7520767,200,,10.2479233
39875,4554.068971,189.7528738,200,,10.2471262
39900,4554.087984,189.753666,200,,10.246334
39925,4554.10688,189.7544533,200,,10.2455467
39950,4554.125661,189.7552359,200,,10.2447641
39975,4554.144327,189.7560136,200,,10.2439864
40000,4554.162879,189.7567866,200,,10.2432134
40025,4554.181319,189.7575549,200,,10.2424451
40050,4554.199646,189.7583186,200,,10.2416814
40075,4554.217861,189.7590776,200,,10.2409224
40100,4554.235966,189.7598319,200,,10.2401681
40125,4554.253962,189.7605818,200,,10.2394182
40150,4554.271849,189.761327,200,,10.238673
40175,4554.289628,189.7620678,200,,10.2379322
40200,4554.307299,189.7628041,200,,10.2371959
40225,4554.324865,189.763536,200,,10.236464
40250,4554.342324,189.7642635,200,,10.2357365
40275,4554.359679,189.7649866,200,,10.2350134
40300,4554.37693,189.7657054,200,,10.2342946
40325,4554.394077,189.7664199,200,,10.2335801
40350,4554.411122,189.7671301,200,,10.2328699
40375,4554.428065,189.7678361,200,,10.2321639
40400,4554.444908,189.7685378,200,,10.2314622
40425,4554.46165,189.7692354,200,,10.2307646
40450,4554.478292,189.7699288,200,,10.2300712
40475,4554.494836,189.7706182,200,,10.2293818
40500,4554.511281,189.7713034,200,,10.2286966
40525,4554.52763,189.7719846,200,,10.2280154
40550,4554.543882,189.7726617,200,,10.2273383
40575,4554.560037,189.7733349,200,,10.2266651
40600,4554.576098,189.7740041,200,,10.2259959
40625,4554.592064,189.7746693,200,,10.2253307
40650,4554.607936,189.7753307,200,,10.2246693
40675,4554.623715,189.7759881,200,,10.2240119
40700,4554.639402,189.7766417,200,,10.2233583
40725,4554.654997,189.7772915,200,,10.2227085
40750,4554.6705,189.7779375,200,,10.2220625
40775,4554.685913,189.7785797,200,,10.2214203
40800,4554.701237,189.7792182,200,,10.2207818
40825,4554.716471,189.7798529,200,,10.2201471
40850,4554.731616,189.780484,200,,10.219516
40875,4554.746674,189.7811114,200,,10.2188886
40900,4554.761644,189.7817352,200,,10.2182648
40925,4554.776528,189.7823553,200,,10.2176447
40950,4554.791326,189.7829719,200,,10.2170281
40975,4554.806038,189.7835849,200,,10.2164151
41000,4554.820666,189.7841944,200,,10.2158056
41025,4554.835209,189.7848004,200,,10.2151996
41050,4554.849669,189.7854029,200,,10.2145971
41075,4554.864045,189.7860019,200,,10.2139981
41100,4554.878339,189.7865975,200,,10.2134025
41125,4554.892552,189.7871897,200,,10.2128103
41150,4554.906683,189.7877784,200,,10.2122216
41175,4554.920733,189.7883639,200,,10.2116361
41200,4554.934703,189.788946,200,,10.211054
41225,4554.948594,189.7895247,200,,10.2104753
41250,4554.962405,189.7901002,200,,10.2098998
41275,4554.976139,189.7906724,200,,10.2093276
41300,4554.989794,189.7912414,200,,10.2087586
41325,4555.003372,189.7918072,200,,10.2081928
41350,4555.016873,189.7923697,200,,10.2076303
41375,4555.030297,189.7929291,200,,10.2070709
41400,4555.043647,189.7934853,200,,10.2065147
41425,4555.05692,189.7940383,200,,10.2059617
41450,4555.070119,189.7945883,200,,10.2054117
41475,4555.083244,189.7951352,200,,10.2048648
41500,4555.096295,189.795679,200,,10.204321
41525,4555.109273,189.7962197,200,,10.2037803
41550,4555.122179,189.7967574,200,,10.2032426
41575,4555.135012,189.7972922,200,,10.2027078
41600,4555.147773,189.7978239,200,,10.2021761
41625,4555.160463,189.7983526,200,,10.2016474
41650,4555.173083,189.7988785,200,,10.2011215
41675,4555.185632,189.7994013,200,,10.2005987
41700,4555.198112,189.7999213,200,,10.2000787
41725,4555.210522,189.8004384,200,,10.1995616
41750,4555.222864,189.8009526,200,,10.1990474
41775,4555.235137,189.801464,200,,10.198536
41800,4555.247342,189.8019726,200,,10.1980274
41825,4555.25948,189.8024783,200,,10.1975217
41850,4555.27155,189.8029813,200,,10.1970187
41875,4555.283555,189.8034814,200,,10.1965186
41900,4555.295493,189.8039789,200,,10.1960211
41925,4555.307366,189.8044736,200,,10.1955264
41950,4555.319173,189.8049656,200,,10.1950344
41975,4555.330916,189.8054548,200,,10.1945452
42000,4555.342595,189.8059414,200,,10.1940586
42025,4555.354209,189.8064254,200,,10.1935746
42050,4555.36576,189.8069067,200,,10.1930933
42075,4555.377249,189.8073854,200,,10.1926146
42100,4555.388674,189.8078614,200,,10.1921386
42125,4555.400037,189.8083349,200,,10.1916651
42150,4555.411339,189.8088058,200,,10.1911942
42175,4555.422579,189.8092741,200,,10.1907259
42200,4555.433758,189.8097399,200,,10.1902601
42225,4555.444877,189.8102032,200,,10.1897968
42250,4555.455935,189.810664,200,,10.189336
42275,4555.466934,189.8111222,200,,10.1888778
42300,4555.477873,189.811578,200,,10.188422
42325,4555.488753,189.8120314,200,,10.1879686
42350,4555.499575,189.8124823,200,,10.1875177
42375,4555.510338,189.8129308,200,,10.1870692
42400,4555.521044,189.8133768,200,,10.1866232
42425,4555.531692,189.8138205,200,,10.1861795
42450,4555.542283,189.8142618,200,,10.1857382
42475,4555.552817,189.8147007,200,,10.1852993
42500,4555.563295,189.8151373,200,,10.1848627
42525,4555.573717,189.8155716,200,,10.1844284
42550,4555.584084,189.8160035,200,,10.1839965
42575,4555.594395,189.8164331,200,,10.1835669
42600,4555.604651,189.8168605,200,,10.1831395
42625,4555.614853,189.8172855,200,,10.1827145
42650,4555.625,189.8177083,200,,10.1822917
42675,4555.635094,189.8181289,200,,10.1818711
42700,4555.645134,189.8185472,200,,10.1814528
42725,4555.655121,189.8189634,200,,10.1810366
42750,4555.665055,189.8193773,200,,10.1806227
42775,4555.674936,189.819789,200,,10.180211
42800,4555.684766,189.8201986,200,,10.1798014
42825,4555.694543,189.820606,200,,10.179394
42850,4555.704269,189.8210112,200,,10.1789888
42875,4555.713944,189.8214143,200,,10.1785857
42900,4555.723568,189.8218153,200,,10.1781847
42925,4555.733142,189.8222142,200,,10.1777858
42950,4555.742665,189.822611,200,,10.177389
42975,4555.752138,189.8230058,200,,10.1769942
43000,4555.761562,189.8233984,200,,10.1766016
43025,4555.770937,189.823789,200,,10.176211
43050,4555.780262,189.8241776,200,,10.1758224
43075,4555.789539,189.8245641,200,,10.1754359
43100,4555.798768,189.8249487,200,,10.1750513
43125,4555.807948,189.8253312,200,,10.1746688
43150,4555.817081,189.8257117,200,,10.1742883
43175,4555.826166,189.8260903,200,,10.1739097
43200,4555.835204,189.8264668,200,,10.1735332
43225,4555.844196,189.8268415,200,,10.1731585
43250,4555.85314,189.8272142,200,,10.1727858
43275,4555.862039,189.8275849,200,,10.1724151
43300,4555.870891,189.8279538,200,,10.1720462
43325,4555.879698,189.8283207,200,,10.1716793
43350,4555.888459,189.8286858,200,,10.1713142
43375,4555.897175,189.829049,200,,10.170951
43400,4555.905847,189.8294103,200,,10.1705897
43425,4555.914473,189.8297697,200,,10.1702303
43450,4555.923056,189.8301273,200,,10.1698727
43475,4555.931594,189.8304831,200,,10.1695169
43500,4555.940088,189.830837,200,,10.169163
43525,4555.94854,189.8311891,200,,10.1688109
43550,4555.956947,189.8315395,200,,10.1684605
43575,4555.965312,189.831888,200,,10.168112
43600,4555.973634,189.8322348,200,,10.1677652
43625,4555.981914,189.8325797,200,,10.1674203
43650,4555.990151,189.832923,200,,10.167077
43675,4555.998346,189.8332644,200,,10.1667356
43700,4556.0065,189.8336042,200,,10.1663958
43725,4556.014612,189.8339422,200,,10.1660578
43750,4556.022683,189.8342785,200,,10.1657215
43775,4556.030713,189.834613,200,,10.165387
43800,4556.038702,189.8349459,200,,10.1650541
43825,4556.046651,189.8352771,200,,10.1647229
43850,4556.054559,189.8356066,200,,10.1643934
43875,4556.062428,189.8359345,200,,10.1640655
43900,4556.070257,189.8362607,200,,10.1637393
43925,4556.078046,189.8365853,200,,10.1634147
43950,4556.085796,189.8369082,200,,10.1630918
43975,4556.093507,189.8372295,200,,10.1627705
44000,4556.10118,189.8375492,200,,10.1624508
44025,4556.108813,189.8378672,200,,10.1621328
44050,4556.116409,189.8381837,200,,10.1618163
44075,4556.123966,189.8384986,200,,10.1615014
44100,4556.131485,189.8388119,200,,10.1611881
44125,4556.138967,189.8391236,200,,10.1608764
44150,4556.146411,189.8394338,200,,10.1605662
44175,4556.153818,189.8397424,200,,10.1602576
44200,4556.161187,189.8400495,200,,10.1599505
44225,4556.168521,189.840355,200,,10.159645
44250,4556.175817,189.840659,200,,10.159341
44275,4556.183077,189.8409616,200,,10.1590384
44300,4556.190301,189.8412626,200,,10.1587374
44325,4556.197489,189.8415621,200,,10.1584379
44350,4556.204641,189.8418601,200,,10.1581399
44375,4556.211758,189.8421566,200,,10.1578434
44400,4556.21884,189.8424517,200,,10.1575483
44425,4556.225886,189.8427452,200,,10.1572548
44450,4556.232897,189.8430374,200,,10.1569626
44475,4556.239874,189.8433281,200,,10.1566719
44500,4556.246816,189.8436173,200,,10.1563827
44525,4556.253724,189.8439052,200,,10.1560948
44550,4556.260598,189.8441916,200,,10.1558084
44575,4556.267438,189.8444766,200,,10.1555234
44600,4556.274244,189.8447601,200,,10.1552399
44625,4556.281016,189.8450423,200,,10.1549577
44650,4556.287755,189.8453231,200,,10.1546769
44675,4556.294461,189.8456026,200,,10.1543974
44700,4556.301134,189.8458806,200,,10.1541194
44725,4556.307775,189.8461573,200,,10.1538427
44750,4556.314382,189.8464326,200,,10.1535674
44775,4556.320958,189.8467066,200,,10.1532934
44800,4556.327501,189.8469792,200,,10.1530208
44825,4556.334012,189.8472505,200,,10.1527495
44850,4556.340491,189.8475205,200,,10.1524795
44875,4556.346939,189.8477891,200,,10.1522109
44900,4556.353355,189.8480564,200,,10.1519436
44925,4556.359739,189.8483225,200,,10.1516775
44950,4556.366093,189.8485872,200,,10.1514128
44975,4556.372416,189.8488506,200,,10.1511494
45000,4556.378707,189.8491128,200,,10.1508872
45025,4556.384969,189.8493737,200,,10.1506263
45050,4556.391199,189.8496333,200,,10.1503667
45075,4556.3974,189.8498917,200,,10.1501083
45100,4556.40357,189.8501488,200,,10.1498512
45125,4556.409711,189.8504046,200,,10.1495954
45150,4556.415821,189.8506592,200,,10.1493408
45175,4556.421903,189.8509126,200,,10.1490874
45200,4556.427954,189.8511648,200,,10.1488352
45225,4556.433977,189.8514157,200,,10.1485843
45250,4556.43997,189.8516654,200,,10.1483346
45275,4556.445934,189.8519139,200,,10.1480861
45300,4556.45187,189.8521612,200,,10.1478388
45325,4556.457776,189.8524073,200,,10.1475927
45350,4556.463655,189.8526523,200,,10.1473477
45375,4556.469505,189.852896,200,,10.147104
45400,4556.475327,189.8531386,200,,10.1468614
45425,4556.481121,189.85338,200,,10.14662
45450,4556.486887,189.8536203,200,,10.1463797
45475,4556.492625,189.8538594,200,,10.1461406
45500,4556.498336,189.8540973,200,,10.1459027
45525,4556.504019,189.8543341,200,,10.1456659
45550,4556.509675,189.8545698,200,,10.1454302
45575,4556.515305,189.8548044,200,,10.1451956
45600,4556.520907,189.8550378,200,,10.1449622
45625,4556.526482,189.8552701,200,,10.1447299
45650,4556.53203,189.8555013,200,,10.1444987
45675,4556.537553,189.8557314,200,,10.1442686
45700,4556.543048,189.8559603,200,,10.1440397
45725,4556.548518,189.8561882,200,,10.1438118
45750,4556.553961,189.856415,200,,10.143585
45775,4556.559379,189.8566408,200,,10.1433592
45800,4556.56477,189.8568654,200,,10.1431346
45825,4556.570136,189.857089,200,,10.142911
45850,4556.575477,189.8573115,200,,10.1426885
45875,4556.580792,189.857533,200,,10.142467
45900,4556.586082,189.8577534,200,,10.1422466
45925,4556.591347,189.8579728,200,,10.1420272
45950,4556.596586,189.8581911,200,,10.1418089
45975,4556.601801,189.8584084,200,,10.1415916
46000,4556.606992,189.8586247,200,,10.1413753
46025,4556.612157,189.8588399,200,,10.1411601
46050,4556.617299,189.8590541,200,,10.1409459
46075,4556.622416,189.8592673,200,,10.1407327
46100,4556.627508,189.8594795,200,,10.1405205
46125,4556.632577,189.8596907,200,,10.1403093
46150,4556.637622,189.8599009,200,,10.1400991
46175,4556.642643,189.8601101,200,,10.1398899
46200,4556.64764,189.8603183,200,,10.1396817
46225,4556.652613,189.8605256,200,,10.1394744
46250,4556.657564,189.8607318,200,,10.1392682
46275,4556.662491,189.8609371,200,,10.1390629
46300,4556.667394,189.8611414,200,,10.1388586
46325,4556.672275,189.8613448,200,,10.1386552
46350,4556.677133,189.8615472,200,,10.1384528
46375,4556.681968,189.8617487,200,,10.1382513
46400,4556.68678,189.8619492,200,,10.1380508
46425,4556.69157,189.8621487,200,,10.1378513
46450,4556.696337,189.8623474,200,,10.1376526
46475,4556.701082,189.8625451,200,,10.1374549
46500,4556.705805,189.8627419,200,,10.1372581
46525,4556.710505,189.8629377,200,,10.1370623
46550,4556.715184,189.8631327,200,,10.1368673
46575,4556.719841,189.8633267,200,,10.1366733
46600,4556.724476,189.8635198,200,,10.1364802
46625,4556.729089,189.863712,200,,10.136288
46650,4556.733681,189.8639034,200,,10.1360966
46675,4556.738251,189.8640938,200,,10.1359062
46700,4556.7428,189.8642833,200,,10.1357167
46725,4556.747328,189.864472,200,,10.135528
46750,4556.751835,189.8646598,200,,10.1353402
46775,4556.756321,189.8648467,200,,10.1351533
46800,4556.760785,189.8650327,200,,10.1349673
46825,4556.76523,189.8652179,200,,10.1347821
46850,4556.769653,189.8654022,200,,10.1345978
46875,4556.774056,189.8655857,200,,10.1344143
46900,4556.778439,189.8657683,200,,10.1342317
46925,4556.782801,189.86595,200,,10.13405
46950,4556.787143,189.866131,200,,10.133869
46975,4556.791465,189.866311,200,,10.133689
47000,4556.795767,189.8664903,200,,10.1335097
47025,4556.800049,189.8666687,200,,10.1333313
47050,4556.804311,189.8668463,200,,10.1331537
47075,4556.808553,189.867023,200,,10.132977
47100,4556.812776,189.867199,200,,10.132801
47125,4556.816979,189.8673741,200,,10.1326259
47150,4556.821163,189.8675484,200,,10.1324516
47175,4556.825327,189.867722,200,,10.132278
47200,4556.829472,189.8678947,200,,10.1321053
47225,4556.833598,189.8680666,200,,10.1319334
47250,4556.837705,189.8682377,200,,10.1317623
47275,4556.841794,189.8684081,200,,10.1315919
47300,4556.845863,189.8685776,200,,10.1314224
47325,4556.849914,189.8687464,200,,10.1312536
47350,4556.853945,189.8689144,200,,10.1310856
47375,4556.857959,189.8690816,200,,10.1309184
47400,4556.861954,189.8692481,200,,10.1307519
47425,4556.86593,189.8694138,200,,10.1305862
47450,4556.869889,189.8695787,200,,10.1304213
47475,4556.873829,189.8697429,200,,10.1302571
47500,4556.877751,189.8699063,200,,10.1300937
47525,4556.881655,189.870069,200,,10.129931
47550,4556.885541,189.8702309,200,,10.1297691
47575,4556.88941,189.8703921,200,,10.1296079
47600,4556.89326,189.8705525,200,,10.1294475
47625,4556.897093,189.8707122,200,,10.1292878
47650,4556.900909,189.8708712,200,,10.1291288
47675,4556.904707,189.8710294,200,,10.1289706
47700,4556.908487,189.871187,200,,10.128813
47725,4556.912251,189.8713438,200,,10.1286562
47750,4556.915997,189.8714999,200,,10.1285001
47775,4556.919726,189.8716552,200,,10.1283448
47800,4556.923438,189.8718099,200,,10.1281901
47825,4556.927133,189.8719639,200,,10.1280361
47850,4556.930811,189.8721171,200,,10.1278829
47875,4556.934473,189.8722697,200,,10.1277303
47900,4556.938117,189.8724216,200,,10.1275784
47925,4556.941746,189.8725727,200,,10.1274273
47950,4556.945357,189.8727232,200,,10.1272768
47975,4556.948952,189.872873,200,,10.127127
48000,4556.952531,189.8730221,200,,10.1269779
48025,4556.956094,189.8731706,200,,10.1268294
48050,4556.95964,189.8733183,200,,10.1266817
48075,4556.96317,189.8734654,200,,10.1265346
48100,4556.966685,189.8736119,200,,10.1263881
48125,4556.970183,189.8737576,200,,10.1262424
48150,4556.973665,189.8739027,200,,10.1260973
48175,4556.977132,189.8740472,200,,10.1259528
48200,4556.980583,189.8741909,200,,10.1258091
48225,4556.984018,189.8743341,200,,10.1256659
48250,4556.987437,189.8744766,200,,10.1255234
48275,4556.990841,189.8746184,200,,10.1253816
48300,4556.99423,189.8747596,200,,10.1252404
48325,4556.997603,189.8749001,200,,10.1250999
48350,4557.000962,189.8750401,200,,10.1249599
48375,4557.004304,189.8751794,200,,10.1248206
48400,4557.007632,189.875318,200,,10.124682
48425,4557.010945,189.875456,200,,10.124544
48450,4557.014243,189.8755934,200,,10.1244066
48475,4557.017525,189.8757302,200,,10.1242698
48500,4557.020793,189.8758664,200,,10.1241336
48525,4557.024047,189.8760019,200,,10.1239981
48550,4557.027285,189.8761369,200,,10.1238631
48575,4557.030509,189.8762712,200,,10.1237288
48600,4557.033719,189.8764049,200,,10.1235951
48625,4557.036914,189.8765381,200,,10.1234619
48650,4557.040094,189.8766706,200,,10.1233294
48675,4557.04326,189.8768025,200,,10.1231975
48700,4557.046412,189.8769338,200,,10.1230662
48725,4557.04955,189.8770646,200,,10.1229354
48750,4557.052674,189.8771947,200,,10.1228053
48775,4557.055783,189.8773243,200,,10.1226757
48800,4557.058879,189.8774533,200,,10.1225467
48825,4557.061961,189.8775817,200,,10.1224183
48850,4557.065029,189.8777095,200,,10.1222905
48875,4557.068083,189.8778368,200,,10.1221632
48900,4557.071123,189.8779635,200,,10.1220365
48925,4557.07415,189.8780896,200,,10.1219104
48950,4557.077163,189.8782151,200,,10.1217849
48975,4557.080163,189.8783401,200,,10.1216599
49000,4557.083149,189.8784645,200,,10.1215355
49025,4557.086122,189.8785884,200,,10.1214116
49050,4557.089081,189.8787117,200,,10.1212883
49075,4557.092027,189.8788345,200,,10.1211655
49100,4557.09496,189.8789567,200,,10.1210433
49125,4557.09788,189.8790783,200,,10.1209217
49150,4557.100787,189.8791995,200,,10.1208005
49175,4557.103681,189.87932,200,,10.12068
49200,4557.106562,189.8794401,200,,10.1205599
49225,4557.10943,189.8795596,200,,10.1204404
49250,4557.112285,189.8796785,200,,10.1203215
49275,4557.115127,189.879797,200,,10.120203
49300,4557.117957,189.8799149,200,,10.1200851
49325,4557.120774,189.8800322,200,,10.1199678
49350,4557.123578,189.8801491,200,,10.1198509
49375,4557.12637,189.8802654,200,,10.1197346
49400,4557.12915,189.8803812,200,,10.1196188
49425,4557.131917,189.8804965,200,,10.1195035
49450,4557.134672,189.8806113,200,,10.1193887
49475,4557.137414,189.8807256,200,,10.1192744
49500,4557.140145,189.8808394,200,,10.1191606
49525,4557.142863,189.8809526,200,,10.1190474
49550,4557.145569,189.8810654,200,,10.1189346
49575,4557.148262,189.8811776,200,,10.1188224
49600,4557.150944,189.8812893,200,,10.1187107
49625,4557.153614,189.8814006,200,,10.1185994
49650,4557.156272,189.8815113,200,,10.1184887
49675,4557.158919,189.8816216,200,,10.1183784
49700,4557.161553,189.8817314,200,,10.1182686
49725,4557.164176,189.8818407,200,,10.1181593
49750,4557.166787,189.8819495,200,,10.1180505
49775,4557.169387,189.8820578,200,,10.1179422
49800,4557.171975,189.8821656,200,,10.1178344
49825,4557.174551,189.882273,200,,10.117727
49850,4557.177116,189.8823798,200,,10.1176202
49875,4557.17967,189.8824862,200,,10.1175138
49900,4557.182212,189.8825922,200,,10.1174078
49925,4557.184743,189.8826976,200,,10.1173024
49950,4557.187263,189.8828026,200,,10.1171974
49975,4557.189772,189.8829072,200,,10.1170928
50000,4499.997545,187.4998977,0,,-187.4998977
50025,4430.543869,184.6059946,0,,-184.6059946
50050,4365.39586,181.8914942,0,,-181.8914942
50075,4303.270608,179.302942,0,,-179.302942
50100,4243.568999,176.815375,0,,-176.815375
50125,4185.918027,174.4132511,0,,-174.4132511
50150,4130.055415,172.0856423,0,,-172.0856423
50175,4075.784009,169.8243337,0,,-169.8243337
50200,4022.949116,167.6228798,0,,-167.6228798
50225,3971.425626,165.4760678,0,,-165.4760678
50250,3921.110042,163.3795851,0,,-163.3795851
50275,3871.91521,161.3298004,0,,-161.3298004
50300,3823.76668,159.3236117,0,,-159.3236117
50325,3776.600102,157.3583376,0,,-157.3583376
50350,3730.359288,155.431637,0,,-155.431637
50375,3684.994751,153.5414479,0,,-153.5414479
50400,3640.462576,151.6859407,0,,-151.6859407
50425,3596.723528,149.8634803,0,,-149.8634803
50450,3553.742339,148.0725974,0,,-148.0725974
50475,3511.487135,146.311964,0,,-146.311964
50500,3469.928965,144.5803735,0,,-144.5803735
50525,3429.041409,142.8767254,0,,-142.8767254
50550,3388.800258,141.2000107,0,,-141.2000107
50575,3349.183239,139.5493016,0,,-139.5493016
50600,3310.169789,137.9237412,0,,-137.9237412
50625,3271.740856,136.3225357,0,,-136.3225357
50650,3233.87873,134.7449471,0,,-134.7449471
50675,3196.566907,133.1902878,0,,-133.1902878
50700,3159.789957,131.6579149,0,,-131.6579149
50725,3123.533419,130.1472258,0,,-130.1472258
50750,3087.783707,128.6576545,0,,-128.6576545
50775,3052.528028,127.1886678,0,,-127.1886678
50800,3017.75431,125.7397629,0,,-125.7397629
50825,2983.451133,124.3104639,0,,-124.3104639
50850,2949.607682,122.9003201,0,,-122.9003201
50875,2916.213688,121.5089037,0,,-121.5089037
50900,2883.259385,120.1358077,0,,-120.1358077
50925,2850.735474,118.7806447,0,,-118.7806447
50950,2818.633082,117.4430451,0,,-117.4430451
50975,2786.943732,116.1226555,0,,-116.1226555
51000,2755.659314,114.8191381,0,,-114.8191381
51025,2724.772057,113.5321691,0,,-113.5321691
51050,2694.274507,112.2614378,0,,-112.2614378
51075,2664.159502,111.0066459,0,,-111.0066459
51100,2634.420155,109.7675065,0,,-109.7675065
51125,2605.049836,108.5437432,0,,-108.5437432
51150,2576.042154,107.3350897,0,,-107.3350897
51175,2547.39094,106.1412892,0,,-106.1412892
51200,2519.090239,104.9620933,0,,-104.9620933
51225,2491.134289,103.797262,0,,-103.797262
51250,2463.517517,102.6465632,0,,-102.6465632
51275,2436.234524,101.5097718,0,,-101.5097718
51300,2409.280074,100.3866697,0,,-100.3866697
51325,2382.649087,99.27704528,0,,-99.27704528
51350,2356.33663,98.18069293,0,,-98.18069293
51375,2330.33791,97.09741292,0,,-97.09741292
51400,2304.648263,96.02701096,0,,-96.02701096
51425,2279.26315,94.96929792,0,,-94.96929792
51450,2254.178151,93.92408963,0,,-93.92408963
51475,2229.388957,92.89120656,0,,-92.89120656
51500,2204.891367,91.87047363,0,,-91.87047363
51525,2180.68128,90.86172,0,,-90.86172
51550,2156.754692,89.86477883,0,,-89.86477883
51575,2133.107691,88.87948714,0,,-88.87948714
51600,2109.736454,87.9056856,0,,-87.9056856
51625,2086.637241,86.94321839,0,,-86.94321839
51650,2063.806393,85.99193304,0,,-85.99193304
51675,2041.240327,85.05168029,0,,-85.05168029
51700,2018.935534,84.12231393,0,,-84.12231393
51725,1996.888577,83.20369071,0,,-83.20369071
51750,1975.096085,82.29567021,0,,-82.29567021
51775,1953.554753,81.39811473,0,,-81.39811473
51800,1932.26134,80.51088917,0,,-80.51088917
51825,1911.212663,79.63386097,0,,-79.63386097
51850,1890.405599,78.76689997,0,,-78.76689997
51875,1869.83708,77.90987835,0,,-77.90987835
51900,1849.504093,77.06267056,0,,-77.06267056
51925,1829.403677,76.22515322,0,,-76.22515322
51950,1809.532921,75.39720506,0,,-75.39720506
51975,1789.888964,74.57870685,0,,-74.57870685
52000,1770.468992,73.76954132,0,,-73.76954132
52025,1751.270235,72.96959312,0,,-72.96959312
52050,1732.28997,72.17874876,0,,-72.17874876
52075,1713.525517,71.39689656,0,,-71.39689656
52100,1694.974237,70.62392655,0,,-70.62392655
52125,1676.633532,69.85973048,0,,-69.85973048
52150,1658.500843,69.10420177,0,,-69.10420177
52175,1640.57365,68.35723542,0,,-68.35723542
52200,1622.849472,67.618728,0,,-67.618728
52225,1605.325862,66.8885776,0,,-66.8885776
52250,1588.000412,66.16668382,0,,-66.16668382
52275,1570.870744,65.45294768,0,,-65.45294768
52300,1553.934519,64.74727163,0,,-64.74727163
52325,1537.189428,64.0495595,0,,-64.0495595
52350,1520.633195,63.35971647,0,,-63.35971647
52375,1504.263577,62.67764903,0,,-62.67764903
52400,1488.078359,62.00326497,0,,-62.00326497
52425,1472.07536,61.33647334,0,,-61.33647334
52450,1456.252426,60.67718442,0,,-60.67718442
52475,1440.607433,60.02530972,0,,-60.02530972
52500,1425.138286,59.38076191,0,,-59.38076191
52525,1409.842916,58.74345483,0,,-58.74345483
52550,1394.719283,58.11330347,0,,-58.11330347
52575,1379.765374,57.49022392,0,,-57.49022392
52600,1364.979201,56.87413337,0,,-56.87413337
52625,1350.358803,56.26495011,0,,-56.26495011
52650,1335.902243,55.66259346,0,,-55.66259346
52675,1321.607611,55.06698377,0,,-55.06698377
52700,1307.473019,54.47804244,0,,-54.47804244
52725,1293.496604,53.89569185,0,,-53.89569185
52750,1279.676529,53.31985537,0,,-53.31985537
52775,1266.010976,52.75045733,0,,-52.75045733
52800,1252.498153,52.18742302,0,,-52.18742302
52825,1239.136288,51.63067867,0,,-51.63067867
52850,1225.923634,51.08015142,0,,-51.08015142
52875,1212.858464,50.53576933,0,,-50.53576933
52900,1199.939072,49.99746133,0,,-49.99746133
52925,1187.163774,49.46515726,0,,-49.46515726
52950,1174.530907,48.93878779,0,,-48.93878779
52975,1162.038827,48.41828446,0,,-48.41828446
53000,1149.685912,47.90357965,0,,-47.90357965
53025,1137.470558,47.39460656,0,,-47.39460656
53050,1125.391181,46.89129922,0,,-46.89129922
53075,1113.446218,46.39359243,0,,-46.39359243
53100,1101.634124,45.90142181,0,,-45.90142181
53125,1089.95337,45.41472375,0,,-45.41472375
53150,1078.40245,44.9334354,0,,-44.9334354
53175,1066.979872,44.45749469,0,,-44.45749469
53200,1055.684166,43.98684026,0,,-43.98684026
53225,1044.513876,43.52141152,0,,-43.52141152
53250,1033.467566,43.06114859,0,,-43.06114859
53275,1022.543816,42.60599232,0,,-42.60599232
53300,1011.741222,42.15588425,0,,-42.15588425
53325,1001.058399,41.71076662,0,,-41.71076662
53350,990.4939768,41.27058237,0,,-41.27058237
53375,980.0466026,40.83527511,0,,-40.83527511
53400,969.7149388,40.40478912,0,,-40.40478912
53425,959.497664,39.97906933,0,,-39.97906933
53450,949.3934726,39.55806136,0,,-39.55806136
53475,939.4010742,39.14171143,0,,-39.14171143
53500,929.5191938,38.72996641,0,,-38.72996641
53525,919.7465713,38.32277381,0,,-38.32277381
53550,910.0819617,37.92008174,0,,-37.92008174
53575,900.5241344,37.52183893,0,,-37.52183893
53600,891.0718735,37.12799473,0,,-37.12799473
53625,881.7239773,36.73849905,0,,-36.73849905
53650,872.4792581,36.35330242,0,,-36.35330242
53675,863.3365423,35.97235593,0,,-35.97235593
53700,854.2946701,35.59561126,0,,-35.59561126
53725,845.3524952,35.22302063,0,,-35.22302063
53750,836.5088846,34.85453686,0,,-34.85453686
53775,827.7627188,34.49011328,0,,-34.49011328
53800,819.1128911,34.1297038,0,,-34.1297038
53825,810.5583081,33.77326284,0,,-33.77326284
53850,802.0978888,33.42074537,0,,-33.42074537
53875,793.7305651,33.07210688,0,,-33.07210688
53900,785.455281,32.72730338,0,,-32.72730338
53925,777.2709932,32.38629138,0,,-32.38629138
53950,769.1766703,32.04902793,0,,-32.04902793
53975,761.171293,31.71547054,0,,-31.71547054
54000,753.2538538,31.38557724,0,,-31.38557724
54025,745.4233568,31.05930653,0,,-31.05930653
54050,737.678818,30.73661742,0,,-30.73661742
54075,730.0192645,30.41746935,0,,-30.41746935
54100,722.4437348,30.10182228,0,,-30.10182228
54125,714.9512787,29.78963661,0,,-29.78963661
54150,707.5409567,29.48087319,0,,-29.48087319
54175,700.2118405,29.17549335,0,,-29.17549335
54200,692.9630123,28.87345885,0,,-28.87345885
54225,685.7935652,28.57473188,0,,-28.57473188
54250,678.7026025,28.2792751,0,,-28.2792751
54275,671.6892381,27.98705159,0,,-27.98705159
54300,664.752596,27.69802483,0,,-27.69802483
54325,657.8918104,27.41215877,0,,-27.41215877
54350,651.1060255,27.12941773,0,,-27.12941773
54375,644.3943954,26.84976648,0,,-26.84976648
54400,637.7560839,26.57317016,0,,-26.57317016
54425,631.1902645,26.29959436,0,,-26.29959436
54450,624.6961202,26.02900501,0,,-26.02900501
54475,618.2728435,25.76136848,0,,-25.76136848
54500,611.9196361,25.4966515,0,,-25.4966515
54525,605.635709,25.23482121,0,,-25.23482121
54550,599.4202821,24.97584509,0,,-24.97584509
54575,593.2725846,24.71969103,0,,-24.71969103
54600,587.1918543,24.46632726,0,,-24.46632726
54625,581.177338,24.21572241,0,,-24.21572241
54650,575.2282908,23.96784545,0,,-23.96784545
54675,569.3439768,23.7226657,0,,-23.7226657
54700,563.5236683,23.48015285,0,,-23.48015285
54725,557.7666461,23.24027692,0,,-23.24027692
54750,552.0721991,23.00300829,0,,-23.00300829
54775,546.4396245,22.76831769,0,,-22.76831769
54800,540.8682275,22.53617614,0,,-22.53617614
54825,535.3573214,22.30655506,0,,-22.30655506
54850,529.9062272,22.07942613,0,,-22.07942613
54875,524.5142738,21.85476141,0,,-21.85476141
54900,519.1807979,21.63253325,0,,-21.63253325
54925,513.9051436,21.41271432,0,,-21.41271432
54950,508.6866626,21.19527761,0,,-21.19527761
54975,503.524714,20.98019642,0,,-20.98019642
55000,498.4186645,20.76744435,0,,-20.76744435
55025,493.3678876,20.55699532,0,,-20.55699532
55050,488.3717643,20.34882351,0,,-20.34882351
55075,483.4296827,20.14290344,0,,-20.14290344
55100,478.5410376,19.9392099,0,,-19.9392099
55125,473.7052312,19.73771797,0,,-19.73771797
55150,468.9216721,19.538403,0,,-19.538403
55175,464.1897759,19.34124066,0,,-19.34124066
55200,459.5089648,19.14620687,0,,-19.14620687
55225,454.8786677,18.95327782,0,,-18.95327782
55250,450.2983199,18.76243,0,,-18.76243
55275,445.7673632,18.57364013,0,,-18.57364013
55300,441.2852458,18.38688524,0,,-18.38688524
55325,436.8514223,18.2021426,0,,-18.2021426
55350,432.4653533,18.01938972,0,,-18.01938972
55375,428.1265056,17.8386044,0,,-17.8386044
55400,423.8343524,17.65976468,0,,-17.65976468
55425,419.5883725,17.48284886,0,,-17.48284886
55450,415.3880509,17.30783546,0,,-17.30783546
55475,411.2328784,17.13470327,0,,-17.13470327
55500,407.1223516,16.96343132,0,,-16.96343132
55525,403.0559728,16.79399887,0,,-16.79399887
55550,399.0332501,16.62638542,0,,-16.62638542
55575,395.0536971,16.46057071,0,,-16.46057071
55600,391.1168329,16.2965347,0,,-16.2965347
55625,387.2221822,16.13425759,0,,-16.13425759
55650,383.369275,15.97371979,0,,-15.97371979
55675,379.5576468,15.81490195,0,,-15.81490195
55700,375.7868383,15.65778493,0,,-15.65778493
55725,372.0563953,15.5023498,0,,-15.5023498
55750,368.365869,15.34857787,0,,-15.34857787
55775,364.7148156,15.19645065,0,,-15.19645065
55800,361.1027962,15.04594984,0,,-15.04594984
55825,357.5293773,14.89705739,0,,-14.89705739
55850,353.9941298,14.74975541,0,,-14.74975541
55875,350.4966299,14.60402625,0,,-14.60402625
55900,347.0364584,14.45985243,0,,-14.45985243
55925,343.613201,14.31721671,0,,-14.31721671
55950,340.2264479,14.176102,0,,-14.176102
55975,336.8757942,14.03649142,0,,-14.03649142
56000,333.5608393,13.89836831,0,,-13.89836831
56025,330.2811876,13.76171615,0,,-13.76171615
56050,327.0364475,13.62651864,0,,-13.62651864
56075,323.8262321,13.49275967,0,,-13.49275967
56100,320.6501588,13.36042329,0,,-13.36042329
56125,317.5078496,13.22949373,0,,-13.22949373
56150,314.3989303,13.09995543,0,,-13.09995543
56175,311.3230314,12.97179298,0,,-12.97179298
56200,308.2797874,12.84499114,0,,-12.84499114
56225,305.2688369,12.71953487,0,,-12.71953487
56250,302.2898226,12.59540927,0,,-12.59540927
56275,299.3423913,12.47259964,0,,-12.47259964
56300,296.4261938,12.35109141,0,,-12.35109141
56325,293.540885,12.23087021,0,,-12.23087021
56350,290.6861233,12.1119218,0,,-12.1119218
56375,287.8615714,11.99423214,0,,-11.99423214
56400,285.0668955,11.87778731,0,,-11.87778731
56425,282.3017658,11.76257357,0,,-11.76257357
56450,279.5658561,11.64857734,0,,-11.64857734
56475,276.858844,11.53578517,0,,-11.53578517
56500,274.1804106,11.42418377,0,,-11.42418377
56525,271.5302407,11.31376003,0,,-11.31376003
56550,268.9080226,11.20450094,0,,-11.20450094
56575,266.3134483,11.09639368,0,,-11.09639368
56600,263.746213,10.98942554,0,,-10.98942554
56625,261.2060156,10.88358398,0,,-10.88358398
56650,258.6925582,10.77885659,0,,-10.77885659
56675,256.2055464,10.6752311,0,,-10.6752311
56700,253.7446891,10.57269538,0,,-10.57269538
56725,251.3096984,10.47123743,0,,-10.47123743
56750,248.9002897,10.37084541,0,,-10.37084541
56775,246.5161817,10.27150757,0,,-10.27150757
56800,244.1570962,10.17321234,0,,-10.17321234
56825,241.822758,10.07594825,0,,-10.07594825
56850,239.5128952,9.979703967,0,,-9.979703967
56875,237.227239,9.88446829,0,,-9.88446829
56900,234.9655234,9.79023014,0,,-9.79023014
56925,232.7274855,9.696978563,0,,-9.696978563
56950,230.5128655,9.60470273,0,,-9.60470273
56975,228.3214064,9.513391933,0,,-9.513391933
57000,226.152854,9.423035585,0,,-9.423035585
57025,224.0069572,9.333623217,0,,-9.333623217
57050,221.8834675,9.245144481,0,,-9.245144481
57075,219.7821394,9.157589141,0,,-9.157589141
57100,217.7027299,9.070947079,0,,-9.070947079
57125,215.644999,8.985208292,0,,-8.985208292
57150,213.6087092,8.900362885,0,,-8.900362885
57175,211.5936259,8.81640108,0,,-8.81640108
57200,209.5995169,8.733313203,0,,-8.733313203
57225,207.6261527,8.651089694,0,,-8.651089694
57250,205.6733063,8.569721098,0,,-8.569721098
57275,203.7407536,8.489198065,0,,-8.489198065
57300,201.8282725,8.409511352,0,,-8.409511352
57325,199.9356437,8.33065182,0,,-8.33065182
57350,198.0626503,8.252610431,0,,-8.252610431
57375,196.209078,8.17537825,0,,-8.17537825
57400,194.3747146,8.098946441,0,,-8.098946441
57425,192.5593504,8.023306267,0,,-8.023306267
57450,190.7627782,7.948449091,0,,-7.948449091
57475,188.9847929,7.874366372,0,,-7.874366372
57500,187.2251919,7.801049663,0,,-7.801049663
57525,185.4837747,7.728490614,0,,-7.728490614
57550,183.7603432,7.656680968,0,,-7.656680968
57575,182.0547014,7.58561256,0,,-7.58561256
57600,180.3666556,7.515277316,0,,-7.515277316
57625,178.6960141,7.445667254,0,,-7.445667254
57650,177.0425875,7.376774481,0,,-7.376774481
57675,175.4061886,7.308591191,0,,-7.308591191
57700,173.786632,7.241109667,0,,-7.241109667
57725,172.1837347,7.174322278,0,,-7.174322278
57750,170.5973155,7.108221478,0,,-7.108221478
57775,169.0271953,7.042799806,0,,-7.042799806
57800,167.4731972,6.978049883,0,,-6.978049883
57825,165.9351459,6.913964415,0,,-6.913964415
57850,164.4128685,6.850536187,0,,-6.850536187
57875,162.9061936,6.787758066,0,,-6.787758066
57900,161.414952,6.725622999,0,,-6.725622999
57925,159.9389763,6.664124012,0,,-6.664124012
57950,158.478101,6.603254207,0,,-6.603254207
57975,157.0321624,6.543006765,0,,-6.543006765
58000,155.6009986,6.483374943,0,,-6.483374943
58025,154.1844497,6.424352072,0,,-6.424352072
58050,152.7823574,6.365931558,0,,-6.365931558
58075,151.3945652,6.308106882,0,,-6.308106882
58100,150.0209183,6.250871596,0,,-6.250871596
58125,148.6612638,6.194219324,0,,-6.194219324
58150,147.3154503,6.138143762,0,,-6.138143762
58175,145.9833282,6.082638677,0,,-6.082638677
58200,144.6647497,6.027697902,0,,-6.027697902
58225,143.3595682,5.973315344,0,,-5.973315344
58250,142.0676393,5.919484972,0,,-5.919484972
58275,140.7888199,5.866200828,0,,-5.866200828
58300,139.5229684,5.813457016,0,,-5.813457016
58325,138.269945,5.761247708,0,,-5.761247708
58350,137.0296113,5.709567139,0,,-5.709567139
58375,135.8018307,5.658409611,0,,-5.658409611
58400,134.5864677,5.607769487,0,,-5.607769487
58425,133.3833886,5.557641193,0,,-5.557641193
58450,132.1924612,5.508019218,0,,-5.508019218
58475,131.0135547,5.458898112,0,,-5.458898112
58500,129.8465396,5.410272485,0,,-5.410272485
58525,128.6912882,5.362137007,0,,-5.362137007
58550,127.5476738,5.314486408,0,,-5.314486408
58575,126.4155714,5.267315476,0,,-5.267315476
58600,125.2948574,5.220619057,0,,-5.220619057
58625,124.1854093,5.174392055,0,,-5.174392055
58650,123.0871063,5.128629428,0,,-5.128629428
58675,121.9998286,5.083326193,0,,-5.083326193
58700,120.9234581,5.038477422,0,,-5.038477422
58725,119.8578777,4.994078239,0,,-4.994078239
58750,118.8029718,4.950123825,0,,-4.950123825
58775,117.7586259,4.906609413,0,,-4.906609413
58800,116.7247269,4.863530289,0,,-4.863530289
58825,115.701163,4.820881793,0,,-4.820881793
58850,114.6878235,4.778659313,0,,-4.778659313
58875,113.684599,4.736858292,0,,-4.736858292
58900,112.6913813,4.69547422,0,,-4.69547422
58925,111.7080634,4.654502641,0,,-4.654502641
58950,110.7345395,4.613939144,0,,-4.613939144
58975,109.7707049,4.57377937,0,,-4.57377937
59000,108.8164562,4.534019007,0,,-4.534019007
59025,107.871691,4.494653791,0,,-4.494653791
59050,106.9363081,4.455679505,0,,-4.455679505
59075,106.0102075,4.417091978,0,,-4.417091978
59100,105.0932901,4.378887086,0,,-4.378887086
59125,104.185458,4.341060752,0,,-4.341060752
59150,103.2866146,4.303608941,0,,-4.303608941
59175,102.3966639,4.266527664,0,,-4.266527664
59200,101.5155114,4.229812977,0,,-4.229812977
59225,100.6430635,4.193460978,0,,-4.193460978
59250,99.77922742,4.157467809,0,,-4.157467809
59275,98.92391172,4.121829655,0,,-4.121829655
59300,98.07702581,4.086542742,0,,-4.086542742
59325,97.23848012,4.051603338,0,,-4.051603338
59350,96.40818608,4.017007753,0,,-4.017007753
59375,95.5860561,3.982752337,0,,-3.982752337
59400,94.77200353,3.94883348,0,,-3.94883348
59425,93.9659427,3.915247613,0,,-3.915247613
59450,93.16778889,3.881991204,0,,-3.881991204
59475,92.37745828,3.849060762,0,,-3.849060762
59500,91.59486801,3.816452834,0,,-3.816452834
59525,90.81993611,3.784164005,0,,-3.784164005
59550,90.05258153,3.752190897,0,,-3.752190897
59575,89.29272409,3.72053017,0,,-3.72053017
59600,88.5402845,3.689178521,0,,-3.689178521
59625,87.79518437,3.658132682,0,,-3.658132682
59650,87.05734613,3.627389422,0,,-3.627389422
59675,86.32669309,3.596945545,0,,-3.596945545
59700,85.60314939,3.566797891,0,,-3.566797891
59725,84.88664002,3.536943334,0,,-3.536943334
59750,84.17709078,3.507378782,0,,-3.507378782
59775,83.47442829,3.478101179,0,,-3.478101179
59800,82.77857997,3.449107499,0,,-3.449107499
59825,82.08947405,3.420394752,0,,-3.420394752
59850,81.40703954,3.391959981,0,,-3.391959981
59875,80.73120623,3.363800259,0,,-3.363800259
59900,80.06190467,3.335912695,0,,-3.335912695
59925,79.3990662,3.308294425,0,,-3.308294425
59950,78.74262289,3.28094262,0,,-3.28094262
59975,78.09250755,3.253854481,0,,-3.253854481
60000,77.44865375,3.22702724,0,,-3.22702724
60025,76.81099577,3.200458157,0,,-3.200458157
60050,76.17946862,3.174144526,0,,-3.174144526
60075,75.554008,3.148083667,0,,-3.148083667
60100,74.93455035,3.122272931,0,,-3.122272931
60125,74.32103278,3.096709699,0,,-3.096709699
60150,73.71339309,3.071391379,0,,-3.071391379
60175,73.11156978,3.046315407,0,,-3.046315407
60200,72.51550199,3.02147925,0,,-3.02147925
60225,71.92512956,2.996880398,0,,-2.996880398
60250,71.34039297,2.972516374,0,,-2.972516374
60275,70.76123335,2.948384723,0,,-2.948384723
60300,70.18759247,2.92448302,0,,-2.92448302
60325,69.61941275,2.900808865,0,,-2.900808865
60350,69.05663723,2.877359885,0,,-2.877359885
60375,68.49920958,2.854133732,0,,-2.854133732
60400,67.94707406,2.831128086,0,,-2.831128086
60425,67.40017557,2.808340649,0,,-2.808340649
60450,66.8584596,2.78576915,0,,-2.78576915
60475,66.32187222,2.763411342,0,,-2.763411342
60500,65.79036011,2.741265004,0,,-2.741265004
60525,65.26387051,2.719327938,0,,-2.719327938
60550,64.74235126,2.697597969,0,,-2.697597969
60575,64.22575075,2.676072948,0,,-2.676072948
60600,63.71401794,2.654750747,0,,-2.654750747
60625,63.20710233,2.633629264,0,,-2.633629264
60650,62.70495399,2.612706416,0,,-2.612706416
60675,62.20752353,2.591980147,0,,-2.591980147
60700,61.71476209,2.571448421,0,,-2.571448421
60725,61.22662135,2.551109223,0,,-2.551109223
60750,60.74305349,2.530960562,0,,-2.530960562
60775,60.26401125,2.511000469,0,,-2.511000469
60800,59.78944786,2.491226994,0,,-2.491226994
60825,59.31931705,2.471638211,0,,-2.471638211
60850,58.85357308,2.452232212,0,,-2.452232212
60875,58.39217068,2.433007112,0,,-2.433007112
60900,57.93506508,2.413961045,0,,-2.413961045
60925,57.48221201,2.395092167,0,,-2.395092167
60950,57.03356766,2.376398652,0,,-2.376398652
60975,56.5890887,2.357878696,0,,-2.357878696
61000,56.14873227,2.339530511,0,,-2.339530511
61025,55.712456,2.321352333,0,,-2.321352333
61050,55.28021793,2.303342414,0,,-2.303342414
61075,54.85197659,2.285499025,0,,-2.285499025
61100,54.42769096,2.267820457,0,,-2.267820457
61125,54.00732044,2.250305019,0,,-2.250305019
61150,53.5908249,2.232951037,0,,-2.232951037
61175,53.17816461,2.215756859,0,,-2.215756859
61200,52.7693003,2.198720846,0,,-2.198720846
61225,52.36419311,2.181841379,0,,-2.181841379
61250,51.96280459,2.165116858,0,,-2.165116858
61275,51.56509674,2.148545698,0,,-2.148545698
61300,51.17103193,2.132126331,0,,-2.132126331
61325,50.78057297,2.115857207,0,,-2.115857207
61350,50.39368304,2.099736793,0,,-2.099736793
61375,50.01032574,2.083763572,0,,-2.083763572
61400,49.63046506,2.067936044,0,,-2.067936044
61425,49.25406536,2.052252724,0,,-2.052252724
61450,48.88109142,2.036712143,0,,-2.036712143
61475,48.51150837,2.021312849,0,,-2.021312849
61500,48.14528173,2.006053405,0,,-2.006053405
61525,47.78237737,1.99093239,0,,-1.99093239
61550,47.42276155,1.975948398,0,,-1.975948398
61575,47.06640089,1.961100037,0,,-1.961100037
61600,46.71326237,1.946385932,0,,-1.946385932
61625,46.36331331,1.931804721,0,,-1.931804721
61650,46.01652139,1.917355058,0,,-1.917355058
61675,45.67285466,1.903035611,0,,-1.903035611
61700,45.33228147,1.888845061,0,,-1.888845061
61725,44.99477055,1.874782106,0,,-1.874782106
61750,44.66029094,1.860845456,0,,-1.860845456
61775,44.32881202,1.847033834,0,,-1.847033834
61800,44.00030351,1.833345979,0,,-1.833345979
61825,43.67473543,1.819780643,0,,-1.819780643
61850,43.35207815,1.80633659,0,,-1.80633659
61875,43.03230234,1.793012598,0,,-1.793012598
61900,42.71537899,1.779807458,0,,-1.779807458
61925,42.40127939,1.766719975,0,,-1.766719975
61950,42.08997516,1.753748965,0,,-1.753748965
61975,41.7814382,1.740893259,0,,-1.740893259
62000,41.47564073,1.728151697,0,,-1.728151697
62025,41.17255526,1.715523136,0,,-1.715523136
62050,40.87215458,1.703006441,0,,-1.703006441
62075,40.57441179,1.690600491,0,,-1.690600491
62100,40.27930028,1.678304178,0,,-1.678304178
62125,39.9867937,1.666116404,0,,-1.666116404
62150,39.69686601,1.654036084,0,,-1.654036084
62175,39.40949144,1.642062143,0,,-1.642062143
62200,39.12464447,1.630193519,0,,-1.630193519
62225,38.84229988,1.618429162,0,,-1.618429162
62250,38.56243272,1.60676803,0,,-1.60676803
62275,38.28501829,1.595209095,0,,-1.595209095
62300,38.01003216,1.58375134,0,,-1.58375134
62325,37.73745017,1.572393757,0,,-1.572393757
62350,37.46724839,1.56113535,0,,-1.56113535
62375,37.19940319,1.549975133,0,,-1.549975133
62400,36.93389113,1.538912131,0,,-1.538912131
62425,36.67068909,1.527945379,0,,-1.527945379
62450,36.40977413,1.517073922,0,,-1.517073922
62475,36.1511236,1.506296817,0,,-1.506296817
62500,35.89471507,1.495613128,0,,-1.495613128
62525,35.64052635,1.485021931,0,,-1.485021931
62550,35.3885355,1.474522312,0,,-1.474522312
62575,35.13872078,1.464113366,0,,-1.464113366
62600,34.89106072,1.453794196,0,,-1.453794196
62625,34.64553404,1.443563918,0,,-1.443563918
62650,34.40211973,1.433421655,0,,-1.433421655
62675,34.16079696,1.42336654,0,,-1.42336654
62700,33.92154514,1.413397714,0,,-1.413397714
62725,33.6843439,1.403514329,0,,-1.403514329
62750,33.44917308,1.393715545,0,,-1.393715545
62775,33.21601273,1.384000531,0,,-1.384000531
62800,32.98484313,1.374368464,0,,-1.374368464
62825,32.75564474,1.364818531,0,,-1.364818531
62850,32.52839825,1.355349927,0,,-1.355349927
62875,32.30308455,1.345961856,0,,-1.345961856
62900,32.07968471,1.33665353,0,,-1.33665353
62925,31.85818003,1.327424168,0,,-1.327424168
62950,31.63855198,1.318272999,0,,-1.318272999
62975,31.42078226,1.309199261,0,,-1.309199261
63000,31.20485273,1.300202197,0,,-1.300202197
63025,30.99074545,1.29128106,0,,-1.29128106
63050,30.77844268,1.282435112,0,,-1.282435112
63075,30.56792686,1.273663619,0,,-1.273663619
63100,30.35918061,1.264965859,0,,-1.264965859
63125,30.15218673,1.256341114,0,,-1.256341114
63150,29.94692822,1.247788676,0,,-1.247788676
63175,29.74338825,1.239307844,0,,-1.239307844
63200,29.54155014,1.230897923,0,,-1.230897923
63225,29.34139743,1.222558226,0,,-1.222558226
63250,29.14291381,1.214288075,0,,-1.214288075
63275,28.94608313,1.206086797,0,,-1.206086797
63300,28.75088943,1.197953726,0,,-1.197953726
63325,28.55731691,1.189888204,0,,-1.189888204
63350,28.36534993,1.18188958,0,,-1.18188958
63375,28.17497302,1.173957209,0,,-1.173957209
63400,27.98617087,1.166090453,0,,-1.166090453
63425,27.79892833,1.158288681,0,,-1.158288681
63450,27.61323042,1.150551267,0,,-1.150551267
63475,27.42906229,1.142877595,0,,-1.142877595
63500,27.24640927,1.135267053,0,,-1.135267053
63525,27.06525683,1.127719034,0,,-1.127719034
63550,26.88559059,1.120232941,0,,-1.120232941
63575,26.70739634,1.112808181,0,,-1.112808181
63600,26.53066,1.105444167,0,,-1.105444167
63625,26.35536764,1.098140318,0,,-1.098140318
63650,26.18150547,1.090896061,0,,-1.090896061
63675,26.00905986,1.083710828,0,,-1.083710828
63700,25.8380173,1.076584054,0,,-1.076584054
63725,25.66836445,1.069515185,0,,-1.069515185
63750,25.50008807,1.06250367,0,,-1.06250367
63775,25.33317509,1.055548962,0,,-1.055548962
63800,25.16761257,1.048650524,0,,-1.048650524
63825,25.00338769,1.04180782,0,,-1.04180782
63850,24.84048777,1.035020324,0,,-1.035020324
63875,24.67890027,1.028287511,0,,-1.028287511
63900,24.51861278,1.021608866,0,,-1.021608866
63925,24.35961299,1.014983875,0,,-1.014983875
63950,24.20188877,1.008412032,0,,-1.008412032
63975,24.04542807,1.001892836,0,,-1.001892836
64000,23.89021897,0.995425791,0,,-0.995425791
64025,23.7362497,0.989010404,0,,-0.989010404
64050,23.5835086,0.982646192,0,,-0.982646192
64075,23.43198411,0.976332671,0,,-0.976332671
64100,23.28166481,0.970069367,0,,-0.970069367
64125,23.1325394,0.963855808,0,,-0.963855808
64150,22.98459668,0.957691528,0,,-0.957691528
64175,22.83782558,0.951576066,0,,-0.951576066
64200,22.69221515,0.945508964,0,,-0.945508964
64225,22.54775453,0.939489772,0,,-0.939489772
64250,22.40443298,0.933518041,0,,-0.933518041
64275,22.26223989,0.927593329,0,,-0.927593329
64300,22.12116474,0.921715197,0,,-0.921715197
64325,21.98119711,0.915883213,0,,-0.915883213
64350,21.84232672,0.910096947,0,,-0.910096947
64375,21.70454336,0.904355973,0,,-0.904355973
64400,21.56783694,0.898659872,0,,-0.898659872
64425,21.43219748,0.893008228,0,,-0.893008228
64450,21.29761509,0.887400629,0,,-0.887400629
64475,21.16407999,0.881836666,0,,-0.881836666
64500,21.0315825,0.876315937,0,,-0.876315937
64525,20.90011303,0.870838043,0,,-0.870838043
64550,20.7696621,0.865402587,0,,-0.865402587
64575,20.64022032,0.86000918,0,,-0.86000918
64600,20.5117784,0.854657433,0,,-0.854657433
64625,20.38432714,0.849346964,0,,-0.849346964
64650,20.25785743,0.844077393,0,,-0.844077393
64675,20.13236027,0.838848345,0,,-0.838848345
64700,20.00782674,0.833659447,0,,-0.833659447
64725,19.884248,0.828510333,0,,-0.828510333
64750,19.76161533,0.823400639,0,,-0.823400639
64775,19.63992007,0.818330003,0,,-0.818330003
64800,19.51915366,0.813298069,0,,-0.813298069
64825,19.39930762,0.808304484,0,,-0.808304484
64850,19.28037358,0.803348899,0,,-0.803348899
64875,19.16234322,0.798430968,0,,-0.798430968
64900,19.04520834,0.793550347,0,,-0.793550347
64925,18.92896078,0.788706699,0,,-0.788706699
64950,18.81359251,0.783899688,0,,-0.783899688
64975,18.69909555,0.779128981,0,,-0.779128981
65000,18.58546202,0.774394251,0,,-0.774394251
65025,18.47268409,0.76969517,0,,-0.76969517
65050,18.36075404,0.765031418,0,,-0.765031418
65075,18.24966422,0.760402676,0,,-0.760402676
65100,18.13940705,0.755808627,0,,-0.755808627
65125,18.02997503,0.75124896,0,,-0.75124896
65150,17.92136074,0.746723364,0,,-0.746723364
65175,17.81355683,0.742231535,0,,-0.742231535
65200,17.70655603,0.737773168,0,,-0.737773168
65225,17.60035114,0.733347964,0,,-0.733347964
65250,17.49493501,0.728955626,0,,-0.728955626
65275,17.39030061,0.724595859,0,,-0.724595859
65300,17.28644094,0.720268373,0,,-0.720268373
65325,17.18334909,0.715972879,0,,-0.715972879
65350,17.08101821,0.711709092,0,,-0.711709092
65375,16.97944152,0.70747673,0,,-0.70747673
65400,16.87861232,0.703275513,0,,-0.703275513
65425,16.77852395,0.699105165,0,,-0.699105165
65450,16.67916986,0.694965411,0,,-0.694965411
65475,16.58054351,0.69085598,0,,-0.69085598
65500,16.48263848,0.686776603,0,,-0.686776603
65525,16.38544838,0.682727016,0,,-0.682727016
65550,16.28896689,0.678706954,0,,-0.678706954
65575,16.19318776,0.674716157,0,,-0.674716157
65600,16.0981048,0.670754367,0,,-0.670754367
65625,16.00371188,0.666821328,0,,-0.666821328
65650,15.91000292,0.662916788,0,,-0.662916788
65675,15.81697193,0.659040497,0,,-0.659040497
65700,15.72461295,0.655192206,0,,-0.655192206
65725,15.6329201,0.651371671,0,,-0.651371671
65750,15.54188754,0.647578647,0,,-0.647578647
65775,15.4515095,0.643812896,0,,-0.643812896
65800,15.36178026,0.640074178,0,,-0.640074178
65825,15.27269418,0.636362257,0,,-0.636362257
65850,15.18424563,0.632676901,0,,-0.632676901
65875,15.09642909,0.629017879,0,,-0.629017879
65900,15.00923905,0.62538496,0,,-0.62538496
65925,14.92267007,0.62177792,0,,-0.62177792
65950,14.83671678,0.618196533,0,,-0.618196533
65975,14.75137384,0.614640577,0,,-0.614640577
66000,14.66663597,0.611109832,0,,-0.611109832
66025,14.58249795,0.607604081,0,,-0.607604081
66050,14.4989546,0.604123108,0,,-0.604123108
66075,14.41600079,0.6006667,0,,-0.6006667
66100,14.33363146,0.597234644,0,,-0.597234644
66125,14.25184158,0.593826733,0,,-0.593826733
66150,14.17062618,0.590442757,0,,-0.590442757
66175,14.08998032,0.587082514,0,,-0.587082514
66200,14.00989914,0.583745798,0,,-0.583745798
66225,13.93037781,0.580432409,0,,-0.580432409
66250,13.85141153,0.577142147,0,,-0.577142147
66275,13.77299558,0.573874816,0,,-0.573874816
66300,13.69512527,0.57063022,0,,-0.57063022
66325,13.61779595,0.567408165,0,,-0.567408165
66350,13.54100303,0.56420846,0,,-0.56420846
66375,13.46474195,0.561030915,0,,-0.561030915
66400,13.38900821,0.557875342,0,,-0.557875342
66425,13.31379734,0.554741556,0,,-0.554741556
66450,13.23910492,0.551629372,0,,-0.551629372
66475,13.16492657,0.548538607,0,,-0.548538607
66500,13.09125795,0.545469081,0,,-0.545469081
66525,13.01809478,0.542420616,0,,-0.542420616
66550,12.9454328,0.539393033,0,,-0.539393033
66575,12.8732678,0.536386158,0,,-0.536386158
66600,12.80159561,0.533399817,0,,-0.533399817
66625,12.7304121,0.530433838,0,,-0.530433838
66650,12.65971319,0.52748805,0,,-0.52748805
66675,12.58949482,0.524562284,0,,-0.524562284
66700,12.51975298,0.521656374,0,,-0.521656374
66725,12.45048369,0.518770154,0,,-0.518770154
66750,12.38168304,0.51590346,0,,-0.51590346
66775,12.31334711,0.51305613,0,,-0.51305613
66800,12.24547206,0.510228003,0,,-0.510228003
66825,12.17805406,0.507418919,0,,-0.507418919
66850,12.11108932,0.504628722,0,,-0.504628722
66875,12.04457411,0.501857255,0,,-0.501857255
66900,11.9785047,0.499104362,0,,-0.499104362
66925,11.91287742,0.496369892,0,,-0.496369892
66950,11.84768863,0.493653693,0,,-0.493653693
66975,11.78293472,0.490955613,0,,-0.490955613
67000,11.71861212,0.488275505,0,,-0.488275505
67025,11.6547173,0.485613221,0,,-0.485613221
67050,11.59124674,0.482968614,0,,-0.482968614
67075,11.52819699,0.480341541,0,,-0.480341541
67100,11.46556459,0.477731858,0,,-0.477731858
67125,11.40334615,0.475139423,0,,-0.475139423
67150,11.34153829,0.472564096,0,,-0.472564096
67175,11.28013768,0.470005737,0,,-0.470005737
67200,11.21914101,0.467464209,0,,-0.467464209
67225,11.15854499,0.464939374,0,,-0.464939374
67250,11.09834638,0.462431099,0,,-0.462431099
67275,11.03854197,0.459939249,0,,-0.459939249
67300,10.97912857,0.457463691,0,,-0.457463691
67325,10.92010303,0.455004293,0,,-0.455004293
67350,10.86146222,0.452560926,0,,-0.452560926
67375,10.80320305,0.450133461,0,,-0.450133461
67400,10.74532245,0.447721769,0,,-0.447721769
67425,10.68781739,0.445325724,0,,-0.445325724
67450,10.63068484,0.442945202,0,,-0.442945202
67475,10.57392185,0.440580077,0,,-0.440580077
67500,10.51752544,0.438230227,0,,-0.438230227
67525,10.4614927,0.435895529,0,,-0.435895529
67550,10.40582073,0.433575864,0,,-0.433575864
67575,10.35050667,0.431271111,0,,-0.431271111
67600,10.29554765,0.428981152,0,,-0.428981152
67625,10.24094088,0.42670587,0,,-0.42670587
67650,10.18668356,0.424445148,0,,-0.424445148
67675,10.13277293,0.422198872,0,,-0.422198872
67700,10.07920624,0.419966927,0,,-0.419966927
67725,10.02598078,0.417749199,0,,-0.417749199
67750,9.973093874,0.415545578,0,,-0.415545578
67775,9.92054285,0.413355952,0,,-0.413355952
67800,9.868325072,0.411180211,0,,-0.411180211
67825,9.816437927,0.409018247,0,,-0.409018247
67850,9.764878825,0.406869951,0,,-0.406869951
67875,9.713645201,0.404735217,0,,-0.404735217
67900,9.662734514,0.402613938,0,,-0.402613938
67925,9.612144246,0.40050601,0,,-0.40050601
67950,9.561871902,0.398411329,0,,-0.398411329
67975,9.51191501,0.396329792,0,,-0.396329792
68000,9.462271122,0.394261297,0,,-0.394261297
68025,9.412937811,0.392205742,0,,-0.392205742
68050,9.363912674,0.390163028,0,,-0.390163028
68075,9.315193328,0.388133055,0,,-0.388133055
68100,9.266777413,0.386115726,0,,-0.386115726
68125,9.218662592,0.384110941,0,,-0.384110941
68150,9.170846547,0.382118606,0,,-0.382118606
68175,9.123326982,0.380138624,0,,-0.380138624
68200,9.076101623,0.378170901,0,,-0.378170901
68225,9.029168215,0.376215342,0,,-0.376215342
68250,8.982524527,0.374271855,0,,-0.374271855
68275,8.936168343,0.372340348,0,,-0.372340348
68300,8.890097473,0.370420728,0,,-0.370420728
68325,8.844309742,0.368512906,0,,-0.368512906
68350,8.798802999,0.366616792,0,,-0.366616792
68375,8.753575108,0.364732296,0,,-0.364732296
68400,8.708623956,0.362859332,0,,-0.362859332
68425,8.663947449,0.36099781,0,,-0.36099781
68450,8.619543509,0.359147646,0,,-0.359147646
68475,8.57541008,0.357308753,0,,-0.357308753
68500,8.531545123,0.355481047,0,,-0.355481047
68525,8.487946617,0.353664442,0,,-0.353664442
68550,8.444612561,0.351858857,0,,-0.351858857
68575,8.401540971,0.350064207,0,,-0.350064207
68600,8.358729879,0.348280412,0,,-0.348280412
68625,8.316177339,0.346507389,0,,-0.346507389
68650,8.273881417,0.344745059,0,,-0.344745059
68675,8.231840202,0.342993342,0,,-0.342993342
68700,8.190051796,0.341252158,0,,-0.341252158
68725,8.148514319,0.33952143,0,,-0.33952143
68750,8.10722591,0.33780108,0,,-0.33780108
68775,8.06618472,0.33609103,0,,-0.33609103
68800,8.025388922,0.334391205,0,,-0.334391205
68825,7.9848367,0.332701529,0,,-0.332701529
68850,7.944526259,0.331021927,0,,-0.331021927
68875,7.904455816,0.329352326,0,,-0.329352326
68900,7.864623607,0.32769265,0,,-0.32769265
68925,7.82502788,0.326042828,0,,-0.326042828
68950,7.785666903,0.324402788,0,,-0.324402788
68975,7.746538955,0.322772456,0,,-0.322772456
69000,7.707642334,0.321151764,0,,-0.321151764
69025,7.668975349,0.31954064,0,,-0.31954064
69050,7.630536328,0.317939014,0,,-0.317939014
69075,7.59232361,0.316346817,0,,-0.316346817
69100,7.554335553,0.314763981,0,,-0.314763981
69125,7.516570524,0.313190439,0,,-0.313190439
69150,7.47902691,0.311626121,0,,-0.311626121
69175,7.441703107,0.310070963,0,,-0.310070963
69200,7.404597528,0.308524897,0,,-0.308524897
69225,7.3677086,0.306987858,0,,-0.306987858
69250,7.331034763,0.305459782,0,,-0.305459782
69275,7.29457447,0.303940603,0,,-0.303940603
69300,7.258326188,0.302430258,0,,-0.302430258
69325,7.222288398,0.300928683,0,,-0.300928683
69350,7.186459593,0.299435816,0,,-0.299435816
69375,7.15083828,0.297951595,0,,-0.297951595
69400,7.11542298,0.296475957,0,,-0.296475957
69425,7.080212223,0.295008843,0,,-0.295008843
69450,7.045204556,0.29355019,0,,-0.29355019
69475,7.010398537,0.292099939,0,,-0.292099939
69500,6.975792735,0.290658031,0,,-0.290658031
69525,6.941385733,0.289224406,0,,-0.289224406
69550,6.907176127,0.287799005,0,,-0.287799005
69575,6.873162522,0.286381772,0,,-0.286381772
69600,6.839343537,0.284972647,0,,-0.284972647
69625,6.805717804,0.283571575,0,,-0.283571575
69650,6.772283965,0.282178499,0,,-0.282178499
69675,6.739040674,0.280793361,0,,-0.280793361
69700,6.705986596,0.279416108,0,,-0.279416108
69725,6.673120408,0.278046684,0,,-0.278046684
69750,6.640440798,0.276685033,0,,-0.276685033
69775,6.607946467,0.275331103,0,,-0.275331103
69800,6.575636124,0.273984838,0,,-0.273984838
69825,6.54350849,0.272646187,0,,-0.272646187
69850,6.511562299,0.271315096,0,,-0.271315096
69875,6.479796293,0.269991512,0,,-0.269991512
69900,6.448209225,0.268675384,0,,-0.268675384
69925,6.41679986,0.267366661,0,,-0.267366661
69950,6.385566973,0.266065291,0,,-0.266065291
69975,6.354509348,0.264771223,0,,-0.264771223
70000,6.323625781,0.263484408,0,,-0.263484408
70025,6.292915076,0.262204795,0,,-0.262204795
70050,6.26237605,0.260932335,0,,-0.260932335
70075,6.232007527,0.25966698,0,,-0.25966698
70100,6.201808344,0.258408681,0,,-0.258408681
70125,6.171777343,0.257157389,0,,-0.257157389
70150,6.141913381,0.255913058,0,,-0.255913058
70175,6.112215321,0.254675638,0,,-0.254675638
70200,6.082682037,0.253445085,0,,-0.253445085
70225,6.053312411,0.25222135,0,,-0.25222135
70250,6.024105336,0.251004389,0,,-0.251004389
70275,5.995059713,0.249794155,0,,-0.249794155
70300,5.966174454,0.248590602,0,,-0.248590602
70325,5.937448476,0.247393687,0,,-0.247393687
70350,5.90888071,0.246203363,0,,-0.246203363
70375,5.880470092,0.245019587,0,,-0.245019587
70400,5.852215568,0.243842315,0,,-0.243842315
70425,5.824116093,0.242671504,0,,-0.242671504
70450,5.79617063,0.24150711,0,,-0.24150711
70475,5.768378152,0.24034909,0,,-0.24034909
70500,5.740737638,0.239197402,0,,-0.239197402
70525,5.713248078,0.238052003,0,,-0.238052003
70550,5.685908468,0.236912853,0,,-0.236912853
70575,5.658717813,0.235779909,0,,-0.235779909
70600,5.631675127,0.23465313,0,,-0.23465313
70625,5.604779431,0.233532476,0,,-0.233532476
70650,5.578029755,0.232417906,0,,-0.232417906
70675,5.551425134,0.231309381,0,,-0.231309381
70700,5.524964616,0.230206859,0,,-0.230206859
70725,5.498647251,0.229110302,0,,-0.229110302
70750,5.472472101,0.228019671,0,,-0.228019671
70775,5.446438233,0.226934926,0,,-0.226934926
70800,5.420544723,0.22585603,0,,-0.22585603
70825,5.394790654,0.224782944,0,,-0.224782944
70850,5.369175117,0.22371563,0,,-0.22371563
70875,5.343697208,0.22265405,0,,-0.22265405
70900,5.318356033,0.221598168,0,,-0.221598168
70925,5.293150704,0.220547946,0,,-0.220547946
70950,5.268080341,0.219503348,0,,-0.219503348
70975,5.243144068,0.218464336,0,,-0.218464336
71000,5.21834102,0.217430876,0,,-0.217430876
71025,5.193670336,0.216402931,0,,-0.216402931
71050,5.169131164,0.215380465,0,,-0.215380465
71075,5.144722657,0.214363444,0,,-0.214363444
71100,5.120443976,0.213351832,0,,-0.213351832
71125,5.096294287,0.212345595,0,,-0.212345595
71150,5.072272765,0.211344699,0,,-0.211344699
71175,5.04837859,0.210349108,0,,-0.210349108
71200,5.024610948,0.209358789,0,,-0.209358789
71225,5.000969032,0.20837371,0,,-0.20837371
71250,4.977452042,0.207393835,0,,-0.207393835
71275,4.954059184,0.206419133,0,,-0.206419133
71300,4.93078967,0.20544957,0,,-0.20544957
71325,4.907642717,0.204485113,0,,-0.204485113
71350,4.884617551,0.203525731,0,,-0.203525731
71375,4.861713401,0.202571392,0,,-0.202571392
71400,4.838929504,0.201622063,0,,-0.201622063
71425,4.816265102,0.200677713,0,,-0.200677713
71450,4.793719443,0.19973831,0,,-0.19973831
71475,4.771291781,0.198803824,0,,-0.198803824
71500,4.748981377,0.197874224,0,,-0.197874224
71525,4.726787495,0.196949479,0,,-0.196949479
71550,4.704709407,0.196029559,0,,-0.196029559
71575,4.68274639,0.195114433,0,,-0.195114433
71600,4.660897726,0.194204072,0,,-0.194204072
71625,4.639162703,0.193298446,0,,-0.193298446
71650,4.617540615,0.192397526,0,,-0.192397526
71675,4.596030761,0.191501282,0,,-0.191501282
71700,4.574632444,0.190609685,0,,-0.190609685
71725,4.553344975,0.189722707,0,,-0.189722707
71750,4.532167668,0.18884032,0,,-0.18884032
71775,4.511099844,0.187962493,0,,-0.187962493
71800,4.490140827,0.187089201,0,,-0.187089201
71825,4.469289948,0.186220414,0,,-0.186220414
71850,4.448546542,0.185356106,0,,-0.185356106
71875,4.427909951,0.184496248,0,,-0.184496248
71900,4.40737952,0.183640813,0,,-0.183640813
71925,4.386954598,0.182789775,0,,-0.182789775
71950,4.366634542,0.181943106,0,,-0.181943106
71975,4.346418712,0.18110078,0,,-0.18110078
72000,4.326306473,0.18026277,0,,-0.18026277
72025,4.306297195,0.17942905,0,,-0.17942905
72050,4.286390252,0.178599594,0,,-0.178599594
72075,4.266585024,0.177774376,0,,-0.177774376
72100,4.246880895,0.176953371,0,,-0.176953371
72125,4.227277253,0.176136552,0,,-0.176136552
72150,4.207773491,0.175323895,0,,-0.175323895
72175,4.188369007,0.174515375,0,,-0.174515375
72200,4.169063204,0.173710967,0,,-0.173710967
72225,4.149855487,0.172910645,0,,-0.172910645
72250,4.130745268,0.172114386,0,,-0.172114386
72275,4.111731962,0.171322165,0,,-0.171322165
72300,4.092814989,0.170533958,0,,-0.170533958
72325,4.073993772,0.16974974,0,,-0.16974974
72350,4.05526774,0.168969489,0,,-0.168969489
72375,4.036636326,0.16819318,0,,-0.16819318
72400,4.018098966,0.16742079,0,,-0.16742079
72425,3.9996551,0.166652296,0,,-0.166652296
72450,3.981304174,0.165887674,0,,-0.165887674
72475,3.963045637,0.165126902,0,,-0.165126902
72500,3.944878941,0.164369956,0,,-0.164369956
72525,3.926803543,0.163616814,0,,-0.163616814
72550,3.908818905,0.162867454,0,,-0.162867454
72575,3.89092449,0.162121854,0,,-0.162121854
72600,3.873119769,0.16137999,0,,-0.16137999
72625,3.855404213,0.160641842,0,,-0.160641842
72650,3.837777298,0.159907387,0,,-0.159907387
72675,3.820238506,0.159176604,0,,-0.159176604
72700,3.802787319,0.158449472,0,,-0.158449472
72725,3.785423226,0.157725968,0,,-0.157725968
72750,3.768145718,0.157006072,0,,-0.157006072
72775,3.750954289,0.156289762,0,,-0.156289762
72800,3.73384844,0.155577018,0,,-0.155577018
72825,3.716827671,0.15486782,0,,-0.15486782
72850,3.699891488,0.154162145,0,,-0.154162145
72875,3.683039401,0.153459975,0,,-0.153459975
72900,3.666270923,0.152761288,0,,-0.152761288
72925,3.64958557,0.152066065,0,,-0.152066065
72950,3.632982862,0.151374286,0,,-0.151374286
72975,3.616462321,0.15068593,0,,-0.15068593
73000,3.600023475,0.150000978,0,,-0.150000978
73025,3.583665853,0.149319411,0,,-0.149319411
73050,3.567388989,0.148641208,0,,-0.148641208
73075,3.551192419,0.147966351,0,,-0.147966351
73100,3.535075682,0.14729482,0,,-0.14729482
73125,3.519038322,0.146626597,0,,-0.146626597
73150,3.503079886,0.145961662,0,,-0.145961662
73175,3.487199921,0.145299997,0,,-0.145299997
73200,3.471397982,0.144641583,0,,-0.144641583
73225,3.455673623,0.143986401,0,,-0.143986401
73250,3.440026404,0.143334434,0,,-0.143334434
73275,3.424455887,0.142685662,0,,-0.142685662
73300,3.408961635,0.142040068,0,,-0.142040068
73325,3.393543218,0.141397634,0,,-0.141397634
73350,3.378200206,0.140758342,0,,-0.140758342
73375,3.362932173,0.140122174,0,,-0.140122174
73400,3.347738697,0.139489112,0,,-0.139489112
73425,3.332619356,0.13885914,0,,-0.13885914
73450,3.317573734,0.138232239,0,,-0.138232239
73475,3.302601415,0.137608392,0,,-0.137608392
73500,3.28770199,0.136987583,0,,-0.136987583
73525,3.272875048,0.136369794,0,,-0.136369794
73550,3.258120184,0.135755008,0,,-0.135755008
73575,3.243436995,0.135143208,0,,-0.135143208
73600,3.22882508,0.134534378,0,,-0.134534378
73625,3.214284042,0.133928502,0,,-0.133928502
73650,3.199813486,0.133325562,0,,-0.133325562
73675,3.185413019,0.132725542,0,,-0.132725542
73700,3.171082251,0.132128427,0,,-0.132128427
73725,3.156820797,0.1315342,0,,-0.1315342
73750,3.142628271,0.130942845,0,,-0.130942845
73775,3.128504292,0.130354346,0,,-0.130354346
73800,3.114448481,0.129768687,0,,-0.129768687
73825,3.10046046,0.129185853,0,,-0.129185853
73850,3.086539857,0.128605827,0,,-0.128605827
73875,3.072686299,0.128028596,0,,-0.128028596
73900,3.058899418,0.127454142,0,,-0.127454142
73925,3.045178846,0.126882452,0,,-0.126882452
73950,3.031524219,0.126313509,0,,-0.126313509
73975,3.017935177,0.125747299,0,,-0.125747299
74000,3.00441136,0.125183807,0,,-0.125183807
74025,2.99095241,0.124623017,0,,-0.124623017
74050,2.977557973,0.124064916,0,,-0.124064916
74075,2.964227698,0.123509487,0,,-0.123509487
74100,2.950961234,0.122956718,0,,-0.122956718
74125,2.937758233,0.122406593,0,,-0.122406593
74150,2.924618351,0.121859098,0,,-0.121859098
74175,2.911541245,0.121314219,0,,-0.121314219
74200,2.898526573,0.120771941,0,,-0.120771941
74225,2.885573999,0.12023225,0,,-0.12023225
74250,2.872683184,0.119695133,0,,-0.119695133
74275,2.859853796,0.119160575,0,,-0.119160575
74300,2.847085502,0.118628563,0,,-0.118628563
74325,2.834377973,0.118099082,0,,-0.118099082
74350,2.821730881,0.11757212,0,,-0.11757212
74375,2.809143902,0.117047663,0,,-0.117047663
74400,2.796616711,0.116525696,0,,-0.116525696
74425,2.784148988,0.116006208,0,,-0.116006208
74450,2.771740413,0.115489184,0,,-0.115489184
74475,2.75939067,0.114974611,0,,-0.114974611
74500,2.747099444,0.114462477,0,,-0.114462477
74525,2.734866421,0.113952768,0,,-0.113952768
74550,2.722691291,0.11344547,0,,-0.11344547
74575,2.710573746,0.112940573,0,,-0.112940573
74600,2.698513477,0.112438062,0,,-0.112438062
74625,2.686510181,0.111937924,0,,-0.111937924
74650,2.674563554,0.111440148,0,,-0.111440148
74675,2.662673295,0.110944721,0,,-0.110944721
74700,2.650839106,0.110451629,0,,-0.110451629
74725,2.639060688,0.109960862,0,,-0.109960862
74750,2.627337747,0.109472406,0,,-0.109472406
74775,2.61566999,0.10898625,0,,-0.10898625
74800,2.604057124,0.10850238,0,,-0.10850238
74825,2.59249886,0.108020786,0,,-0.108020786
74850,2.580994911,0.107541455,0,,-0.107541455
74875,2.569544989,0.107064375,0,,-0.107064375
74900,2.558148812,0.106589534,0,,-0.106589534
74925,2.546806096,0.106116921,0,,-0.106116921
74950,2.535516561,0.105646523,0,,-0.105646523
74975,2.524279929,0.10517833,0,,-0.10517833
75000,2.51309592,0.10471233,0,,-0.10471233


==> data/Iphi_FE_field.csv <==
0,0,0
25,-0.002740569,0.002745869
50,-0.00785957,0.007874769
75,-0.015248107,0.015277593
100,-0.024832994,0.024881014
125,-0.03655611,0.0366268
150,-0.050368048,0.050465446
175,-0.066225218,0.06635328
200,-0.084088249,0.084250853
225,-0.103921,0.104121956
250,-0.125689898,0.125932949
275,-0.149363461,0.14965229
300,-0.174911952,0.175250185
325,-0.20230711,0.202698318
350,-0.23152194,0.231969641
375,-0.262530544,0.263038207
400,-0.295307983,0.29587903
425,-0.32983017,0.330467973
450,-0.366073771,0.366781659
475,-0.404016132,0.404797391
500,-0.443635212,0.444493084
525,-0.484909528,0.485847213
550,-0.527818108,0.528838767
575,-0.572340451,0.573447204
600,-0.618456492,0.619652421
625,-0.666146574,0.667434723
650,-0.715391419,0.716774794
675,-0.766172107,0.767653679
700,-0.818470059,0.82005276
725,-0.872267013,0.873953744
750,-0.927545016,0.92933864
775,-0.984286405,0.986189751
800,-1.042473797,1.044489662
825,-1.102090077,1.104221224
850,-1.16311839,1.16536755
875,-1.22554213,1.227912
900,-1.289344933,1.291838181
925,-1.354510669,1.357129929
950,-1.421023434,1.423771313
975,-1.488867548,1.491746619
1000,-1.558027544,1.561040352
1025,-1.628488165,1.631637225
1050,-1.700234359,1.703522157
1075,-1.773251275,1.776680268
1100,-1.847524254,1.851096871
1125,-1.923038833,1.926757475
1150,-1.999780735,2.003647775
1175,-2.077735862,2.081753647
1200,-2.156890303,2.161061151
1225,-2.237230318,2.241556522
1250,-2.318742344,2.32322617
1275,-2.401412986,2.406056675
1300,-2.485229018,2.490034785
1325,-2.570177376,2.57514741
1350,-2.65624516,2.661381626
1375,-2.743419626,2.748724665
1400,-2.83168819,2.837163916
1425,-2.921038419,2.926686924
1450,-3.011458032,3.017281385
1475,-3.102934899,3.108935144
1500,-3.195457033,3.201636191
1525,-3.289012596,3.295372666
1550,-3.383589889,3.390132846
1575,-3.479177355,3.485905152
1600,-3.575763575,3.582678144
1625,-3.673337267,3.680440517
1650,-3.771887282,3.779181101
1675,-3.871402604,3.87888886
1700,-3.971872349,3.979552886
1725,-4.073285762,4.081162405
1750,-4.175632212,4.183706766
1775,-4.278901196,4.287175445
1800,-4.383082337,4.391558044
1825,-4.488165375,4.496844284
1850,-4.594140173,4.603024009
1875,-4.700996714,4.710087183
1900,-4.808725097,4.818023883
1925,-4.917315536,4.926824307
1950,-5.02675836,5.036478764
1975,-5.137044013,5.14697768
2000,-5.248163046,5.258311588
2025,-5.360106125,5.370471134
2050,-5.472864021,5.483447074
2075,-5.586427613,5.597230267
2100,-5.700787886,5.711811682
2125,-5.815935929,5.827182391
2150,-5.931862936,5.94333357
2175,-6.048560202,6.060256497
2200,-6.16601912,6.177942549
2225,-6.284231187,6.296383207
2250,-6.403187995,6.415570045
2275,-6.522881234,6.535494739
2300,-6.64330269,6.656149057
2325,-6.764444242,6.777524865
2350,-6.886297865,6.89961412
2375,-7.008855625,7.022408875
2400,-7.13210968,7.145901269
2425,-7.256052275,7.270083537
2450,-7.380675749,7.394947998
2475,-7.505972524,7.520487064
2500,-7.631935113,7.646693231
2525,-7.758556112,7.773559081
2550,-7.885828204,7.901077284
2575,-8.013744155,8.029240589
2600,-8.142296812,8.158041833
2625,-8.271479105,8.28747393
2650,-8.401284045,8.417529877
2675,-8.531704724,8.548202755
2700,-8.662734311,8.679485719
2725,-8.794366055,8.811372003
2750,-8.926593279,8.943854919
2775,-9.059409385,9.076927856
2800,-9.192807851,9.210584279
2825,-9.326782226,9.344817724
2850,-9.461326133,9.479621803
2875,-9.596433268,9.614990199
2900,-9.732097404,9.750916674
2925,-9.868312376,9.887395049
2950,-10.0050721,10.02441922
2975,-10.14237054,10.16198317
3000,-10.28020176,10.30008091
3025,-10.41855986,10.43870657
3050,-10.55743904,10.5778543
3075,-10.69683353,10.71751834
3100,-10.83673765,10.85769299
3125,-10.97714577,10.99837263
3150,-11.11805235,11.13955168
3175,-11.25945188,11.28122464
3200,-11.40133893,11.42338606
3225,-11.54370812,11.56603056
3250,-11.68655416,11.70915282
3275,-11.82987177,11.85274758
3300,-11.97365579,11.99680963
3325,-12.11790106,12.14133384
3350,-12.26260253,12.28631511
3375,-12.40775516,12.43174843
3400,-12.553354,12.57762883
3425,-12.69939415,12.72395138
3450,-12.84587076,12.87071123
3475,-12.99277903,13.01790359
3500,-13.14011423,13.16552369
3525,-13.28787166,13.31356684
3550,-13.43604669,13.46202841
3575,-13.58463475,13.61090379
3600,-13.7336313,13.76018846
3625,-13.88303186,13.90987792
3650,-14.03283201,14.05996775
3675,-14.18302737,14.21045354
3700,-14.33361361,14.36133098
3725,-14.48458645,14.51259576
3750,-14.63594166,14.66424365
3775,-14.78767505,14.81627046
3800,-14.9397825,14.96867203
3825,-15.0922599,15.12144429
3850,-15.24510321,15.27458316
3875,-15.39830845,15.42808465
3900,-15.55187164,15.58194479
3925,-15.70578888,15.73615967
3950,-15.86005632,15.89072542
3975,-16.01467012,16.0456382
4000,-16.1696265,16.20089423
4025,-16.32492174,16.35648976
4050,-16.48055213,16.5124211
4075,-16.63651402,16.66868458
4100,-16.79280381,16.82527659
4125,-16.94941791,16.98219354
4150,-17.1063528,17.13943191
4175,-17.26360499,17.29698818
4200,-17.42117103,17.45485891
4225,-17.57904749,17.61304066
4250,-17.73723101,17.77153007
4275,-17.89571825,17.93032377
4300,-18.0545059,18.08941848
4325,-18.21359071,18.24881092
4350,-18.37296945,18.40849785
4375,-18.53263892,18.56847608
4400,-18.69259597,18.72874244
4425,-18.85283748,18.88929382
4450,-19.01336038,19.05012712
4475,-19.1741616,19.21123929
4500,-19.33523813,19.3726273
4525,-19.49658699,19.53428816
4550,-19.65820523,19.69621893
4575,-19.82008993,19.85841667
4600,-19.98223821,20.02087851
4625,-20.14464723,20.18360158
4650,-20.30731415,20.34658305
4675,-20.47023619,20.50982014
4700,-20.6334106,20.67331009
4725,-20.79683465,20.83705015
4750,-20.96050564,21.00103764
4775,-21.12442091,21.16526988
4800,-21.28857782,21.32974422
4825,-21.45297376,21.49445807
4850,-21.61760617,21.65940883
4875,-21.78247248,21.82459395
4900,-21.94757018,21.9900109
4925,-22.11289678,22.1556572
4950,-22.27844982,22.32153037
4975,-22.44422685,22.48762797
5000,-22.61022546,22.65394758
5025,-22.77644328,22.82048682
5050,-22.94287795,22.98724333
5075,-23.10952713,23.15421476
5100,-23.27638852,23.32139882
5125,-23.44345985,23.48879322
5150,-23.61073886,23.6563957
5175,-23.77822332,23.82420403
5200,-23.94591103,23.992216
5225,-24.1137998,24.16042943
5250,-24.28188749,24.32884216
5275,-24.45017197,24.49745205
5300,-24.61865111,24.66625699
5325,-24.78732285,24.83525489
5350,-24.95618512,25.0044437
5375,-25.12523589,25.17382136
5400,-25.29447313,25.34338586
5425,-25.46389485,25.5131352
5450,-25.63349909,25.68306741
5475,-25.80328389,25.85318053
5500,-25.97324733,26.02347263
5525,-26.1433875,26.19394181
5550,-26.31370252,26.36458617
5575,-26.48419051,26.53540384
5600,-26.65484965,26.70639299
5625,-26.82567809,26.87755177
5650,-26.99667406,27.04887839
5675,-27.16783574,27.22037106
5700,-27.3391614,27.39202801
5725,-27.51064927,27.5638475
5750,-27.68229765,27.73582779
5775,-27.85410481,27.90796719
5800,-28.02606908,28.08026399
5825,-28.19818878,28.25271653
5850,-28.37046228,28.42532315
5875,-28.54288792,28.59808222
5900,-28.71546411,28.77099213
5925,-28.88818925,28.94405127
5950,-29.06106175,29.11725806
5975,-29.23408007,29.29061095
6000,-29.40724264,29.46410837
6025,-29.58054796,29.63774881
6050,-29.7539945,29.81153075
6075,-29.92758078,29.9854527
6100,-30.10130532,30.15951318
6125,-30.27516665,30.33371071
6150,-30.44916334,30.50804386
6175,-30.62329395,30.6825112
6200,-30.79755708,30.85711131
6225,-30.97195133,31.03184278
6250,-31.14647531,31.20670425
6275,-31.32112766,31.38169433
6300,-31.49590702,31.55681167
6325,-31.67081206,31.73205493
6350,-31.84584147,31.90742279
6375,-32.02099392,32.08291394
6400,-32.19626813,32.25852709
6425,-32.37166282,32.43426094
6450,-32.54717672,32.61011424
6475,-32.72280858,32.78608573
6500,-32.89855717,32.96217417
6525,-33.07442126,33.13837833
6550,-33.25039965,33.31469701
6575,-33.42649112,33.491129
6600,-33.60269451,33.66767312
6625,-33.77900863,33.84432818
6650,-33.95543234,34.02109305
6675,-34.13196448,34.19796656
6700,-34.30860392,34.37494757
6725,-34.48534955,34.55203498
6750,-34.66220025,34.72922766
6775,-34.83915493,34.90652452
6800,-35.0162125,35.08392447
6825,-35.19337189,35.26142644
6850,-35.37063204,35.43902937
6875,-35.5479919,35.6167322
6900,-35.72545044,35.79453389
6925,-35.90300662,35.97243342
6950,-36.08065944,36.15042977
6975,-36.25840788,36.32852193
7000,-36.43625096,36.50670891
7025,-36.61418769,36.68498972
7050,-36.7922171,36.8633634
7075,-36.97033824,37.04182897
7100,-37.14855014,37.22038549
7125,-37.32685187,37.39903201
7150,-37.50524251,37.5777676
7175,-37.68372112,37.75659134
7200,-37.8622868,37.93550232
7225,-38.04093865,38.11449964
7250,-38.21967579,38.2935824
7275,-38.39849732,38.47274972
7300,-38.57740238,38.65200074
7325,-38.75639011,38.83133458
7350,-38.93545965,39.0107504
7375,-39.11461017,39.19024735
7400,-39.29384083,39.36982459
7425,-39.4731508,39.54948129
7450,-39.65253927,39.72921665
7475,-39.83200543,39.90902985
7500,-40.01154848,40.0889201
7525,-40.19116764,40.26888659
7550,-40.37086212,40.44892855
7575,-40.55063115,40.62904521
7600,-40.73047397,40.8092358
7625,-40.91038983,40.98949956
7650,-41.09037796,41.16983574
7675,-41.27043764,41.35024361
7700,-41.45056813,41.53072242
7725,-41.63076871,41.71127147
7750,-41.81103867,41.89189001
7775,-41.99137729,42.07257736
7800,-42.17178387,42.2533328
7825,-42.35225773,42.43415565
7850,-42.53279817,42.61504521
7875,-42.71340452,42.7960008
7900,-42.89407611,42.97702176
7925,-43.07481227,43.15810742
7950,-43.25561235,43.33925712
7975,-43.4364757,43.52047021
8000,-43.61740168,43.70174605
8025,-43.79838964,43.883084
8050,-43.97943897,44.06448343
8075,-44.16054904,44.24594371
8100,-44.34171924,44.42746425
8125,-44.52294895,44.60904441
8150,-44.70423758,44.7906836
8175,-44.88558453,44.97238123
8200,-45.06698921,45.1541367
8225,-45.24845104,45.33594942
8250,-45.42996944,45.51781883
8275,-45.61154384,45.69974435
8300,-45.79317368,45.88172541
8325,-45.9748584,46.06376146
8350,-46.15659745,46.24585194
8375,-46.33839028,46.42799631
8400,-46.52023635,46.61019403
8425,-46.70213513,46.79244455
8450,-46.88408608,46.97474735
8475,-47.06608869,47.1571019
8500,-47.24814244,47.33950769
8525,-47.43024681,47.5219642
8550,-47.6124013,47.70447092
8575,-47.7946054,47.88702736
8600,-47.97685862,48.06963302
8625,-48.15916048,48.2522874
8650,-48.34151049,48.43499002
8675,-48.52390815,48.61774039
8700,-48.70635301,48.80053805
8725,-48.88884459,48.98338252
8750,-49.07138242,49.16627333
8775,-49.25396606,49.34921003
8800,-49.43659502,49.53219215
8825,-49.61926888,49.71521926
8850,-49.80198718,49.89829088
8875,-49.98474949,50.08140661
8900,-50.16755537,50.26456598
8925,-50.35040438,50.44776857
8950,-50.53329611,50.63101396
8975,-50.71623012,50.81430172
9000,-50.899206,50.99763143
9025,-51.08222333,51.18100267
9050,-51.26528172,51.36441504
9075,-51.44838075,51.54786814
9100,-51.63152002,51.73136155
9125,-51.81469914,51.91489489
9150,-51.99791771,52.09846775
9175,-52.18117535,52.28207976
9200,-52.36447167,52.46573053
9225,-52.5478063,52.64941968
9250,-52.73117885,52.83314683
9275,-52.91458897,53.0169116
9300,-53.09803627,53.20071364
9325,-53.28152039,53.38455258
9350,-53.46504098,53.56842805
9375,-53.64859768,53.75233969
9400,-53.83219013,53.93628717
9425,-54.015818,54.12027012
9450,-54.19948092,54.3042882
9475,-54.38317857,54.48834107
9500,-54.5669106,54.67242839
9525,-54.75067668,54.85654982
9550,-54.93447648,55.04070504
9575,-55.11830967,55.22489372
9600,-55.30217593,55.40911552
9625,-55.48607494,55.59337014
9650,-55.67000637,55.77765725
9675,-55.85396993,55.96197654
9700,-56.03796529,56.1463277
9725,-56.22199214,56.33071041
9750,-56.40605019,56.51512438
9775,-56.59013914,56.69956931
9800,-56.77425869,56.88404489
9825,-56.95840853,57.06855084
9850,-57.14258839,57.25308685
9875,-57.32679797,57.43765264
9900,-57.51103698,57.62224792
9925,-57.69530515,57.80687241
9950,-57.8796022,57.99152584
9975,-58.06392785,58.17620793
10000,-58.24828182,58.36091839
10025,-58.43266384,58.54565696
10050,-58.61707366,58.73042337
10075,-58.80151099,58.91521736
10100,-58.98597558,59.10003866
10125,-59.17046717,59.28488701
10150,-59.35498551,59.46976215
10175,-59.53953033,59.65466383
10200,-59.72410139,59.8395918
10225,-59.90869844,60.02454581
10250,-60.09332123,60.20952561
10275,-60.27796951,60.39453096
10300,-60.46264305,60.57956161
10325,-60.64734161,60.76461732
10350,-60.83206495,60.94969787
10375,-61.01681284,61.13480301
10400,-61.20158504,61.31993251
10425,-61.38638133,61.50508615
10450,-61.57120148,61.69026369
10475,-61.75604527,61.87546491
10500,-61.94091246,62.06068959
10525,-62.12580285,62.24593751
10550,-62.31071622,62.43120845
10575,-62.49565234,62.61650219
10600,-62.68061101,62.80181852
10625,-62.86559202,62.98715724
10650,-63.05059516,63.17251812
10675,-63.23562022,63.35790097
10700,-63.420667,63.54330558
10725,-63.60573529,63.72873174
10750,-63.7908249,63.91417926
10775,-63.97593562,64.09964794
10800,-64.16106726,64.28513758
10825,-64.34621963,64.47064798
10850,-64.53139254,64.65617896
10875,-64.71658578,64.84173032
10900,-64.90179919,65.02730188
10925,-65.08703256,65.21289345
10950,-65.27228572,65.39850483
10975,-65.45755848,65.58413587
11000,-65.64285067,65.76978635
11025,-65.8281621,65.95545613
11050,-66.01349259,66.141145
11075,-66.19884197,66.3268528
11100,-66.38421007,66.51257935
11125,-66.56959672,66.69832449
11150,-66.75500174,66.88408803
11175,-66.94042498,67.06986983
11200,-67.12586626,67.2556697
11225,-67.31132541,67.44148748
11250,-67.49680228,67.62732301
11275,-67.6822967,67.81317613
11300,-67.86780851,67.99904667
11325,-68.05333756,68.18493448
11350,-68.23888369,68.37083941
11375,-68.42444674,68.55676129
11400,-68.61002656,68.74269997
11425,-68.795623,68.92865531
11450,-68.98123591,69.11462714
11475,-69.16686514,69.30061533
11500,-69.35251054,69.48661971
11525,-69.53817196,69.67264016
11550,-69.72384927,69.85867652
11575,-69.90954232,70.04472865
11600,-70.09525097,70.23079641
11625,-70.28097507,70.41687965
11650,-70.4667145,70.60297825
11675,-70.65246911,70.78909205
11700,-70.83823876,70.97522093
11725,-71.02402332,71.16136476
11750,-71.20982267,71.34752339
11775,-71.39563667,71.5336967
11800,-71.58146518,71.71988455
11825,-71.76730808,71.90608682
11850,-71.95316523,72.09230338
11875,-72.13903652,72.27853409
11900,-72.32492182,72.46477885
11925,-72.510821,72.65103751
11950,-72.69673395,72.83730996
11975,-72.88266053,73.02359607
12000,-73.06860064,73.20989573
12025,-73.25455414,73.39620882
12050,-73.44052093,73.58253522
12075,-73.62650087,73.7688748
12100,-73.81249388,73.95522747
12125,-73.99849982,74.1415931
12150,-74.18451858,74.32797157
12175,-74.37055005,74.51436277
12200,-74.55659413,74.7007666
12225,-74.74265069,74.88718295
12250,-74.92871963,75.0736117
12275,-75.11480084,75.26005274
12300,-75.30089422,75.44650598
12325,-75.48699966,75.63297129
12350,-75.67311705,75.81944859
12375,-75.8592463,76.00593776
12400,-76.0453873,76.1924387
12425,-76.23153994,76.37895132
12450,-76.41770413,76.5654755
12475,-76.60387978,76.75201116
12500,-76.79006676,76.93855818
12525,-76.976265,77.12511648
12550,-77.16247439,77.31168594
12575,-77.34869484,77.4982665
12600,-77.53492626,77.68485803
12625,-77.72116854,77.87146046
12650,-77.9074216,78.05807369
12675,-78.09368535,78.24469762
12700,-78.27995969,78.43133216
12725,-78.46624454,78.61797724
12750,-78.6525398,78.80463275
12775,-78.83884539,78.9912986
12800,-79.02516122,79.17797471
12825,-79.21148719,79.36466099
12850,-79.39782324,79.55135736
12875,-79.58416926,79.73806373
12900,-79.77052518,79.92478001
12925,-79.95689092,80.11150612
12950,-80.14326638,80.29824198
12975,-80.32965149,80.48498751
13000,-80.51604616,80.67174263
13025,-80.70245033,80.85850725
13050,-80.8888639,81.0452813
13075,-81.0752868,81.23206469
13100,-81.26171896,81.41885735
13125,-81.44816028,81.6056592
13150,-81.63461071,81.79247017
13175,-81.82107015,81.97929018
13200,-82.00753854,82.16611915
13225,-82.19401581,82.35295701
13250,-82.38050186,82.53980369
13275,-82.56699665,82.72665911
13300,-82.7535001,82.9135232
13325,-82.94001212,83.10039588
13350,-83.12653266,83.2872771
13375,-83.31306164,83.47416678
13400,-83.49959898,83.66106484
13425,-83.68614464,83.84797122
13450,-83.87269853,84.03488586
13475,-84.05926059,84.22180868
13500,-84.24583075,84.40873961
13525,-84.43240894,84.5956786
13550,-84.6189951,84.78262557
13575,-84.80558917,84.96958046
13600,-84.99219108,85.15654321
13625,-85.17880077,85.34351375
13650,-85.36541816,85.53049201
13675,-85.55204321,85.71747794
13700,-85.73867585,85.90447148
13725,-85.92531601,86.09147255
13750,-86.11196364,86.27848111
13775,-86.29861867,86.46549708
13800,-86.48528106,86.65252042
13825,-86.67195073,86.83955106
13850,-86.85862763,87.02658895
13875,-87.04531171,87.21363402
13900,-87.2320029,87.40068622
13925,-87.41870114,87.58774549
13950,-87.60540639,87.77481178
13975,-87.79211859,87.96188502
14000,-87.97883767,88.14896517
14025,-88.16556359,88.33605217
14050,-88.35229629,88.52314596
14075,-88.53903571,88.71024649
14100,-88.72578181,88.8973537
14125,-88.91253454,89.08446756
14150,-89.09929383,89.27158799
14175,-89.28605964,89.45871496
14200,-89.47283192,89.64584841
14225,-89.65961061,89.83298828
14250,-89.84639567,90.02013453
14275,-90.03318704,90.2072871
14300,-90.21998468,90.39444596
14325,-90.40678853,90.58161104
14350,-90.59359855,90.7687823
14375,-90.78041469,90.95595969
14400,-90.9672369,91.14314317
14425,-91.15406514,91.33033269
14450,-91.34089936,91.51752819
14475,-91.52773952,91.70472964
14500,-91.71458556,91.891937
14525,-91.90143744,92.0791502
14550,-92.08829512,92.26636921
14575,-92.27515855,92.45359398
14600,-92.46202769,92.64082448
14625,-92.64890249,92.82806065
14650,-92.83578291,93.01530245
14675,-93.02266891,93.20254983
14700,-93.20956045,93.38980277
14725,-93.39645748,93.5770612
14750,-93.58335995,93.7643251
14775,-93.77026784,93.95159441
14800,-93.9571811,94.13886911
14825,-94.14409967,94.32614914
14850,-94.33102354,94.51343447
14875,-94.51795266,94.70072506
14900,-94.70488698,94.88802086
14925,-94.89182647,95.07532184
14950,-95.07877109,95.26262796
14975,-95.2657208,95.44993918
15000,-95.45267556,95.63725547
15025,-95.63963534,95.82457677
15050,-95.8266001,96.01190307
15075,-96.01356979,96.19923432
15100,-96.20054439,96.38657047
15125,-96.38752386,96.57391151
15150,-96.57450816,96.76125738
15175,-96.76149724,96.94860806
15200,-96.94849109,97.1359635
15225,-97.13548967,97.32332368
15250,-97.32249294,97.51068857
15275,-97.50950085,97.6980581
15300,-97.69651338,97.88543227
15325,-97.88353051,98.07281103
15350,-98.07055218,98.26019435
15375,-98.25757837,98.4475822
15400,-98.44460905,98.63497455
15425,-98.63164418,98.82237135
15450,-98.81868373,99.00977259
15475,-99.00572767,99.19717822
15500,-99.19277596,99.38458822
15525,-99.37982857,99.57200254
15550,-99.56688549,99.75942117
15575,-99.75394667,99.94684407
15600,-99.94101207,100.1342712
15625,-100.1280817,100.3217026
15650,-100.3151555,100.5091381
15675,-100.5022334,100.6965778
15700,-100.6893154,100.8840216
15725,-100.8764015,101.0714694
15750,-101.0634917,101.2589214
15775,-101.2505858,101.4463773
15800,-101.437684,101.6338373
15825,-101.6247862,101.8213013
15850,-101.8118922,102.0087692
15875,-101.9990022,102.196241
15900,-102.1861161,102.3837167
15925,-102.3732338,102.5711962
15950,-102.5603554,102.7586796
15975,-102.7474807,102.9461668
16000,-102.9346098,103.1336578
16025,-103.1217427,103.3211525
16050,-103.3088793,103.508651
16075,-103.4960196,103.6961531
16100,-103.6831635,103.883659
16125,-103.8703111,104.0711684
16150,-104.0574623,104.2586815
16175,-104.2446171,104.4461982
16200,-104.4317754,104.6337185
16225,-104.6189373,104.8212423
16250,-104.8061028,105.0087697
16275,-104.9932717,105.1963005
16300,-105.180444,105.3838348
16325,-105.3676199,105.5713726
16350,-105.5547991,105.7589138
16375,-105.7419817,105.9464584
16400,-105.9291678,106.1340064
16425,-106.1163571,106.3215577
16450,-106.3035498,106.5091124
16475,-106.4907458,106.6966704
16500,-106.6779451,106.8842316
16525,-106.8651476,107.0717962
16550,-107.0523534,107.2593639
16575,-107.2395623,107.4469349
16600,-107.4267745,107.6345091
16625,-107.6139899,107.8220865
16650,-107.8012084,108.009667
16675,-107.98843,108.1972507
16700,-108.1756547,108.3848375
16725,-108.3628825,108.5724273
16750,-108.5501134,108.7600203
16775,-108.7373473,108.9476162
16800,-108.9245843,109.1352153
16825,-109.1118242,109.3228173
16850,-109.2990672,109.5104223
16875,-109.4863131,109.6980303
16900,-109.6735619,109.8856412
16925,-109.8608137,110.0732551
16950,-110.0480684,110.2608719
16975,-110.2353259,110.4484915
17000,-110.4225864,110.6361141
17025,-110.6098496,110.8237394
17050,-110.7971157,111.0113677
17075,-110.9843846,111.1989987
17100,-111.1716563,111.3866325
17125,-111.3589308,111.5742691
17150,-111.546208,111.7619085
17175,-111.733488,111.9495506
17200,-111.9207707,112.1371955
17225,-112.1080561,112.324843
17250,-112.2953441,112.5124932
17275,-112.4826349,112.7001461
17300,-112.6699282,112.8878017
17325,-112.8572242,113.0754599
17350,-113.0445229,113.2631207
17375,-113.2318241,113.4507841
17400,-113.4191279,113.6384501
17425,-113.6064342,113.8261186
17450,-113.7937431,114.0137898
17475,-113.9810546,114.2014634
17500,-114.1683685,114.3891396
17525,-114.355685,114.5768182
17550,-114.5430039,114.7644994
17575,-114.7303253,114.952183
17600,-114.9176492,115.1398691
17625,-115.1049754,115.3275576
17650,-115.2923041,115.5152486
17675,-115.4796352,115.7029419
17700,-115.6669687,115.8906377
17725,-115.8543046,116.0783358
17750,-116.0416428,116.2660363
17775,-116.2289834,116.4537391
17800,-116.4163263,116.6414443
17825,-116.6036715,116.8291517
17850,-116.791019,117.0168615
17875,-116.9783688,117.2045736
17900,-117.1657208,117.3922879
17925,-117.3530751,117.5800045
17950,-117.5404317,117.7677234
17975,-117.7277905,117.9554445
18000,-117.9151515,118.1431678
18025,-118.1025147,118.3308933
18050,-118.28988,118.518621
18075,-118.4772476,118.7063509
18100,-118.6646173,118.8940829
18125,-118.8519892,119.0818171
18150,-119.0393631,119.2695534
18175,-119.2267393,119.4572918
18200,-119.4141175,119.6450324
18225,-119.6014978,119.832775
18250,-119.7888801,120.0205198
18275,-119.9762646,120.2082665
18300,-120.1636511,120.3960154
18325,-120.3510396,120.5837663
18350,-120.5384302,120.7715193
18375,-120.7258228,120.9592742
18400,-120.9132174,121.1470312
18425,-121.100614,121.3347901
18450,-121.2880126,121.5225511
18475,-121.4754131,121.710314
18500,-121.6628156,121.8980789
18525,-121.85022,122.0858457
18550,-122.0376264,122.2736145
18575,-122.2250347,122.4613852
18600,-122.4124449,122.6491578
18625,-122.599857,122.8369323
18650,-122.787271,123.0247087
18675,-122.9746868,123.2124869
18700,-123.1621046,123.4002671
18725,-123.3495241,123.5880491
18750,-123.5369456,123.7758329
18775,-123.7243688,123.9636186
18800,-123.9117939,124.1514061
18825,-124.0992207,124.3391954
18850,-124.2866494,124.5269865
18875,-124.4740799,124.7147794
18900,-124.6615121,124.9025741
18925,-124.8489461,125.0903705
18950,-125.0363819,125.2781687
18975,-125.2238194,125.4659687
19000,-125.4112586,125.6537704
19025,-125.5986996,125.8415738
19050,-125.7861422,126.0293789
19075,-125.9735866,126.2171858
19100,-126.1610327,126.4049943
19125,-126.3484804,126.5928045
19150,-126.5359299,126.7806165
19175,-126.723381,126.96843
19200,-126.9108337,127.1562453
19225,-127.0982881,127.3440621
19250,-127.2857441,127.5318807
19275,-127.4732018,127.7197008
19300,-127.6606611,127.9075226
19325,-127.8481219,128.0953459
19350,-128.0355844,128.2831709
19375,-128.2230485,128.4709975
19400,-128.4105141,128.6588257
19425,-128.5979813,128.8466554
19450,-128.7854501,129.0344867
19475,-128.9729205,129.2223195
19500,-129.1603923,129.4101539
19525,-129.3478657,129.5979899
19550,-129.5353407,129.7858273
19575,-129.7228171,129.9736663
19600,-129.9102951,130.1615068
19625,-130.0977745,130.3493488
19650,-130.2852555,130.5371923
19675,-130.4727379,130.7250372
19700,-130.6602218,130.9128837
19725,-130.8477072,131.1007316
19750,-131.035194,131.288581
19775,-131.2226823,131.4764318
19800,-131.410172,131.6642841
19825,-131.5976632,131.8521378
19850,-131.7851557,132.0399929
19875,-131.9726497,132.2278495
19900,-132.1601451,132.4157075
19925,-132.3476419,132.6035668
19950,-132.5351401,132.7914276
19975,-132.7226397,132.9792897
20000,-132.9101407,133.1671533
20025,-133.097643,133.3550182
20050,-133.2851467,133.5428845
20075,-133.4726517,133.7307521
20100,-133.6601581,133.9186211
20125,-133.8476659,134.1064914
20150,-134.0351749,134.294363
20175,-134.2226853,134.482236
20200,-134.410197,134.6701103
20225,-134.59771,134.8579859
20250,-134.7852243,135.0458628
20275,-134.9727399,135.2337411
20300,-135.1602568,135.4216206
20325,-135.347775,135.6095014
20350,-135.5352945,135.7973834
20375,-135.7228152,135.9852668
20400,-135.9103372,136.1731514
20425,-136.0978604,136.3610372
20450,-136.2853849,136.5489243
20475,-136.4729106,136.7368127
20500,-136.6604376,136.9247022
20525,-136.8479657,137.112593
20550,-137.0354951,137.3004851
20575,-137.2230257,137.4883783
20600,-137.4105576,137.6762728
20625,-137.5980906,137.8641684
20650,-137.7856248,138.0520653
20675,-137.9731602,138.2399633
20700,-138.1606967,138.4278625
20725,-138.3482345,138.6157629
20750,-138.5357734,138.8036645
20775,-138.7233135,138.9915672
20800,-138.9108547,139.1794711
20825,-139.0983971,139.3673761
20850,-139.2859406,139.5552823
20875,-139.4734853,139.7431896
20900,-139.6610311,139.9310981
20925,-139.848578,140.1190077
20950,-140.036126,140.3069184
20975,-140.2236751,140.4948302
21000,-140.4112254,140.6827431
21025,-140.5987767,140.8706571
21050,-140.7863292,141.0585722
21075,-140.9738827,141.2464884
21100,-141.1614373,141.4344057
21125,-141.348993,141.6223241
21150,-141.5365498,141.8102436
21175,-141.7241076,141.9981641
21200,-141.9116665,142.1860856
21225,-142.0992264,142.3740083
21250,-142.2867874,142.561932
21275,-142.4743495,142.7498567
21300,-142.6619125,142.9377825
21325,-142.8494766,143.1257093
21350,-143.0370418,143.3136371
21375,-143.2246079,143.5015659
21400,-143.4121751,143.6894958
21425,-143.5997433,143.8774267
21450,-143.7873124,144.0653586
21475,-143.9748826,144.2532915
21500,-144.1624538,144.4412254
21525,-144.350026,144.6291602
21550,-144.5375991,144.8170961
21575,-144.7251732,145.005033
21600,-144.9127483,145.1929708
21625,-145.1003244,145.3809096
21650,-145.2879015,145.5688493
21675,-145.4754795,145.7567901
21700,-145.6630584,145.9447317
21725,-145.8506383,146.1326744
21750,-146.0382192,146.320618
21775,-146.2258009,146.5085625
21800,-146.4133837,146.6965079
21825,-146.6009673,146.8844543
21850,-146.7885519,147.0724016
21875,-146.9761374,147.2603498
21900,-147.1637238,147.448299
21925,-147.3513111,147.636249
21950,-147.5388993,147.8242
21975,-147.7264884,148.0121519
22000,-147.9140784,148.2001046
22025,-148.1016694,148.3880583
22050,-148.2892612,148.5760129
22075,-148.4768538,148.7639683
22100,-148.6644474,148.9519246
22125,-148.8520418,149.1398818
22150,-149.0396371,149.3278399
22175,-149.2272333,149.5157988
22200,-149.4148303,149.7037586
22225,-149.6024282,149.8917192
22250,-149.790027,150.0796808
22275,-149.9776266,150.2676431
22300,-150.165227,150.4556063
22325,-150.3528282,150.6435703
22350,-150.5404304,150.8315352
22375,-150.7280333,151.0195009
22400,-150.915637,151.2074674
22425,-151.1032416,151.3954348
22450,-151.290847,151.583403
22475,-151.4784532,151.771372
22500,-151.6660602,151.9593418
22525,-151.8536681,152.1473124
22550,-152.0412767,152.3352838
22575,-152.2288861,152.523256
22600,-152.4164964,152.711229
22625,-152.6041074,152.8992028
22650,-152.7917192,153.0871774
22675,-152.9793317,153.2751528
22700,-153.1669451,153.4631289
22725,-153.3545592,153.6511059
22750,-153.5421741,153.8390836
22775,-153.7297898,154.027062
22800,-153.9174062,154.2150412
22825,-154.1050234,154.4030212
22850,-154.2926413,154.591002
22875,-154.48026,154.7789835
22900,-154.6678795,154.9669657
22925,-154.8554997,155.1549487
22950,-155.0431206,155.3429325
22975,-155.2307423,155.5309169
23000,-155.4183646,155.7189021
23025,-155.6059878,155.9068881
23050,-155.7936116,156.0948747
23075,-155.9812362,156.2828621
23100,-156.1688615,156.4708502
23125,-156.3564875,156.658839
23150,-156.5441142,156.8468286
23175,-156.7317416,157.0348188
23200,-156.9193697,157.2228098
23225,-157.1069986,157.4108014
23250,-157.2946281,157.5987938
23275,-157.4822583,157.7867868
23300,-157.6698892,157.9747805
23325,-157.8575208,158.162775
23350,-158.0451531,158.3507701
23375,-158.232786,158.5387659
23400,-158.4204197,158.7267623
23425,-158.608054,158.9147595
23450,-158.795689,159.1027573
23475,-158.9833246,159.2907558
23500,-159.1709609,159.4787549
23525,-159.3585979,159.6667547
23550,-159.5462355,159.8547552
23575,-159.7338738,160.0427563
23600,-159.9215127,160.2307581
23625,-160.1091523,160.4187605
23650,-160.2967925,160.6067636
23675,-160.4844334,160.7947673
23700,-160.6720749,160.9827717
23725,-160.859717,161.1707766
23750,-161.0473598,161.3587823
23775,-161.2350032,161.5467885
23800,-161.4226472,161.7347954
23825,-161.6102919,161.9228029
23850,-161.7979372,162.110811
23875,-161.9855831,162.2988198
23900,-162.1732296,162.4868291
23925,-162.3608767,162.6748391
23950,-162.5485244,162.8628497
23975,-162.7361727,163.0508609
24000,-162.9238217,163.2388727
24025,-163.1114712,163.4268851
24050,-163.2991213,163.6148981
24075,-163.486772,163.8029117
24100,-163.6744234,163.9909258
24125,-163.8620752,164.1789406
24150,-164.0497277,164.366956
24175,-164.2373808,164.5549719
24200,-164.4250344,164.7429884
24225,-164.6126887,164.9310055
24250,-164.8003435,165.1190232
24275,-164.9879988,165.3070414
24300,-165.1756548,165.4950602
24325,-165.3633113,165.6830796
24350,-165.5509684,165.8710996
24375,-165.738626,166.0591201
24400,-165.9262842,166.2471411
24425,-166.1139429,166.4351628
24450,-166.3016022,166.6231849
24475,-166.489262,166.8112077
24500,-166.6769224,166.9992309
24525,-166.8645834,167.1872548
24550,-167.0522448,167.3752791
24575,-167.2399069,167.563304
24600,-167.4275694,167.7513295
24625,-167.6152325,167.9393555
24650,-167.8028961,168.127382
24675,-167.9905603,168.315409
24700,-168.178225,168.5034366
24725,-168.3658902,168.6914647
24750,-168.5535559,168.8794933
24775,-168.7412221,169.0675225
24800,-168.9288889,169.2555521
24825,-169.1165562,169.4435823
24850,-169.304224,169.631613
24875,-169.4918923,169.8196442
24900,-169.6795611,170.0076759
24925,-169.8672304,170.1957081
24950,-170.0549002,170.3837408
24975,-170.2425705,170.571774
25000,-170.4302413,170.7598078
25025,-170.6151721,170.9450961
25050,-170.7977249,171.1280019
25075,-170.9780086,171.3086343
25100,-171.1560965,171.4870666
25125,-171.3320467,171.6633569
25150,-171.5059085,171.837555
25175,-171.6777256,172.0097043
25200,-171.8475372,172.1798443
25225,-172.0153797,172.3480113
25250,-172.1812864,172.5142389
25275,-172.345289,172.6785586
25300,-172.5074171,172.8410003
25325,-172.6676991,173.0015921
25350,-172.8261618,173.1603613
25375,-172.9828312,173.3173336
25400,-173.1377322,173.4725342
25425,-173.2908889,173.6259871
25450,-173.4423247,173.7777157
25475,-173.5920622,173.9277428
25500,-173.7401234,174.0760903
25525,-173.8865299,174.2227798
25550,-174.0313025,174.3678324
25575,-174.1744618,174.5112685
25600,-174.3160278,174.6531083
25625,-174.4560203,174.7933715
25650,-174.5944584,174.9320773
25675,-174.7313611,175.0692448
25700,-174.866747,175.2048925
25725,-175.0006344,175.3390387
25750,-175.1330411,175.4717015
25775,-175.2639849,175.6028985
25800,-175.393483,175.7326471
25825,-175.5215528,175.8609644
25850,-175.6482109,175.9878675
25875,-175.773474,176.1133728
25900,-175.8973585,176.2374968
25925,-176.0198804,176.3602557
25950,-176.1410558,176.4816654
25975,-176.2609002,176.6017416
26000,-176.3794292,176.7204997
26025,-176.4966579,176.8379551
26050,-176.6126014,176.9541229
26075,-176.7272747,177.0690179
26100,-176.8406923,177.1826548
26125,-176.9528687,177.2950481
26150,-177.0638182,177.4062122
26175,-177.1735548,177.516161
26200,-177.2820926,177.6249086
26225,-177.3894451,177.7324688
26250,-177.4956261,177.8388551
26275,-177.6006488,177.9440809
26300,-177.7045265,178.0481595
26325,-177.8072723,178.1511039
26350,-177.9088991,178.2529272
26375,-178.0094195,178.353642
26400,-178.1088463,178.4532611
26425,-178.2071917,178.5517967
26450,-178.3044682,178.6492612
26475,-178.4006877,178.7456669
26500,-178.4958624,178.8410256
26525,-178.5900041,178.9353493
26550,-178.6831243,179.0286496
26575,-178.7752348,179.1209382
26600,-178.8663469,179.2122265
26625,-178.9564719,179.3025258
26650,-179.0456209,179.3918472
26675,-179.133805,179.4802018
26700,-179.2210351,179.5676005
26725,-179.3073218,179.6540541
26750,-179.3926758,179.7395732
26775,-179.4771077,179.8241684
26800,-179.5606278,179.9078499
26825,-179.6432463,179.9906282
26850,-179.7249734,180.0725134
26875,-179.8058192,180.1535155
26900,-179.8857934,180.2336443
26925,-179.9649059,180.3129099
26950,-180.0431665,180.3913217
26975,-180.1205845,180.4688894
27000,-180.1971694,180.5456225
27025,-180.2729307,180.6215303
27050,-180.3478775,180.696622
27075,-180.422019,180.7709068
27100,-180.4953641,180.8443938
27125,-180.5679218,180.9170917
27150,-180.6397008,180.9890096
27175,-180.7107099,181.060156
27200,-180.7809577,181.1305396
27225,-180.8504527,181.200169
27250,-180.9192032,181.2690525
27275,-180.9872177,181.3371985
27300,-181.0545043,181.4046152
27325,-181.1210711,181.4713107
27350,-181.1869261,181.5372931
27375,-181.2520774,181.6025703
27400,-181.3165326,181.6671502
27425,-181.3802997,181.7310406
27450,-181.4433862,181.7942491
27475,-181.5057997,181.8567833
27500,-181.5675477,181.9186507
27525,-181.6286376,181.9798587
27550,-181.6890767,182.0404147
27575,-181.7488722,182.1003259
27600,-181.8080314,182.1595994
27625,-181.8665613,182.2182425
27650,-181.9244688,182.2762619
27675,-181.9817608,182.3336648
27700,-182.0384443,182.3904579
27725,-182.0945259,182.4466479
27750,-182.1500123,182.5022417
27775,-182.2049102,182.5572457
27800,-182.259226,182.6116665
27825,-182.3129661,182.6655106
27850,-182.3661371,182.7187843
27875,-182.4187451,182.7714941
27900,-182.4707964,182.823646
27925,-182.5222971,182.8752463
27950,-182.5732534,182.9263012
27975,-182.6236713,182.9768165
28000,-182.6735566,183.0267983
28025,-182.7229154,183.0762526
28050,-182.7717534,183.125185
28075,-182.8200763,183.1736014
28100,-182.8678899,183.2215074
28125,-182.9151998,183.2689088
28150,-182.9620115,183.315811
28175,-183.0083306,183.3622196
28200,-183.0541624,183.4081401
28225,-183.0995123,183.4535777
28250,-183.1443856,183.4985378
28275,-183.1887877,183.5430257
28300,-183.2327236,183.5870466
28325,-183.2761985,183.6306056
28350,-183.3192176,183.6737078
28375,-183.3617857,183.7163582
28400,-183.4039078,183.7585619
28425,-183.445589,183.8003236
28450,-183.4868339,183.8416483
28475,-183.5276475,183.8825408
28500,-183.5680343,183.9230057
28525,-183.6079993,183.9630479
28550,-183.6475468,184.002672
28575,-183.6866816,184.0418825
28600,-183.7254082,184.0806839
28625,-183.763731,184.1190808
28650,-183.8016545,184.1570776
28675,-183.839183,184.1946787
28700,-183.8763209,184.2318885
28725,-183.9130725,184.2687111
28750,-183.9494419,184.3051508
28775,-183.9854334,184.3412119
28800,-184.0210511,184.3768985
28825,-184.0562991,184.4122147
28850,-184.0911814,184.4471644
28875,-184.1257021,184.4817519
28900,-184.159865,184.5159809
28925,-184.1936741,184.5498554
28950,-184.2271333,184.5833792
28975,-184.2602464,184.6165563
29000,-184.2930171,184.6493904
29025,-184.3254492,184.6818852
29050,-184.3575464,184.7140445
29075,-184.3893123,184.7458718
29100,-184.4207506,184.7773709
29125,-184.4518647,184.8085452
29150,-184.4826584,184.8393984
29175,-184.5131349,184.8699339
29200,-184.5432979,184.9001552
29225,-184.5731506,184.9300657
29250,-184.6026965,184.9596687
29275,-184.631939,184.9889677
29300,-184.6608812,185.0179659
29325,-184.6895266,185.0466666
29350,-184.7178782,185.0750731
29375,-184.7459393,185.1031884
29400,-184.773713,185.1310159
29425,-184.8012025,185.1585586
29450,-184.8284109,185.1858195
29475,-184.8553412,185.2128019
29500,-184.8819963,185.2395086
29525,-184.9083794,185.2659426
29550,-184.9344933,185.292107
29575,-184.9603409,185.3180046
29600,-184.9859252,185.3436384
29625,-185.011249,185.3690111
29650,-185.036315,185.3941257
29675,-185.0611262,185.4189848
29700,-185.0856852,185.4435913
29725,-185.1099948,185.4679479
29750,-185.1340576,185.4920573
29775,-185.1578764,185.5159222
29800,-185.1814538,185.5395451
29825,-185.2047923,185.5629288
29850,-185.2278946,185.5860757
29875,-185.2507631,185.6089885
29900,-185.2734005,185.6316696
29925,-185.2958092,185.6541217
29950,-185.3179917,185.676347
29975,-185.3399504,185.6983482
30000,-185.3616876,185.7201275
30025,-185.3832059,185.7416874
30050,-185.4045076,185.7630302
30075,-185.4255949,185.7841583
30100,-185.4464702,185.805074
30125,-185.4671357,185.8257795
30150,-185.4875938,185.8462771
30175,-185.5078467,185.8665691
30200,-185.5278964,185.8866577
30225,-185.5477453,185.906545
30250,-185.5673955,185.9262331
30275,-185.5868491,185.9457244
30300,-185.6061082,185.9650207
30325,-185.6251749,185.9841243
30350,-185.6440513,186.0030371
30375,-185.6627393,186.0217613
30400,-185.6812411,186.0402989
30425,-185.6995586,186.0586518
30450,-185.7176937,186.076822
30475,-185.7356485,186.0948115
30500,-185.7534248,186.1126222
30525,-185.7710246,186.130256
30550,-185.7884497,186.1477148
30575,-185.805702,186.1650004
30600,-185.8227833,186.1821148
30625,-185.8396956,186.1990597
30650,-185.8564404,186.215837
30675,-185.8730198,186.2324484
30700,-185.8894353,186.2488957
30725,-185.9056888,186.2651806
30750,-185.921782,186.2813049
30775,-185.9377166,186.2972703
30800,-185.9534942,186.3130785
30825,-185.9691166,186.328731
30850,-185.9845854,186.3442297
30875,-185.9999021,186.3595761
30900,-186.0150686,186.3747719
30925,-186.0300862,186.3898185
30950,-186.0449566,186.4047177
30975,-186.0596814,186.419471
31000,-186.0742621,186.4340799
31025,-186.0887003,186.448546
31050,-186.1029974,186.4628707
31075,-186.1171549,186.4770556
31100,-186.1311743,186.4911021
31125,-186.1450571,186.5050117
31150,-186.1588047,186.5187859
31175,-186.1724185,186.5324261
31200,-186.1859,186.5459336
31225,-186.1992505,186.55931
31250,-186.2124715,186.5725565
31275,-186.2255642,186.5856746
31300,-186.2385301,186.5986656
31325,-186.2513705,186.6115308
31350,-186.2640867,186.6242715
31375,-186.27668,186.6368892
31400,-186.2891517,186.649385
31425,-186.301503,186.6617602
31450,-186.3137353,186.6740162
31475,-186.3258498,186.6861541
31500,-186.3378478,186.6981752
31525,-186.3497303,186.7100808
31550,-186.3614988,186.721872
31575,-186.3731543,186.73355
31600,-186.384698,186.7451161
31625,-186.3961312,186.7565714
31650,-186.4074549,186.767917
31675,-186.4186704,186.7791541
31700,-186.4297787,186.7902839
31725,-186.4407809,186.8013074
31750,-186.4516783,186.8122258
31775,-186.4624718,186.8230402
31800,-186.4731625,186.8337517
31825,-186.4837516,186.8443612
31850,-186.4942401,186.85487
31875,-186.504629,186.865279
31900,-186.5149193,186.8755892
31925,-186.5251122,186.8858018
31950,-186.5352086,186.8959177
31975,-186.5452095,186.905938
32000,-186.5551159,186.9158635
32025,-186.5649288,186.9256954
32050,-186.5746491,186.9354345
32075,-186.5842779,186.9450819
32100,-186.5938161,186.9546385
32125,-186.6032645,186.9641052
32150,-186.6126242,186.973483
32175,-186.6218961,186.9827728
32200,-186.631081,186.9919755
32225,-186.6401799,187.001092
32250,-186.6491936,187.0101232
32275,-186.6581231,187.0190699
32300,-186.6669692,187.0279331
32325,-186.6757327,187.0367136
32350,-186.6844146,187.0454122
32375,-186.6930156,187.0540299
32400,-186.7015367,187.0625674
32425,-186.7099785,187.0710256
32450,-186.718342,187.0794052
32475,-186.7266279,187.0877072
32500,-186.734837,187.0959322
32525,-186.7429702,187.1040811
32550,-186.7510282,187.1121546
32575,-186.7590118,187.1201536
32600,-186.7669217,187.1280788
32625,-186.7747586,187.135931
32650,-186.7825235,187.1437109
32675,-186.7902169,187.1514192
32700,-186.7978396,187.1590566
32725,-186.8053924,187.166624
32750,-186.8128759,187.174122
32775,-186.8202909,187.1815513
32800,-186.8276381,187.1889127
32825,-186.8349181,187.1962067
32850,-186.8421316,187.2034342
32875,-186.8492793,187.2105958
32900,-186.856362,187.2176921
32925,-186.8633801,187.2247239
32950,-186.8703345,187.2316917
32975,-186.8772257,187.2385962
33000,-186.8840545,187.2454382
33025,-186.8908213,187.2522181
33050,-186.8975269,187.2589367
33075,-186.9041719,187.2655945
33100,-186.9107569,187.2721922
33125,-186.9172824,187.2787304
33150,-186.9237492,187.2852097
33175,-186.9301578,187.2916306
33200,-186.9365087,187.2979939
33225,-186.9428027,187.3043
33250,-186.9490401,187.3105495
33275,-186.9552217,187.316743
33300,-186.961348,187.3228811
33325,-186.9674195,187.3289644
33350,-186.9734367,187.3349933
33375,-186.9794003,187.3409684
33400,-186.9853108,187.3468903
33425,-186.9911687,187.3527595
33450,-186.9969745,187.3585765
33475,-187.0027287,187.3643419
33500,-187.008432,187.3700562
33525,-187.0140847,187.3757198
33550,-187.0196874,187.3813334
33575,-187.0252406,187.3868973
33600,-187.0307448,187.3924122
33625,-187.0362005,187.3978784
33650,-187.0416081,187.4032965
33675,-187.0469682,187.4086669
33700,-187.0522812,187.4139902
33725,-187.0575475,187.4192667
33750,-187.0627678,187.424497
33775,-187.0679423,187.4296816
33800,-187.0730716,187.4348208
33825,-187.0781561,187.4399151
33850,-187.0831963,187.444965
33875,-187.0881925,187.449971
33900,-187.0931453,187.4549333
33925,-187.0980551,187.4598526
33950,-187.1029222,187.4647292
33975,-187.1077472,187.4695635
34000,-187.1125304,187.4743559
34025,-187.1172723,187.4791069
34050,-187.1219732,187.4838169
34075,-187.1266335,187.4884863
34100,-187.1312537,187.4931154
34125,-187.1358342,187.4977048
34150,-187.1403753,187.5022546
34175,-187.1448774,187.5067655
34200,-187.149341,187.5112377
34225,-187.1537663,187.5156716
34250,-187.1581538,187.5200676
34275,-187.1625039,187.524426
34300,-187.1668168,187.5287473
34325,-187.1710931,187.5330318
34350,-187.1753329,187.5372799
34375,-187.1795368,187.5414919
34400,-187.183705,187.5456681
34425,-187.1878378,187.549809
34450,-187.1919357,187.5539148
34475,-187.195999,187.5579859
34500,-187.200028,187.5620227
34525,-187.204023,187.5660254
34550,-187.2079844,187.5699944
34575,-187.2119125,187.5739301
34600,-187.2158076,187.5778328
34625,-187.21967,187.5817027
34650,-187.2235001,187.5855402
34675,-187.2272982,187.5893457
34700,-187.2310646,187.5931193
34725,-187.2347996,187.5968615
34750,-187.2385034,187.6005725
34775,-187.2421765,187.6042527
34800,-187.245819,187.6079023
34825,-187.2494314,187.6115216
34850,-187.2530138,187.6151109
34875,-187.2565665,187.6186706
34900,-187.2600899,187.6222008
34925,-187.2635843,187.6257019
34950,-187.2670498,187.6291741
34975,-187.2704869,187.6326178
35000,-187.2738957,187.6360332
35025,-187.2772765,187.6394206
35050,-187.2806296,187.6427802
35075,-187.2839553,187.6461123
35100,-187.2872538,187.6494172
35125,-187.2905254,187.6526951
35150,-187.2937704,187.6559464
35175,-187.2969889,187.6591711
35200,-187.3001813,187.6623697
35225,-187.3033478,187.6655423
35250,-187.3064886,187.6686891
35275,-187.309604,187.6718106
35300,-187.3126942,187.6749068
35325,-187.3157595,187.677978
35350,-187.3188,187.6810244
35375,-187.3218162,187.6840464
35400,-187.324808,187.687044
35425,-187.3277759,187.6900176
35450,-187.33072,187.6929674
35475,-187.3336405,187.6958936
35500,-187.3365377,187.6987964
35525,-187.3394118,187.701676
35550,-187.342263,187.7045327
35575,-187.3450915,187.7073667
35600,-187.3478975,187.7101781
35625,-187.3506813,187.7129673
35650,-187.353443,187.7157343
35675,-187.3561828,187.7184795
35700,-187.3589011,187.721203
35725,-187.3615978,187.723905
35750,-187.3642734,187.7265857
35775,-187.3669279,187.7292453
35800,-187.3695616,187.7318841
35825,-187.3721746,187.7345021
35850,-187.3747671,187.7370997
35875,-187.3773394,187.7396769
35900,-187.3798915,187.7422341
35925,-187.3824238,187.7447713
35950,-187.3849364,187.7472887
35975,-187.3874295,187.7497866
36000,-187.3899032,187.752265
36025,-187.3923577,187.7547243
36050,-187.3947932,187.7571645
36075,-187.3972099,187.7595859
36100,-187.399608,187.7619886
36125,-187.4019876,187.7643728
36150,-187.4043488,187.7667386
36175,-187.406692,187.7690863
36200,-187.4090171,187.771416
36225,-187.4113245,187.7737278
36250,-187.4136142,187.7760219
36275,-187.4158864,187.7782985
36300,-187.4181413,187.7805578
36325,-187.4203791,187.7827999
36350,-187.4225998,187.7850249
36375,-187.4248036,187.787233
36400,-187.4269908,187.7894244
36425,-187.4291614,187.7915992
36450,-187.4313156,187.7937576
36475,-187.4334535,187.7958996
36500,-187.4355754,187.7980256
36525,-187.4376813,187.8001355
36550,-187.4397714,187.8022297
36575,-187.4418457,187.8043081
36600,-187.4439046,187.8063709
36625,-187.4459481,187.8084183
36650,-187.4479763,187.8104504
36675,-187.4499894,187.8124674
36700,-187.4519875,187.8144694
36725,-187.4539707,187.8164565
36750,-187.4559393,187.8184288
36775,-187.4578932,187.8203866
36800,-187.4598327,187.8223298
36825,-187.4617579,187.8242587
36850,-187.4636689,187.8261734
36875,-187.4655658,187.8280739
36900,-187.4674487,187.8299605
36925,-187.4693178,187.8318333
36950,-187.4711733,187.8336923
36975,-187.4730151,187.8355377
37000,-187.4748435,187.8373696
37025,-187.4766586,187.8391882
37050,-187.4784604,187.8409935
37075,-187.4802491,187.8427857
37100,-187.4820248,187.8445649
37125,-187.4837877,187.8463311
37150,-187.4855378,187.8480846
37175,-187.4872752,187.8498254
37200,-187.4890001,187.8515536
37225,-187.4907126,187.8532694
37250,-187.4924127,187.8549728
37275,-187.4941007,187.856664
37300,-187.4957765,187.8583431
37325,-187.4974403,187.8600101
37350,-187.4990922,187.8616652
37375,-187.5007323,187.8633085
37400,-187.5023608,187.8649401
37425,-187.5039776,187.8665601
37450,-187.505583,187.8681685
37475,-187.5071769,187.8697656
37500,-187.5087596,187.8713513
37525,-187.510331,187.8729258
37550,-187.5118914,187.8744892
37575,-187.5134408,187.8760415
37600,-187.5149792,187.877583
37625,-187.5165069,187.8791135
37650,-187.5180238,187.8806334
37675,-187.51953,187.8821426
37700,-187.5210258,187.8836412
37725,-187.5225111,187.8851294
37750,-187.523986,187.8866071
37775,-187.5254506,187.8880746
37800,-187.5269051,187.8895319
37825,-187.5283495,187.8909791
37850,-187.5297838,187.8924162
37875,-187.5312082,187.8938434
37900,-187.5326228,187.8952607
37925,-187.5340276,187.8966682
37950,-187.5354228,187.898066
37975,-187.5368083,187.8994543
38000,-187.5381843,187.9008329
38025,-187.5395509,187.9022022
38050,-187.5409082,187.903562
38075,-187.5422561,187.9049126
38100,-187.5435949,187.9062539
38125,-187.5449245,187.9075861
38150,-187.5462451,187.9089093
38175,-187.5475567,187.9102234
38200,-187.5488594,187.9115286
38225,-187.5501533,187.912825
38250,-187.5514384,187.9141126
38275,-187.5527148,187.9153915
38300,-187.5539827,187.9166618
38325,-187.555242,187.9179236
38350,-187.5564928,187.9191769
38375,-187.5577353,187.9204217
38400,-187.5589694,187.9216582
38425,-187.5601953,187.9228865
38450,-187.561413,187.9241065
38475,-187.5626226,187.9253184
38500,-187.5638241,187.9265223
38525,-187.5650176,187.9277181
38550,-187.5662032,187.928906
38575,-187.5673809,187.930086
38600,-187.5685509,187.9312582
38625,-187.5697131,187.9324227
38650,-187.5708677,187.9335795
38675,-187.5720146,187.9347286
38700,-187.573154,187.9358702
38725,-187.5742859,187.9370043
38750,-187.5754104,187.938131
38775,-187.5765275,187.9392503
38800,-187.5776374,187.9403623
38825,-187.5787399,187.941467
38850,-187.5798353,187.9425645
38875,-187.5809236,187.9436549
38900,-187.5820048,187.9447382
38925,-187.583079,187.9458144
38950,-187.5841462,187.9468837
38975,-187.5852065,187.9479461
39000,-187.58626,187.9490016
39025,-187.5873067,187.9500503
39050,-187.5883466,187.9510923
39075,-187.5893799,187.9521275
39100,-187.5904065,187.9531561
39125,-187.5914266,187.9541781
39150,-187.5924401,187.9551936
39175,-187.5934471,187.9562026
39200,-187.5944478,187.9572052
39225,-187.595442,187.9582013
39250,-187.5964299,187.9591912
39275,-187.5974116,187.9601747
39300,-187.598387,187.961152
39325,-187.5993562,187.9621231
39350,-187.6003193,187.9630881
39375,-187.6012764,187.964047
39400,-187.6022274,187.9649998
39425,-187.6031724,187.9659467
39450,-187.6041115,187.9668876
39475,-187.6050447,187.9678226
39500,-187.605972,187.9687517
39525,-187.6068935,187.969675
39550,-187.6078093,187.9705926
39575,-187.6087194,187.9715044
39600,-187.6096238,187.9724105
39625,-187.6105225,187.973311
39650,-187.6114157,187.9742059
39675,-187.6123034,187.9750953
39700,-187.6131855,187.9759791
39725,-187.6140622,187.9768575
39750,-187.6149335,187.9777305
39775,-187.6157994,187.9785981
39800,-187.61666,187.9794603
39825,-187.6175153,187.9803173
39850,-187.6183653,187.981169
39875,-187.6192101,187.9820154
39900,-187.6200498,187.9828567
39925,-187.6208843,187.9836928
39950,-187.6217137,187.9845239
39975,-187.6225381,187.9853498
40000,-187.6233575,187.9861708
40025,-187.6241719,187.9869867
40050,-187.6249813,187.9877978
40075,-187.6257858,187.9886038
40100,-187.6265855,187.9894051
40125,-187.6273803,187.9902014
40150,-187.6281704,187.990993
40175,-187.6289557,187.9917798
40200,-187.6297362,187.9925619
40225,-187.6305121,187.9933392
40250,-187.6312833,187.9941119
40275,-187.6320499,187.99488
40300,-187.6328119,187.9956435
40325,-187.6335694,187.9964024
40350,-187.6343223,187.9971568
40375,-187.6350708,187.9979067
40400,-187.6358148,187.9986522
40425,-187.6365544,187.9993932
40450,-187.6372896,188.0001298
40475,-187.6380204,188.0008621
40500,-187.6387469,188.00159
40525,-187.6394691,188.0023136
40550,-187.6401871,188.003033
40575,-187.6409008,188.0037481
40600,-187.6416104,188.004459
40625,-187.6423157,188.0051657
40650,-187.643017,188.0058683
40675,-187.6437141,188.0065668
40700,-187.6444072,188.0072612
40725,-187.6450962,188.0079515
40750,-187.6457811,188.0086378
40775,-187.6464621,188.0093201
40800,-187.6471391,188.0099984
40825,-187.6478122,188.0106728
40850,-187.6484814,188.0113433
40875,-187.6491467,188.0120099
40900,-187.6498082,188.0126726
40925,-187.6504658,188.0133315
40950,-187.6511196,188.0139866
40975,-187.6517697,188.0146379
41000,-187.652416,188.0152855
41025,-187.6530586,188.0159294
41050,-187.6536976,188.0165695
41075,-187.6543328,188.017206
41100,-187.6549644,188.0178389
41125,-187.6555924,188.0184681
41150,-187.6562169,188.0190937
41175,-187.6568377,188.0197158
41200,-187.657455,188.0203343
41225,-187.6580688,188.0209493
41250,-187.6586792,188.0215608
41275,-187.659286,188.0221688
41300,-187.6598894,188.0227734
41325,-187.6604894,188.0233746
41350,-187.6610861,188.0239723
41375,-187.6616793,188.0245667
41400,-187.6622692,188.0251578
41425,-187.6628558,188.0257455
41450,-187.6634391,188.0263299
41475,-187.6640191,188.026911
41500,-187.6645958,188.0274889
41525,-187.6651694,188.0280635
41550,-187.6657397,188.0286349
41575,-187.6663068,188.0292032
41600,-187.6668708,188.0297682
41625,-187.6674316,188.0303301
41650,-187.6679893,188.0308889
41675,-187.6685439,188.0314446
41700,-187.6690954,188.0319972
41725,-187.6696439,188.0325467
41750,-187.6701893,188.0330931
41775,-187.6707317,188.0336366
41800,-187.6712711,188.034177
41825,-187.6718075,188.0347145
41850,-187.672341,188.035249
41875,-187.6728715,188.0357805
41900,-187.6733991,188.0363092
41925,-187.6739238,188.0368349
41950,-187.6744457,188.0373578
41975,-187.6749646,188.0378777
42000,-187.6754808,188.0383949
42025,-187.6759941,188.0389092
42050,-187.6765046,188.0394207
42075,-187.6770123,188.0399294
42100,-187.6775173,188.0404353
42125,-187.6780195,188.0409385
42150,-187.678519,188.041439
42175,-187.6790158,188.0419367
42200,-187.6795098,188.0424317
42225,-187.6800012,188.0429241
42250,-187.68049,188.0434138
42275,-187.6809761,188.0439008
42300,-187.6814596,188.0443852
42325,-187.6819405,188.044867
42350,-187.6824187,188.0453463
42375,-187.6828944,188.0458229
42400,-187.6833676,188.046297
42425,-187.6838382,188.0467685
42450,-187.6843063,188.0472375
42475,-187.6847719,188.047704
42500,-187.685235,188.048168
42525,-187.6856956,188.0486295
42550,-187.6861538,188.0490885
42575,-187.6866095,188.0495451
42600,-187.6870628,188.0499993
42625,-187.6875137,188.0504511
42650,-187.6879622,188.0509004
42675,-187.6884083,188.0513474
42700,-187.6888521,188.051792
42725,-187.6892935,188.0522343
42750,-187.6897325,188.0526742
42775,-187.6901693,188.0531118
42800,-187.6906037,188.053547
42825,-187.6910358,188.05398
42850,-187.6914657,188.0544107
42875,-187.6918933,188.0548391
42900,-187.6923186,188.0552653
42925,-187.6927418,188.0556893
42950,-187.6931627,188.056111
42975,-187.6935814,188.0565305
43000,-187.6939979,188.0569478
43025,-187.6944122,188.0573629
43050,-187.6948244,188.0577759
43075,-187.6952344,188.0581867
43100,-187.6956423,188.0585953
43125,-187.696048,188.0590019
43150,-187.6964516,188.0594063
43175,-187.6968532,188.0598086
43200,-187.6972526,188.0602088
43225,-187.69765,188.060607
43250,-187.6980453,188.0610031
43275,-187.6984386,188.0613971
43300,-187.6988299,188.0617891
43325,-187.6992191,188.0621791
43350,-187.6996063,188.0625671
43375,-187.6999915,188.062953
43400,-187.7003748,188.063337
43425,-187.700756,188.063719
43450,-187.7011353,188.0640991
43475,-187.7015127,188.0644771
43500,-187.7018881,188.0648533
43525,-187.7022616,188.0652275
43550,-187.7026332,188.0655998
43575,-187.7030029,188.0659702
43600,-187.7033707,188.0663387
43625,-187.7037366,188.0667053
43650,-187.7041006,188.0670701
43675,-187.7044628,188.067433
43700,-187.7048232,188.067794
43725,-187.7051817,188.0681532
43750,-187.7055384,188.0685106
43775,-187.7058933,188.0688662
43800,-187.7062463,188.0692199
43825,-187.7065976,188.0695719
43850,-187.7069471,188.0699221
43875,-187.7072949,188.0702705
43900,-187.7076409,188.0706171
43925,-187.7079851,188.070962
43950,-187.7083276,188.0713052
43975,-187.7086684,188.0716467
44000,-187.7090074,188.0719864
44025,-187.7093448,188.0723244
44050,-187.7096804,188.0726607
44075,-187.7100144,188.0729953
44100,-187.7103467,188.0733282
44125,-187.7106773,188.0736595
44150,-187.7110063,188.0739891
44175,-187.7113336,188.0743171
44200,-187.7116593,188.0746434
44225,-187.7119834,188.0749681
44250,-187.7123058,188.0752911
44275,-187.7126266,188.0756126
44300,-187.7129459,188.0759324
44325,-187.7132635,188.0762507
44350,-187.7135796,188.0765674
44375,-187.7138941,188.0768824
44400,-187.714207,188.077196
44425,-187.7145184,188.077508
44450,-187.7148282,188.0778184
44475,-187.7151365,188.0781273
44500,-187.7154433,188.0784346
44525,-187.7157485,188.0787405
44550,-187.7160523,188.0790448
44575,-187.7163545,188.0793476
44600,-187.7166552,188.079649
44625,-187.7169545,188.0799488
44650,-187.7172523,188.0802472
44675,-187.7175486,188.0805441
44700,-187.7178435,188.0808395
44725,-187.7181369,188.0811335
44750,-187.7184289,188.081426
44775,-187.7187194,188.0817171
44800,-187.7190085,188.0820068
44825,-187.7192962,188.0822951
44850,-187.7195825,188.0825819
44875,-187.7198674,188.0828674
44900,-187.7201509,188.0831514
44925,-187.720433,188.0834341
44950,-187.7207138,188.0837153
44975,-187.7209931,188.0839952
45000,-187.7212711,188.0842738
45025,-187.7215478,188.084551
45050,-187.7218231,188.0848268
45075,-187.722097,188.0851013
45100,-187.7223697,188.0853744
45125,-187.722641,188.0856463
45150,-187.722911,188.0859168
45175,-187.7231796,188.086186
45200,-187.723447,188.0864539
45225,-187.7237131,188.0867205
45250,-187.7239779,188.0869858
45275,-187.7242414,188.0872498
45300,-187.7245037,188.0875126
45325,-187.7247646,188.087774
45350,-187.7250243,188.0880342
45375,-187.7252828,188.0882932
45400,-187.72554,188.0885509
45425,-187.725796,188.0888074
45450,-187.7260507,188.0890626
45475,-187.7263043,188.0893166
45500,-187.7265566,188.0895694
45525,-187.7268076,188.089821
45550,-187.7270575,188.0900714
45575,-187.7273062,188.0903205
45600,-187.7275537,188.0905685
45625,-187.7278,188.0908153
45650,-187.7280451,188.0910609
45675,-187.7282891,188.0913053
45700,-187.7285319,188.0915486
45725,-187.7287735,188.0917907
45750,-187.729014,188.0920316
45775,-187.7292533,188.0922714
45800,-187.7294915,188.09251
45825,-187.7297285,188.0927475
45850,-187.7299645,188.0929839
45875,-187.7301992,188.0932192
45900,-187.7304329,188.0934533
45925,-187.7306655,188.0936863
45950,-187.730897,188.0939182
45975,-187.7311273,188.094149
46000,-187.7313566,188.0943788
46025,-187.7315848,188.0946074
46050,-187.7318119,188.0948349
46075,-187.7320379,188.0950614
46100,-187.7322629,188.0952868
46125,-187.7324868,188.0955111
46150,-187.7327096,188.0957344
46175,-187.7329314,188.0959566
46200,-187.7331522,188.0961778
46225,-187.7333718,188.0963979
46250,-187.7335905,188.096617
46275,-187.7338081,188.096835
46300,-187.7340247,188.097052
46325,-187.7342403,188.097268
46350,-187.7344549,188.097483
46375,-187.7346684,188.097697
46400,-187.734881,188.09791
46425,-187.7350926,188.0981219
46450,-187.7353031,188.0983329
46475,-187.7355127,188.0985429
46500,-187.7357213,188.0987519
46525,-187.7359289,188.0989599
46550,-187.7361356,188.0991669
46575,-187.7363412,188.099373
46600,-187.7365459,188.0995781
46625,-187.7367497,188.0997823
46650,-187.7369525,188.0999855
46675,-187.7371544,188.1001877
46700,-187.7373553,188.100389
46725,-187.7375552,188.1005894
46750,-187.7377543,188.1007888
46775,-187.7379524,188.1009873
46800,-187.7381496,188.1011849
46825,-187.7383459,188.1013815
46850,-187.7385412,188.1015773
46875,-187.7387357,188.1017721
46900,-187.7389292,188.101966
46925,-187.7391219,188.1021591
46950,-187.7393136,188.1023512
46975,-187.7395045,188.1025424
47000,-187.7396945,188.1027328
47025,-187.7398836,188.1029222
47050,-187.7400718,188.1031108
47075,-187.7402592,188.1032985
47100,-187.7404456,188.1034854
47125,-187.7406313,188.1036713
47150,-187.740816,188.1038565
47175,-187.7409999,188.1040407
47200,-187.741183,188.1042241
47225,-187.7413652,188.1044067
47250,-187.7415465,188.1045884
47275,-187.7417271,188.1047693
47300,-187.7419068,188.1049493
47325,-187.7420856,188.1051285
47350,-187.7422637,188.1053069
47375,-187.7424409,188.1054845
47400,-187.7426173,188.1056612
47425,-187.7427929,188.1058372
47450,-187.7429677,188.1060123
47475,-187.7431417,188.1061866
47500,-187.7433149,188.1063601
47525,-187.7434872,188.1065329
47550,-187.7436588,188.1067048
47575,-187.7438297,188.1068759
47600,-187.7439997,188.1070463
47625,-187.7441689,188.1072158
47650,-187.7443374,188.1073846
47675,-187.7445051,188.1075527
47700,-187.744672,188.1077199
47725,-187.7448382,188.1078864
47750,-187.7450036,188.1080521
47775,-187.7451682,188.1082171
47800,-187.7453321,188.1083813
47825,-187.7454953,188.1085448
47850,-187.7456577,188.1087075
47875,-187.7458193,188.1088695
47900,-187.7459803,188.1090307
47925,-187.7461405,188.1091912
47950,-187.7462999,188.109351
47975,-187.7464587,188.10951
48000,-187.7466167,188.1096683
48025,-187.7467739,188.1098259
48050,-187.7469305,188.1099828
48075,-187.7470864,188.1101389
48100,-187.7472415,188.1102944
48125,-187.747396,188.1104491
48150,-187.7475497,188.1106032
48175,-187.7477028,188.1107565
48200,-187.7478551,188.1109092
48225,-187.7480068,188.1110611
48250,-187.7481577,188.1112124
48275,-187.748308,188.1113629
48300,-187.7484576,188.1115128
48325,-187.7486065,188.111662
48350,-187.7487548,188.1118106
48375,-187.7489024,188.1119584
48400,-187.7490492,188.1121056
48425,-187.7491955,188.1122521
48450,-187.7493411,188.112398
48475,-187.749486,188.1125432
48500,-187.7496303,188.1126877
48525,-187.7497739,188.1128316
48550,-187.7499168,188.1129749
48575,-187.7500592,188.1131175
48600,-187.7502008,188.1132594
48625,-187.7503419,188.1134007
48650,-187.7504823,188.1135414
48675,-187.750622,188.1136814
48700,-187.7507612,188.1138208
48725,-187.7508997,188.1139596
48750,-187.7510376,188.1140978
48775,-187.7511748,188.1142353
48800,-187.7513115,188.1143722
48825,-187.7514475,188.1145085
48850,-187.7515829,188.1146442
48875,-187.7517177,188.1147793
48900,-187.7518519,188.1149137
48925,-187.7519855,188.1150476
48950,-187.7521185,188.1151808
48975,-187.7522509,188.1153135
49000,-187.7523827,188.1154456
49025,-187.752514,188.115577
49050,-187.7526446,188.1157079
49075,-187.7527746,188.1158382
49100,-187.7529041,188.1159679
49125,-187.753033,188.116097
49150,-187.7531613,188.1162256
49175,-187.753289,188.1163535
49200,-187.7534161,188.1164809
49225,-187.7535427,188.1166078
49250,-187.7536687,188.116734
49275,-187.7537942,188.1168597
49300,-187.7539191,188.1169849
49325,-187.7540434,188.1171094
49350,-187.7541672,188.1172335
49375,-187.7542904,188.1173569
49400,-187.7544131,188.1174798
49425,-187.7545352,188.1176022
49450,-187.7546568,188.117724
49475,-187.7547778,188.1178453
49500,-187.7548983,188.117966
49525,-187.7550183,188.1180862
49550,-187.7551377,188.1182058
49575,-187.7552566,188.118325
49600,-187.755375,188.1184435
49625,-187.7554928,188.1185616
49650,-187.7556101,188.1186791
49675,-187.7557269,188.1187962
49700,-187.7558431,188.1189126
49725,-187.7559589,188.1190286
49750,-187.7560741,188.1191441
49775,-187.7561889,188.119259
49800,-187.7563031,188.1193735
49825,-187.7564168,188.1194874
49850,-187.75653,188.1196008
49875,-187.7566427,188.1197137
49900,-187.7567549,188.1198261
49925,-187.7568665,188.119938
49950,-187.7569777,188.1200494
49975,-187.7570884,188.1201603
50000,-185.0166295,185.3744021
50025,-182.6383072,182.9914808
50050,-180.368881,180.7176661
50075,-178.1726393,178.5171774
50100,-176.0345184,176.374922
50125,-173.9458045,174.2821691
50150,-171.9006801,172.2330899
50175,-169.8949256,170.2234569
50200,-167.9253112,168.2500338
50225,-165.9892712,166.31025
50250,-164.0847115,164.4020074
50275,-162.2098882,162.5235587
50300,-160.3633254,160.6734251
50325,-158.5437577,158.8503388
50350,-156.7500877,157.0532004
50375,-154.9813549,155.2810473
50400,-153.2367103,153.5330291
50425,-151.5153981,151.8083883
50450,-149.8167398,150.1064452
50475,-148.1401221,148.4265854
50500,-146.4849871,146.7682498
50525,-144.8508235,145.1309262
50550,-143.2371605,143.5141428
50575,-141.6435617,141.9174624
50600,-140.0696204,140.3404775
50625,-138.514956,138.7828069
50650,-136.9792104,137.2440915
50675,-135.4620452,135.7239926
50700,-133.9631396,134.2221884
50725,-132.482188,132.738373
50750,-131.0188985,131.272254
50775,-129.5729917,129.8235512
50800,-128.1441988,128.3919954
50825,-126.7322612,126.9773275
50850,-125.336929,125.5792971
50875,-123.9579607,124.1976622
50900,-122.5951219,122.8321881
50925,-121.2481855,121.482647
50950,-119.9169303,120.1488175
50975,-118.6011412,118.830484
51000,-117.3006084,117.5274363
51025,-116.0151271,116.2394693
51050,-114.7444975,114.9663826
51075,-113.488524,113.7079805
51100,-112.2470154,112.4640711
51125,-111.0197843,111.2344668
51150,-109.806647,110.0189837
51175,-108.6074238,108.8174414
51200,-107.4219379,107.6296631
51225,-106.250016,106.4554751
51250,-105.0914881,105.2947068
51275,-103.9461867,104.1471908
51300,-102.8139477,103.0127624
51325,-101.6946095,101.8912596
51350,-100.5880131,100.7825234
51375,-99.49400231,99.68639706
51400,-98.4124232,98.60272646
51425,-97.34312439,97.53135991
51450,-96.28595679,96.47214804
51475,-95.24077359,95.42494374
51500,-94.20743019,94.38960212
51525,-93.18578411,93.36598045
51550,-92.17569497,92.35393807
51575,-91.17702441,91.35333635
51600,-90.18963607,90.36403866
51625,-89.2133955,89.3859103
51650,-88.24817014,88.41881846
51675,-87.29382928,87.46263216
51700,-86.35024401,86.51722225
51725,-85.41728717,85.58246132
51750,-84.49483333,84.6582237
51775,-83.58275875,83.74438541
51800,-82.68094133,82.84082412
51825,-81.7892606,81.94741912
51850,-80.90759768,81.0640513
51875,-80.03583525,80.19060311
51900,-79.1738575,79.32695853
51925,-78.32155013,78.47300303
51950,-77.47880033,77.62862357
51975,-76.6454967,76.79370855
52000,-75.82152929,75.96814781
52025,-75.00678954,75.15183257
52050,-74.20117026,74.34465544
52075,-73.40456561,73.54651037
52100,-72.61687108,72.75729265
52125,-71.83798346,71.97689887
52150,-71.06780084,71.20522693
52175,-70.30622256,70.44217596
52200,-69.55314921,69.68764637
52225,-68.80848262,68.94153979
52250,-68.07212579,68.20375905
52275,-67.34398296,67.47420818
52300,-66.6239595,66.75279239
52325,-65.91196196,66.03941803
52350,-65.207898,65.33399261
52375,-64.51167644,64.63642474
52400,-63.82320717,63.94662415
52425,-63.14240118,63.26450167
52450,-62.46917055,62.58996919
52475,-61.80342839,61.92293966
52500,-61.14508886,61.26332709
52525,-60.49406718,60.6110465
52550,-59.85027956,59.96601396
52575,-59.2136432,59.32814652
52600,-58.5840763,58.69736221
52625,-57.96149806,58.07358007
52650,-57.3458286,57.45672007
52675,-56.73698902,56.84670315
52700,-56.13490133,56.24345119
52725,-55.53948849,55.64688698
52750,-54.95067435,55.05693424
52775,-54.36838368,54.47351757
52800,-53.79254213,53.8965625
52825,-53.22307622,53.32599539
52850,-52.65991334,52.76174351
52875,-52.10298174,52.20373495
52900,-51.55221051,51.65189867
52925,-51.00752957,51.10616447
52950,-50.46886966,50.56646294
52975,-49.93616235,50.03272551
53000,-49.40933999,49.50488442
53025,-48.88833573,48.98287268
53050,-48.37308351,48.4666241
53075,-47.86351803,47.95607325
53100,-47.35957475,47.45115548
53125,-46.8611899,46.95180689
53150,-46.36830045,46.45796432
53175,-45.88084408,45.96956534
53200,-45.39875923,45.48654827
53225,-44.92198503,45.00885211
53250,-44.45046133,44.53641662
53275,-43.98412869,44.06918221
53300,-43.52292834,43.60709002
53325,-43.06680219,43.15008185
53350,-42.61569286,42.69810019
53375,-42.16954358,42.25108818
53400,-41.72829829,41.80898964
53425,-41.29190156,41.37174903
53450,-40.86029858,40.93931145
53475,-40.43343521,40.51162264
53500,-40.01125791,40.08862897
53525,-39.59371378,39.67027742
53550,-39.18075052,39.25651559
53575,-38.77231643,38.8472917
53600,-38.36836041,38.44255454
53625,-37.96883195,38.0422535
53650,-37.57368114,37.64633857
53675,-37.18285861,37.2547603
53700,-36.7963156,36.86746982
53725,-36.41400388,36.48441881
53750,-36.03587578,36.10555951
53775,-35.66188421,35.73084474
53800,-35.29198257,35.36022781
53825,-34.92612485,34.99366262
53850,-34.56426553,34.63110356
53875,-34.20635962,34.27250556
53900,-33.85236267,33.91782408
53925,-33.50223073,33.56701507
53950,-33.15592033,33.220035
53975,-32.81338853,32.87684083
54000,-32.47459287,32.53739004
54025,-32.13949139,32.20164056
54050,-31.80804259,31.86955083
54075,-31.48020547,31.54107975
54100,-31.15593947,31.21618671
54125,-30.83520452,30.89483155
54150,-30.51796101,30.57697457
54175,-30.20416977,30.26257654
54200,-29.89379208,29.95159867
54225,-29.58678968,29.6440026
54250,-29.28312472,29.33975044
54275,-28.98275981,29.0388047
54300,-28.68565797,28.74112835
54325,-28.39178266,28.44668476
54350,-28.10109774,28.15543773
54375,-27.81356749,27.86735148
54400,-27.5291566,27.58239062
54425,-27.24783017,27.30052017
54450,-26.96955368,27.02170557
54475,-26.69429303,26.74591264
54500,-26.42201448,26.47310757
54525,-26.15268469,26.20325698
54550,-25.88627072,25.93632783
54575,-25.62273997,25.67228748
54600,-25.36206023,25.41110366
54625,-25.10419966,25.15274446
54650,-24.84912678,24.89717833
54675,-24.59681047,24.64437411
54700,-24.34721995,24.39430095
54725,-24.10032481,24.14692838
54750,-23.85609499,23.90222628
54775,-23.61450075,23.66016486
54800,-23.3755127,23.42071468
54825,-23.13910179,23.18384662
54850,-22.9052393,22.94953189
54875,-22.67389682,22.71774207
54900,-22.44504629,22.488449
54925,-22.21865995,22.26162489
54950,-21.99471036,22.03724224
54975,-21.77317039,21.81527387
55000,-21.55401323,21.59569292
55025,-21.33721236,21.37847281
55050,-21.12274156,21.16358728
55075,-20.91057493,20.95101038
55100,-20.70068684,20.74071642
55125,-20.49305196,20.53268003
55150,-20.28764525,20.32687612
55175,-20.08444196,20.12327989
55200,-19.8834176,19.9218668
55225,-19.68454797,19.72261261
55250,-19.48780916,19.52549336
55275,-19.29317751,19.33048534
55300,-19.10062963,19.13756513
55325,-18.9101424,18.94670955
55350,-18.72169297,18.75789571
55375,-18.53525874,18.57110096
55400,-18.35081736,18.38630292
55425,-18.16834674,18.20347945
55450,-17.98782505,18.02260868
55475,-17.80923068,17.84366897
55500,-17.63254231,17.66663892
55525,-17.45773881,17.4914974
55550,-17.28479932,17.31822349
55575,-17.11370321,17.14679653
55600,-16.94443008,16.97719607
55625,-16.77695977,16.80940191
55650,-16.61127233,16.64339408
55675,-16.44734805,16.47915282
55700,-16.28516744,16.31665859
55725,-16.12471124,16.15589211
55750,-15.96596037,15.99683426
55775,-15.80889602,15.83946619
55800,-15.65349955,15.68376923
55825,-15.49975255,15.52972492
55850,-15.34763681,15.37731503
55875,-15.19713434,15.22652153
55900,-15.04822733,15.07732657
55925,-14.90089818,14.92971253
55950,-14.7551295,14.78366197
55975,-14.61090409,14.63915766
56000,-14.46820493,14.49618256
56025,-14.32701521,14.35471982
56050,-14.18731831,14.21475278
56075,-14.04909777,14.07626497
56100,-13.91233736,13.93924009
56125,-13.77702099,13.80366206
56150,-13.64313278,13.66951494
56175,-13.51065701,13.53678301
56200,-13.37957816,13.40545068
56225,-13.24988085,13.27550257
56250,-13.12154991,13.14692348
56275,-12.99457032,13.01969834
56300,-12.86892723,12.89381229
56325,-12.74460596,12.76925062
56350,-12.621592,12.64599878
56375,-12.49987099,12.52404239
56400,-12.37942875,12.40336725
56425,-12.26025124,12.28395928
56450,-12.14232459,12.16580459
56475,-12.02563509,12.04888944
56500,-11.91016916,11.93320024
56525,-11.79591341,11.81872354
56550,-11.68285456,11.70544607
56575,-11.57097952,11.59335469
56600,-11.4602753,11.48243641
56625,-11.35072911,11.37267838
56650,-11.24232825,11.2640679
56675,-11.1350602,11.15659242
56700,-11.02891257,11.05023953
56725,-10.9238731,10.94499694
56750,-10.81992967,10.84085252
56775,-10.71707032,10.73779426
56800,-10.61528318,10.6358103
56825,-10.51455656,10.53488889
56850,-10.41487886,10.43501844
56875,-10.31623863,10.33618748
56900,-10.21862456,10.23838464
56925,-10.12202544,10.14159873
56950,-10.02643021,10.04581864
56975,-9.931827907,9.951033401
57000,-9.838207716,9.857232174
57025,-9.745558931,9.764404232
57050,-9.653870968,9.672538968
57075,-9.563133361,9.581625899
57100,-9.47333576,9.491654654
57125,-9.384467933,9.40261498
57150,-9.296519761,9.314496739
57175,-9.209481237,9.227289907
57200,-9.123342469,9.140984569
57225,-9.038093672,9.055570924
57250,-8.953725173,8.971039279
57275,-8.870227405,8.887380049
57300,-8.787590909,8.804583756
57325,-8.705806331,8.722641028
57350,-8.624864421,8.641542599
57375,-8.544756034,8.561279304
57400,-8.465472126,8.481842081
57425,-8.387003752,8.403221971
57450,-8.30934207,8.325410112
57475,-8.232478335,8.248397742
57500,-8.156403898,8.172176198
57525,-8.081110209,8.096736911
57550,-8.006588812,8.02207141
57575,-7.932831346,7.948171316
57600,-7.85982954,7.875028345
57625,-7.787575221,7.802634305
57650,-7.716060301,7.730981094
57675,-7.645276785,7.660060702
57700,-7.575216767,7.589865207
57725,-7.505872428,7.520386775
57750,-7.437236037,7.451617659
57775,-7.369299949,7.3835502
57800,-7.302056601,7.316176823
57825,-7.235498519,7.249490035
57850,-7.169618309,7.18348243
57875,-7.104408659,7.118146682
57900,-7.03986234,7.053475548
57925,-6.975972201,6.989461863
57950,-6.912731173,6.926098543
57975,-6.850132264,6.863378584
58000,-6.788168559,6.801295058
58025,-6.726833221,6.739841114
58050,-6.666119488,6.679009978
58075,-6.606020675,6.618794949
58100,-6.546530168,6.559189403
58125,-6.487641428,6.500186789
58150,-6.429347989,6.441780626
58175,-6.371643456,6.383964508
58200,-6.314521505,6.326732098
58225,-6.257975883,6.270077131
58250,-6.202000403,6.21399341
58275,-6.14658895,6.158474807
58300,-6.091735477,6.103515261
58325,-6.037434,6.04910878
58350,-5.983678606,5.995249437
58375,-5.930463443,5.941931371
58400,-5.877782727,5.889148785
58425,-5.825630738,5.836895947
58450,-5.774001816,5.785167189
58475,-5.722890367,5.733956904
58500,-5.672290858,5.683259549
58525,-5.622197815,5.633069639
58550,-5.572605828,5.583381754
58575,-5.523509543,5.534190531
58600,-5.474903669,5.485490666
58625,-5.426782971,5.437276915
58650,-5.379142272,5.389544092
58675,-5.331976452,5.342287066
58700,-5.285280448,5.295500765
58725,-5.239049254,5.249180172
58750,-5.193277917,5.203320325
58775,-5.14796154,5.157916318
58800,-5.103095279,5.112963298
58825,-5.058674344,5.068456465
58850,-5.014693999,5.024391074
58875,-4.971149558,4.98076243
58900,-4.928036388,4.93756589
58925,-4.885349906,4.894796864
58950,-4.843085581,4.852450811
58975,-4.80123893,4.81052324
59000,-4.759805521,4.769009709
59025,-4.718780969,4.727905827
59050,-4.67816094,4.68720725
59075,-4.637941144,4.64690968
59100,-4.598117341,4.607008868
59125,-4.558685337,4.567500614
59150,-4.519640984,4.528380759
59175,-4.480980179,4.489645194
59200,-4.442698864,4.451289853
59225,-4.404793026,4.413310716
59250,-4.367258697,4.375703805
59275,-4.330091951,4.338465189
59300,-4.293288906,4.301590976
59325,-4.256845722,4.265077321
59350,-4.220758601,4.228920417
59375,-4.185023788,4.193116503
59400,-4.149637568,4.157661856
59425,-4.114596267,4.122552794
59450,-4.079896251,4.087785678
59475,-4.045533926,4.053356905
59500,-4.011505738,4.019262916
59525,-3.977808171,3.985500186
59550,-3.944437747,3.952065233
59575,-3.911391028,3.918954611
59600,-3.878664613,3.886164911
59625,-3.846255136,3.853692763
59650,-3.814159271,3.821534833
59675,-3.782373726,3.789687823
59700,-3.750895246,3.758148472
59725,-3.719720612,3.726913555
59750,-3.688846639,3.69597988
59775,-3.658270178,3.665344293
59800,-3.627988114,3.635003671
59825,-3.597997365,3.604954928
59850,-3.568294885,3.575195011
59875,-3.538877658,3.545720899
59900,-3.509742703,3.516529605
59925,-3.480887072,3.487618175
59950,-3.452307847,3.458983686
59975,-3.424002144,3.430623247
60000,-3.39596711,3.402534001
60025,-3.368199922,3.374713118
60050,-3.340697788,3.347157802
60075,-3.313457947,3.319865287
60100,-3.286477668,3.292832835
60125,-3.25975425,3.266057741
60150,-3.23328502,3.239537327
60175,-3.207067335,3.213268944
60200,-3.181098582,3.187249975
60225,-3.155376174,3.161477827
60250,-3.129897554,3.135949938
60275,-3.104660192,3.110663774
60300,-3.079661586,3.085616826
60325,-3.05489926,3.060806616
60350,-3.030370765,3.03623069
60375,-3.006073681,3.011886622
60400,-2.982005611,2.987772011
60425,-2.958164186,2.963884483
60450,-2.934547063,2.94022169
60475,-2.911151922,2.91678131
60500,-2.887976471,2.893561044
60525,-2.865018441,2.870558619
60550,-2.842275589,2.847771788
60575,-2.819745694,2.825198327
60600,-2.797426562,2.802836036
60625,-2.775316021,2.780682739
60650,-2.753411922,2.758736283
60675,-2.73171214,2.73699454
60700,-2.710214574,2.715455403
60725,-2.688917144,2.69411679
60750,-2.667817794,2.672976639
60775,-2.646914488,2.652032912
60800,-2.626205215,2.631283592
60825,-2.605687983,2.610726686
60850,-2.585360824,2.590360219
60875,-2.565221788,2.57018224
60900,-2.545268949,2.550190818
60925,-2.525500401,2.530384042
60950,-2.505914258,2.510760025
60975,-2.486508655,2.491316896
61000,-2.467281746,2.472052808
61025,-2.448231706,2.45296593
61050,-2.429356729,2.434054454
61075,-2.410655028,2.415316589
61100,-2.392124838,2.396750567
61125,-2.37376441,2.378354634
61150,-2.355572014,2.360127059
61175,-2.33754594,2.342066128
61200,-2.319684496,2.324170144
61225,-2.301986007,2.306437432
61250,-2.284448818,2.28886633
61275,-2.267071291,2.271455199
61300,-2.249851804,2.254202414
61325,-2.232788754,2.23710637
61350,-2.215880556,2.220165475
61375,-2.19912564,2.20337816
61400,-2.182522454,2.186742868
61425,-2.166069462,2.17025806
61450,-2.149765146,2.153922216
61475,-2.133608002,2.137733828
61500,-2.117596544,2.121691408
61525,-2.101729301,2.105793482
61550,-2.086004817,2.090038592
61575,-2.070421654,2.074425295
61600,-2.054978387,2.058952165
61625,-2.039673607,2.04361779
61650,-2.024505921,2.028420773
61675,-2.009473949,2.013359734
61700,-1.994576328,1.998433304
61725,-1.979811707,1.983640133
61750,-1.965178752,1.968978881
61775,-1.950676142,1.954448227
61800,-1.936302569,1.940046859
61825,-1.92205674,1.925773483
61850,-1.907937378,1.911626817
61875,-1.893943215,1.897605594
61900,-1.880073,1.883708558
61925,-1.866325495,1.869934468
61950,-1.852699473,1.856282098
61975,-1.839193723,1.842750231
62000,-1.825807045,1.829337666
62025,-1.812538251,1.816043215
62050,-1.799386168,1.802865699
62075,-1.786349635,1.789803956
62100,-1.773427501,1.776856834
62125,-1.760618629,1.764023194
62150,-1.747921895,1.751301908
62175,-1.735336186,1.738691861
62200,-1.722860399,1.726191949
62225,-1.710493445,1.713801081
62250,-1.698234247,1.701518177
62275,-1.686081737,1.689342168
62300,-1.67403486,1.677271995
62325,-1.662092573,1.665306614
62350,-1.650253841,1.65344499
62375,-1.638517642,1.641686096
62400,-1.626882966,1.630028922
62425,-1.615348811,1.618472463
62450,-1.603914187,1.607015728
62475,-1.592578115,1.595657735
62500,-1.581339626,1.584397513
62525,-1.570197759,1.573234101
62550,-1.559151567,1.562166548
62575,-1.54820011,1.551193914
62600,-1.537342459,1.540315267
62625,-1.526577695,1.529529687
62650,-1.515904908,1.518836262
62675,-1.505323199,1.508234091
62700,-1.494831676,1.49772228
62725,-1.48442946,1.487299949
62750,-1.474115677,1.476966222
62775,-1.463889465,1.466720235
62800,-1.45374997,1.456561133
62825,-1.443696349,1.446488071
62850,-1.433727764,1.436500209
62875,-1.423843389,1.426596721
62900,-1.414042406,1.416776785
62925,-1.404324005,1.407039591
62950,-1.394687384,1.397384336
62975,-1.385131751,1.387810224
63000,-1.375656321,1.378316471
63025,-1.366260317,1.368902299
63050,-1.356942973,1.359566937
63075,-1.347703526,1.350309624
63100,-1.338541226,1.341129606
63125,-1.329455327,1.332026138
63150,-1.320445094,1.322998481
63175,-1.311509797,1.314045905
63200,-1.302648715,1.305167688
63225,-1.293861134,1.296363115
63250,-1.285146348,1.287631477
63275,-1.276503658,1.278972074
63300,-1.267932372,1.270384214
63325,-1.259431806,1.26186721
63350,-1.251001283,1.253420384
63375,-1.242640132,1.245043065
63400,-1.23434769,1.236734588
63425,-1.226123301,1.228494295
63450,-1.217966314,1.220321535
63475,-1.209876088,1.212215664
63500,-1.201851985,1.204176045
63525,-1.193893377,1.196202047
63550,-1.185999641,1.188293047
63575,-1.178170159,1.180448425
63600,-1.170404323,1.172667571
63625,-1.162701527,1.16494988
63650,-1.155061174,1.157294753
63675,-1.147482673,1.149701597
63700,-1.139965439,1.142169827
63725,-1.132508892,1.134698861
63750,-1.125112459,1.127288125
63775,-1.117775573,1.119937052
63800,-1.110497673,1.112645078
63825,-1.103278202,1.105411647
63850,-1.096116611,1.098236207
63875,-1.089012356,1.091118214
63900,-1.081964897,1.084057127
63925,-1.074973702,1.077052413
63950,-1.068038243,1.070103543
63975,-1.061157998,1.063209994
64000,-1.054332451,1.056371247
64025,-1.047561089,1.049586791
64050,-1.040843406,1.042856118
64075,-1.034178902,1.036178727
64100,-1.02756708,1.029554119
64125,-1.02100745,1.022981805
64150,-1.014499526,1.016461296
64175,-1.008042826,1.009992111
64200,-1.001636877,1.003573774
64225,-0.995281205,0.997205812
64250,-0.988975345,0.990887759
64275,-0.982718836,0.984619151
64300,-0.976511221,0.978399532
64325,-0.970352048,0.972228449
64350,-0.96424087,0.966105453
64375,-0.958177243,0.960030101
64400,-0.952160729,0.954001953
64425,-0.946190895,0.948020575
64450,-0.940267311,0.942085536
64475,-0.934389552,0.936196411
64500,-0.928557197,0.930352778
64525,-0.92276983,0.92455422
64550,-0.917027039,0.918800323
64575,-0.911328415,0.91309068
64600,-0.905673555,0.907424885
64625,-0.900062058,0.901802537
64650,-0.89449353,0.896223241
64675,-0.888967579,0.890686604
64700,-0.883483815,0.885192236
64725,-0.878041857,0.879739755
64750,-0.872641324,0.874328778
64775,-0.867281839,0.86895893
64800,-0.861963032,0.863629837
64825,-0.856684532,0.85834113
64850,-0.851445975,0.853092443
64875,-0.846247,0.847883415
64900,-0.84108725,0.842713688
64925,-0.835966371,0.837582906
64950,-0.830884012,0.832490719
64975,-0.825839826,0.827436779
65000,-0.820833471,0.822420743
65025,-0.815864607,0.81744227
65050,-0.810932896,0.812501023
65075,-0.806038007,0.807596668
65100,-0.801179609,0.802728875
65125,-0.796357375,0.797897317
65150,-0.791570984,0.79310167
65175,-0.786820114,0.788341613
65200,-0.78210445,0.78361683
65225,-0.777423677,0.778927006
65250,-0.772777485,0.77427183
65275,-0.768165568,0.769650994
65300,-0.76358762,0.765064194
65325,-0.759043341,0.760511127
65350,-0.754532432,0.755991496
65375,-0.750054599,0.751505004
65400,-0.745609549,0.747051358
65425,-0.741196992,0.742630268
65450,-0.736816642,0.738241448
65475,-0.732468217,0.733884614
65500,-0.728151434,0.729559483
65525,-0.723866015,0.725265778
65550,-0.719611687,0.721003223
65575,-0.715388175,0.716771544
65600,-0.71119521,0.712570471
65625,-0.707032526,0.708399737
65650,-0.702899857,0.704259077
65675,-0.698796942,0.700148228
65700,-0.694723521,0.69606693
65725,-0.690679337,0.692014926
65750,-0.686664138,0.687991962
65775,-0.682677669,0.683997785
65800,-0.678719684,0.680032146
65825,-0.674789934,0.676094797
65850,-0.670888175,0.672185493
65875,-0.667014166,0.668303993
65900,-0.663167667,0.664450056
65925,-0.659348441,0.660623444
65950,-0.655556252,0.656823922
65975,-0.651790869,0.653051258
66000,-0.648052061,0.64930522
66025,-0.6443396,0.64558558
66050,-0.64065326,0.641892111
66075,-0.636992817,0.638224591
66100,-0.633358051,0.634582796
66125,-0.629748742,0.630966507
66150,-0.626164672,0.627375507
66175,-0.622605628,0.62380958
66200,-0.619071395,0.620268513
66225,-0.615561763,0.616752095
66250,-0.612076524,0.613260116
66275,-0.608615471,0.60979237
66300,-0.605178398,0.606348651
66325,-0.601765104,0.602928757
66350,-0.598375387,0.599532485
66375,-0.595009049,0.596159637
66400,-0.591665892,0.592810016
66425,-0.588345722,0.589483425
66450,-0.585048346,0.586179673
66475,-0.581773572,0.582898566
66500,-0.578521211,0.579639916
66525,-0.575291075,0.576403534
66550,-0.572082979,0.573189234
66575,-0.568896738,0.569996832
66600,-0.565732171,0.566826145
66625,-0.562589097,0.563676993
66650,-0.559467337,0.560549197
66675,-0.556366714,0.557442578
66700,-0.553287053,0.554356962
66725,-0.550228181,0.551292175
66750,-0.547189925,0.548248044
66775,-0.544172115,0.545224398
66800,-0.541174583,0.542221069
66825,-0.53819716,0.539237889
66850,-0.535239683,0.536274693
66875,-0.532301987,0.533331316
66900,-0.529383909,0.530407595
66925,-0.526485289,0.52750337
66950,-0.523605967,0.524618481
66975,-0.520745787,0.52175277
67000,-0.517904591,0.51890608
67025,-0.515082225,0.516078256
67050,-0.512278535,0.513269145
67075,-0.50949337,0.510478594
67100,-0.50672658,0.507706453
67125,-0.503978014,0.504952573
67150,-0.501247527,0.502216805
67175,-0.498534971,0.499499004
67200,-0.495840202,0.496799024
67225,-0.493163076,0.494116721
67250,-0.490503451,0.491451953
67275,-0.487861187,0.488804579
67300,-0.485236143,0.48617446
67325,-0.482628183,0.483561457
67350,-0.480037169,0.480965432
67375,-0.477462966,0.478386251
67400,-0.474905439,0.475823778
67425,-0.472364455,0.473277881
67450,-0.469839882,0.470748427
67475,-0.467331591,0.468235285
67500,-0.464839452,0.465738327
67525,-0.462363336,0.463257423
67550,-0.459903117,0.460792446
67575,-0.457458668,0.458343271
67600,-0.455029867,0.455909772
67625,-0.452616588,0.453491827
67650,-0.45021871,0.451089312
67675,-0.447836111,0.448702106
67700,-0.445468672,0.446330089
67725,-0.443116274,0.443973142
67750,-0.440778798,0.441631147
67775,-0.438456129,0.439303986
67800,-0.436148151,0.436991544
67825,-0.433854748,0.434693707
67850,-0.431575808,0.43241036
67875,-0.429311218,0.430141391
67900,-0.427060866,0.427886688
67925,-0.424824643,0.42564614
67950,-0.422602439,0.423419639
67975,-0.420394145,0.421207074
68000,-0.418199654,0.41900834
68025,-0.416018859,0.416823328
68050,-0.413851656,0.414651934
68075,-0.411697939,0.412494053
68100,-0.409557606,0.410349581
68125,-0.407430553,0.408218415
68150,-0.405316679,0.406100453
68175,-0.403215884,0.403995595
68200,-0.401128066,0.401903741
68225,-0.399053129,0.39982479
68250,-0.396990972,0.397758646
68275,-0.3949415,0.395705211
68300,-0.392904616,0.393664389
68325,-0.390880225,0.391636083
68350,-0.388868233,0.3896202
68375,-0.386868544,0.387616644
68400,-0.384881068,0.385625325
68425,-0.382905711,0.383646148
68450,-0.380942383,0.381679024
68475,-0.378990994,0.379723861
68500,-0.377051453,0.377780569
68525,-0.375123672,0.375849061
68550,-0.373207564,0.373929247
68575,-0.37130304,0.372021041
68600,-0.369410015,0.370124355
68625,-0.367528403,0.368239105
68650,-0.36565812,0.366365205
68675,-0.36379908,0.36450257
68700,-0.361951202,0.362651119
68725,-0.360114402,0.360810767
68750,-0.358288598,0.358981432
68775,-0.35647371,0.357163034
68800,-0.354669656,0.355355492
68825,-0.352876358,0.353558726
68850,-0.351093736,0.351772657
68875,-0.349321712,0.349997207
68900,-0.347560208,0.348232297
68925,-0.345809148,0.34647785
68950,-0.344068455,0.344733791
68975,-0.342338054,0.343000044
69000,-0.340617869,0.341276533
69025,-0.338907827,0.339563184
69050,-0.337207853,0.337859923
69075,-0.335517876,0.336166677
69100,-0.333837822,0.334483375
69125,-0.33216762,0.332809943
69150,-0.330507199,0.331146311
69175,-0.328856488,0.329492409
69200,-0.327215418,0.327848165
69225,-0.32558392,0.326213512
69250,-0.323961924,0.324588379
69275,-0.322349363,0.3229727
69300,-0.320746169,0.321366406
69325,-0.319152275,0.31976943
69350,-0.317567616,0.318181707
69375,-0.315992125,0.316603169
69400,-0.314425738,0.315033753
69425,-0.312868389,0.313473393
69450,-0.311320015,0.311922024
69475,-0.309780552,0.310379585
69500,-0.308249938,0.30884601
69525,-0.306728109,0.307321239
69550,-0.305215004,0.305805209
69575,-0.303710563,0.304297858
69600,-0.302214723,0.302799125
69625,-0.300727425,0.301308951
69650,-0.299248609,0.299827275
69675,-0.297778215,0.298354038
69700,-0.296316185,0.296889181
69725,-0.294862461,0.295432646
69750,-0.293416985,0.293984375
69775,-0.291979699,0.29254431
69800,-0.290550547,0.291112394
69825,-0.289129473,0.289688572
69850,-0.28771642,0.288272786
69875,-0.286311333,0.286864983
69900,-0.284914158,0.285465105
69925,-0.283524839,0.284073101
69950,-0.282143324,0.282688914
69975,-0.280769558,0.281312491
70000,-0.279403488,0.27994378
70025,-0.278045062,0.278582727
70050,-0.276694227,0.27722928
70075,-0.275350933,0.275883388
70100,-0.274015126,0.274544998
70125,-0.272686757,0.27321406
70150,-0.271365775,0.271890523
70175,-0.270052129,0.270574338
70200,-0.268745771,0.269265454
70225,-0.267446651,0.267963822
70250,-0.266154721,0.266669393
70275,-0.264869931,0.265382118
70300,-0.263592233,0.26410195
70325,-0.262321581,0.262828841
70350,-0.261057926,0.261562743
70375,-0.259801223,0.260303609
70400,-0.258551424,0.259051393
70425,-0.257308483,0.257806049
70450,-0.256072356,0.256567531
70475,-0.254842995,0.255335793
70500,-0.253620357,0.254110791
70525,-0.252404396,0.252892479
70550,-0.25119507,0.251680813
70575,-0.249992332,0.25047575
70600,-0.248796141,0.249277246
70625,-0.247606453,0.248085258
70650,-0.246423225,0.246899741
70675,-0.245246415,0.245720655
70700,-0.24407598,0.244547957
70725,-0.242911878,0.243381605
70750,-0.241754069,0.242221557
70775,-0.240602511,0.241067772
70800,-0.239457164,0.23992021
70825,-0.238317986,0.238778829
70850,-0.237184938,0.23764359
70875,-0.23605798,0.236514453
70900,-0.234937072,0.235391378
70925,-0.233822176,0.234274325
70950,-0.232713251,0.233163256
70975,-0.231610261,0.232058133
71000,-0.230513165,0.230958916
71025,-0.229421928,0.229865568
71050,-0.22833651,0.228778052
71075,-0.227256875,0.227696328
71100,-0.226182985,0.226620362
71125,-0.225114803,0.225550115
71150,-0.224052294,0.224485551
71175,-0.222995421,0.223426634
71200,-0.221944147,0.222373328
71225,-0.220898438,0.221325597
71250,-0.219858258,0.220283405
71275,-0.218823572,0.219246719
71300,-0.217794346,0.218215501
71325,-0.216770543,0.217189719
71350,-0.215752131,0.216169338
71375,-0.214739076,0.215154324
71400,-0.213731343,0.214144642
71425,-0.212728899,0.21314026
71450,-0.211731711,0.212141143
71475,-0.210739746,0.21114726
71500,-0.209752971,0.210158577
71525,-0.208771354,0.209175062
71550,-0.207794863,0.208196683
71575,-0.206823465,0.207223407
71600,-0.20585713,0.206255202
71625,-0.204895825,0.205292038
71650,-0.203939519,0.204333883
71675,-0.202988181,0.203380706
71700,-0.202041781,0.202432475
71725,-0.201100287,0.201489161
71750,-0.200163671,0.200550734
71775,-0.199231901,0.199617162
71800,-0.198304948,0.198688417
71825,-0.197382782,0.197764468
71850,-0.196465374,0.196845286
71875,-0.195552695,0.195930842
71900,-0.194644716,0.195021107
71925,-0.193741408,0.194116051
71950,-0.192842742,0.193215648
71975,-0.19194869,0.192319868
72000,-0.191059225,0.191428682
72025,-0.190174318,0.190542064
72050,-0.189293942,0.189659986
72075,-0.188418069,0.188782419
72100,-0.187546672,0.187909337
72125,-0.186679724,0.187040712
72150,-0.185817198,0.186176519
72175,-0.184959068,0.185316729
72200,-0.184105306,0.184461316
72225,-0.183255888,0.183610255
72250,-0.182410786,0.182763519
72275,-0.181569975,0.181921082
72300,-0.180733429,0.181082919
72325,-0.179901123,0.180249003
72350,-0.179073031,0.179419311
72375,-0.178249129,0.178593815
72400,-0.177429391,0.177772492
72425,-0.176613793,0.176955317
72450,-0.17580231,0.176142264
72475,-0.174994917,0.175333311
72500,-0.174191592,0.174528431
72525,-0.173392308,0.173727602
72550,-0.172597043,0.1729308
72575,-0.171805774,0.172138
72600,-0.171018475,0.171349179
72625,-0.170235125,0.170564314
72650,-0.1694557,0.169783381
72675,-0.168680176,0.169006358
72700,-0.167908532,0.168233222
72725,-0.167140744,0.167463949
72750,-0.16637679,0.166698518
72775,-0.165616647,0.165936905
72800,-0.164860294,0.16517909
72825,-0.164107708,0.164425049
72850,-0.163358868,0.16367476
72875,-0.162613751,0.162928203
72900,-0.161872337,0.162185355
72925,-0.161134603,0.161446194
72950,-0.160400529,0.160710701
72975,-0.159670093,0.159978852
73000,-0.158943275,0.159250628
73025,-0.158220053,0.158526008
73050,-0.157500407,0.157804971
73075,-0.156784317,0.157087495
73100,-0.156071761,0.156373562
73125,-0.155362721,0.15566315
73150,-0.154657175,0.15495624
73175,-0.153955104,0.154252812
73200,-0.153256487,0.153552844
73225,-0.152561307,0.152856319
73250,-0.151869542,0.152163217
73275,-0.151181173,0.151473517
73300,-0.150496181,0.1507872
73325,-0.149814547,0.150104249
73350,-0.149136253,0.149424642
73375,-0.148461278,0.148748362
73400,-0.147789605,0.14807539
73425,-0.147121214,0.147405707
73450,-0.146456088,0.146739295
73475,-0.145794207,0.146076134
73500,-0.145135555,0.145416208
73525,-0.144480111,0.144759497
73550,-0.14382786,0.144105984
73575,-0.143178782,0.143455651
73600,-0.14253286,0.14280848
73625,-0.141890076,0.142164454
73650,-0.141250414,0.141523554
73675,-0.140613855,0.140885764
73700,-0.139980382,0.140251066
73725,-0.139349978,0.139619444
73750,-0.138722626,0.138990879
73775,-0.13809831,0.138365355
73800,-0.137477012,0.137742855
73825,-0.136858715,0.137123363
73850,-0.136243404,0.136506862
73875,-0.135631061,0.135893335
73900,-0.135021671,0.135282766
73925,-0.134415216,0.134675139
73950,-0.133811682,0.134070438
73975,-0.133211051,0.133468646
74000,-0.132613309,0.132869748
74025,-0.132018439,0.132273727
74050,-0.131426425,0.131680568
74075,-0.130837252,0.131090256
74100,-0.130250904,0.130502774
74125,-0.129667366,0.129918108
74150,-0.129086623,0.129336242
74175,-0.12850866,0.128757161
74200,-0.12793346,0.128180849
74225,-0.127361011,0.127607293
74250,-0.126791295,0.127036476
74275,-0.1262243,0.126468384
74300,-0.125660009,0.125903002
74325,-0.125098409,0.125340315
74350,-0.124539484,0.12478031
74375,-0.123983221,0.124222971
74400,-0.123429605,0.123668285
74425,-0.122878622,0.123116236
74450,-0.122330257,0.122566811
74475,-0.121784498,0.122019996
74500,-0.121241329,0.121475777
74525,-0.120700737,0.12093414
74550,-0.120162708,0.12039507
74575,-0.119627228,0.119858555
74600,-0.119094284,0.119324581
74625,-0.118563863,0.118793133
74650,-0.11803595,0.1182642
74675,-0.117510533,0.117737767
74700,-0.116987598,0.11721382
74725,-0.116467132,0.116692348
74750,-0.115949122,0.116173337
74775,-0.115433555,0.115656773
74800,-0.114920418,0.115142644
74825,-0.114409699,0.114630936
74850,-0.113901383,0.114121638
74875,-0.11339546,0.113614736
74900,-0.112891916,0.113110219
74925,-0.112390738,0.112608072
74950,-0.111891915,0.112108284
74975,-0.111395433,0.111610842
75000,-0.110901282,0.111115735


==> data/Ir_FE_cut.csv <==
0,0,0
25,0.057194724,0.002383114
50,0.18384561,0.007660234
75,0.375646981,0.015651958
100,0.629576069,0.026232336
125,0.943209219,0.039300384
150,1.314495783,0.054770658
175,1.741647391,0.072568641
200,2.223072826,0.092628034
225,2.757335565,0.114888982
250,3.343124193,0.139296841
275,3.979230795,0.165801283
300,4.664534609,0.194355609
325,5.397989317,0.224916222
350,6.178612962,0.257442207
375,7.005479769,0.29189499
400,7.877713451,0.32823806
425,8.794481633,0.366436735
450,9.754991178,0.406457966
475,10.75848422,0.448270176
500,11.80423476,0.491843115
525,12.89154575,0.53714774
550,14.01974658,0.584156107
575,15.18819083,0.632841284
600,16.39625434,0.683177264
625,17.64333355,0.735138898
650,18.92884394,0.788701831
675,20.25221867,0.843842445
700,21.61290745,0.90053781
725,23.01037538,0.958765641
750,24.44410204,1.018504252
775,25.9135806,1.079732525
800,27.41831702,1.142429876
825,28.95782933,1.206576222
850,30.53164697,1.272151957
875,32.13931021,1.339137925
900,33.78036958,1.407515399
925,35.45438539,1.477266058
950,37.16092722,1.548371968
975,38.89957356,1.620815565
1000,40.66991136,1.69457964
1025,42.47153566,1.769647319
1050,44.30404931,1.846002055
1075,46.16706258,1.923627608
1100,48.06019292,2.002508038
1125,49.98306466,2.082627694
1150,51.93530878,2.163971199
1175,53.9165626,2.246523442
1200,55.92646967,2.33026957
1225,57.96467946,2.415194978
1250,60.03084721,2.5012853
1275,62.12463373,2.588526406
1300,64.24570524,2.676904385
1325,66.39373319,2.76640555
1350,68.5683941,2.857016421
1375,70.76936944,2.948723727
1400,72.99634545,3.041514394
1425,75.24901305,3.135375544
1450,77.52706771,3.230294488
1475,79.83020931,3.326258721
1500,82.15814203,3.423255918
1525,84.51057426,3.521273927
1550,86.88721848,3.62030077
1575,89.28779119,3.720324633
1600,91.71201279,3.821333866
1625,94.15960751,3.92331698
1650,96.63030333,4.026262639
1675,99.12383186,4.130159661
1700,101.6399283,4.234997013
1725,104.1783314,4.340763809
1750,106.7387833,4.447449304
1775,109.3210295,4.555042896
1800,111.9248189,4.66353412
1825,114.5499035,4.772912646
1850,117.1960386,4.883168275
1875,119.8629826,4.99429094
1900,122.5504968,5.106270702
1925,125.2583459,5.219097746
1950,127.9862971,5.33276238
1975,130.7341209,5.447255038
2000,133.5015904,5.562566266
2025,136.2884816,5.678686733
2050,139.0945733,5.795607222
2075,141.9196471,5.913318627
2100,144.763487,6.031811957
2125,147.6258799,6.151078328
2150,150.5066152,6.271108968
2175,153.405485,6.391895208
2200,156.3222836,6.513428485
2225,159.2568081,6.635700339
2250,162.208858,6.758702415
2275,165.1782349,6.882426454
2300,168.1647432,7.0068643
2325,171.1681894,7.13200789
2350,174.1883823,7.257849263
2375,177.2251331,7.384380547
2400,180.2782552,7.511593967
2425,183.3475641,7.639481839
2450,186.4328777,7.768036571
2475,189.5340158,7.897250659
2500,192.6508005,8.027116689
2525,195.783056,8.157627334
2550,198.9306085,8.288775353
2575,202.0932862,8.42055359
2600,205.2709194,8.552954973
2625,208.4633403,8.685972512
2650,211.6703832,8.819599299
2675,214.8918842,8.953828509
2700,218.1276814,9.088653393
2725,221.3776148,9.224067284
2750,224.6415261,9.360063589
2775,227.9192591,9.496635795
2800,231.2106591,9.633777463
2825,234.5155735,9.771482229
2850,237.8338513,9.909743803
2875,241.1653432,10.04855597
2900,244.5099018,10.18791258
2925,247.8673813,10.32780756
2950,251.2376376,10.4682349
2975,254.6205283,10.60918868
3000,258.0159125,10.75066302
3025,261.4236511,10.89265213
3050,264.8436066,11.03515027
3075,268.2756428,11.17815178
3100,271.7196255,11.32165106
3125,275.1754217,11.46564257
3150,278.6429001,11.61012084
3175,282.1219309,11.75508046
3200,285.6123857,11.90051607
3225,289.1141377,12.0464224
3250,292.6270613,12.19279422
3275,296.1510327,12.33962636
3300,299.6859292,12.48691372
3325,303.2316297,12.63465124
3350,306.7880144,12.78283393
3375,310.3549649,12.93145687
3400,313.9323642,13.08051518
3425,317.5200966,13.23000402
3450,321.1180476,13.37991865
3475,324.7261041,13.53025434
3500,328.3441544,13.68100643
3525,331.9720879,13.83217033
3550,335.6097954,13.98374148
3575,339.2571689,14.13571537
3600,342.9141014,14.28808756
3625,346.5804876,14.44085365
3650,350.256223,14.59400929
3675,353.9412045,14.74755019
3700,357.63533,14.90147208
3725,361.3384986,15.05577078
3750,365.0506107,15.21044211
3775,368.7715678,15.36548199
3800,372.5012723,15.52088634
3825,376.2396279,15.67665116
3850,379.9865393,15.83277247
3875,383.7419125,15.98924635
3900,387.5056542,16.14606893
3925,391.2776725,16.30323636
3950,395.0578764,16.46074485
3975,398.8461758,16.61859066
4000,402.6424818,16.77677008
4025,406.4467065,16.93527944
4050,410.258763,17.09411512
4075,414.0785652,17.25327355
4100,417.9060282,17.41275117
4125,421.7410679,17.5725445
4150,425.5836013,17.73265005
4175,429.4335462,17.89306443
4200,433.2908215,18.05378423
4225,437.1553467,18.21480611
4250,441.0270427,18.37612678
4275,444.9058307,18.53774295
4300,448.7916333,18.69965139
4325,452.6843737,18.86184891
4350,456.5839761,19.02433234
4375,460.4903655,19.18709856
4400,464.4034676,19.35014448
4425,468.3232092,19.51346705
4450,472.2495178,19.67706324
4475,476.1823216,19.84093007
4500,480.12155,20.00506458
4525,484.0671326,20.16946386
4550,488.0190003,20.33412501
4575,491.9770845,20.49904519
4600,495.9413176,20.66422157
4625,499.9116326,20.82965136
4650,503.8879631,20.9953318
4675,507.8702438,21.16126016
4700,511.8584099,21.32743375
4725,515.8523975,21.49384989
4750,519.8521431,21.66050596
4775,523.8575843,21.82739935
4800,527.8686591,21.99452746
4825,531.8853064,22.16188777
4850,535.9074657,22.32947774
4875,539.9350772,22.49729488
4900,543.9680816,22.66533674
4925,548.0064207,22.83360086
4950,552.0500364,23.00208485
4975,556.0988716,23.17078632
5000,560.1528699,23.33970291
5025,564.2119752,23.5088323
5050,568.2761324,23.67817218
5075,572.3452867,23.84772028
5100,576.4193841,24.01747434
5125,580.4983713,24.18743214
5150,584.5821952,24.35759147
5175,588.6708037,24.52795015
5200,592.7641451,24.69850605
5225,596.8621684,24.86925702
5250,600.9648229,25.04020096
5275,605.0720588,25.21133578
5300,609.1838266,25.38265944
5325,613.3000776,25.5541699
5350,617.4207633,25.72586514
5375,621.5458361,25.89774317
5400,625.6752488,26.06980203
5425,629.8089545,26.24203977
5450,633.9469073,26.41445447
5475,638.0890613,26.58704422
5500,642.2353714,26.75980714
5525,646.385793,26.93274137
5550,650.5402819,27.10584508
5575,654.6987946,27.27911644
5600,658.8612877,27.45255365
5625,663.0277185,27.62615494
5650,667.198045,27.79991854
5675,671.3722254,27.97384272
5700,675.5502183,28.14792576
5725,679.7319829,28.32216596
5750,683.9174789,28.49656162
5775,688.1066664,28.6711111
5800,692.2995058,28.84581274
5825,696.4959581,29.02066492
5850,700.6959848,29.19566603
5875,704.8995476,29.37081448
5900,709.1066088,29.5461087
5925,713.3171311,29.72154713
5950,717.5310775,29.89712823
5975,721.7484116,30.07285048
6000,725.9690972,30.24871238
6025,730.1930986,30.42471244
6050,734.4203805,30.60084919
6075,738.6509081,30.77712117
6100,742.8846468,30.95352695
6125,747.1215623,31.1300651
6150,751.3616211,31.30673421
6175,755.6047896,31.4835329
6200,759.8510349,31.66045979
6225,764.1003243,31.83751351
6250,768.3526254,32.01469273
6275,772.6079065,32.1919961
6300,776.8661358,32.36942232
6325,781.1272821,32.54697009
6350,785.3913145,32.72463811
6375,789.6582026,32.90242511
6400,793.9279161,33.08032984
6425,798.200425,33.25835104
6450,802.4756999,33.4364875
6475,806.7537115,33.61473798
6500,811.0344309,33.79310129
6525,815.3178295,33.97157623
6550,819.6038792,34.15016163
6575,823.8925518,34.32885633
6600,828.1838198,34.50765916
6625,832.4776559,34.68656899
6650,836.7740329,34.8655847
6675,841.0729242,35.04470517
6700,845.3743032,35.2239293
6725,849.6781439,35.403256
6750,853.9844204,35.58268418
6775,858.2931071,35.76221279
6800,862.6041786,35.94184077
6825,866.9176099,36.12156708
6850,871.2333764,36.30139069
6875,875.5514535,36.48131056
6900,879.871817,36.66132571
6925,884.194443,36.84143513
6950,888.5193078,37.02163782
6975,892.8463879,37.20193283
7000,897.1756602,37.38231918
7025,901.5071019,37.56279591
7050,905.8406901,37.74336209
7075,910.1764026,37.92401677
7100,914.5142171,38.10475905
7125,918.8541118,38.28558799
7150,923.1960649,38.4665027
7175,927.540055,38.64750229
7200,931.886061,38.82858587
7225,936.2340617,39.00975257
7250,940.5840366,39.19100152
7275,944.9359649,39.37233187
7300,949.2898266,39.55374277
7325,953.6456014,39.73523339
7350,958.0032696,39.9168029
7375,962.3628115,40.09845048
7400,966.7242076,40.28017531
7425,971.0874387,40.46197661
7450,975.452486,40.64385358
7475,979.8193305,40.82580544
7500,984.1879536,41.0078314
7525,988.558337,41.18993071
7550,992.9304625,41.37210261
7575,997.3043122,41.55434634
7600,1001.679868,41.73666117
7625,1006.057113,41.91904636
7650,1010.436029,42.10150119
7675,1014.816599,42.28402494
7700,1019.198806,42.46661691
7725,1023.582633,42.64927638
7750,1027.968064,42.83200266
7775,1032.355082,43.01479508
7800,1036.743671,43.19765294
7825,1041.133814,43.38057558
7850,1045.525496,43.56356233
7875,1049.918701,43.74661254
7900,1054.313413,43.92972555
7925,1058.709617,44.11290072
7950,1063.107298,44.29613742
7975,1067.50644,44.47943501
8000,1071.907029,44.66279288
8025,1076.30905,44.84621041
8050,1080.712488,45.02968698
8075,1085.117328,45.213222
8100,1089.523557,45.39681487
8125,1093.93116,45.580465
8150,1098.340124,45.76417181
8175,1102.750433,45.94793472
8200,1107.162076,46.13175316
8225,1111.575038,46.31562657
8250,1115.989305,46.49955438
8275,1120.404865,46.68353605
8300,1124.821705,46.86757102
8325,1129.23981,47.05165877
8350,1133.65917,47.23579875
8375,1138.07977,47.41999044
8400,1142.501599,47.6042333
8425,1146.924644,47.78852683
8450,1151.348892,47.97287052
8475,1155.774332,48.15726385
8500,1160.200952,48.34170632
8525,1164.628739,48.52619745
8550,1169.057682,48.71073673
8575,1173.487769,48.89532369
8600,1177.918988,49.07995784
8625,1182.351329,49.26463871
8650,1186.78478,49.44936583
8675,1191.21933,49.63413874
8700,1195.654967,49.81895698
8725,1200.091682,50.00382008
8750,1204.529463,50.18872761
8775,1208.968299,50.37367912
8800,1213.40818,50.55867416
8825,1217.849095,50.7437123
8850,1222.291035,50.92879312
8875,1226.733988,51.11391618
8900,1231.177945,51.29908106
8925,1235.622896,51.48428735
8950,1240.068831,51.66953464
8975,1244.51574,51.85482251
9000,1248.963613,52.04015056
9025,1253.412441,52.22551839
9050,1257.862215,52.41092561
9075,1262.312924,52.59637183
9100,1266.76456,52.78185665
9125,1271.217113,52.96737971
9150,1275.670574,53.1529406
9175,1280.124935,53.33853898
9200,1284.580187,53.52417445
9225,1289.03632,53.70984666
9250,1293.493326,53.89555525
9275,1297.951196,54.08129985
9300,1302.409923,54.26708011
9325,1306.869496,54.45289567
9350,1311.329909,54.6387462
9375,1315.791152,54.82463134
9400,1320.253218,55.01055076
9425,1324.716099,55.19650411
9450,1329.179786,55.38249108
9475,1333.644272,55.56851132
9500,1338.109548,55.75456451
9525,1342.575608,55.94065032
9550,1347.042443,56.12676845
9575,1351.510046,56.31291857
9600,1355.978409,56.49910037
9625,1360.447525,56.68531355
9650,1364.917387,56.87155778
9675,1369.387987,57.05783278
9700,1373.859318,57.24413825
9725,1378.331373,57.43047388
9750,1382.804145,57.61683938
9775,1387.277627,57.80323447
9800,1391.751813,57.98965886
9825,1396.226694,58.17611225
9850,1400.702265,58.36259438
9875,1405.178519,58.54910497
9900,1409.655449,58.73564373
9925,1414.133049,58.92221039
9950,1418.611313,59.1088047
9975,1423.090233,59.29542638
10000,1427.569804,59.48207516
10025,1432.050019,59.66875079
10050,1436.530872,59.855453
10075,1441.012357,60.04218155
10100,1445.494468,60.22893618
10125,1449.977199,60.41571663
10150,1454.460544,60.60252267
10175,1458.944497,60.78935404
10200,1463.429052,60.97621051
10225,1467.914204,61.16309183
10250,1472.399946,61.34999777
10275,1476.886274,61.53692809
10300,1481.373181,61.72388255
10325,1485.860663,61.91086094
10350,1490.348712,62.09786302
10375,1494.837326,62.28488857
10400,1499.326497,62.47193735
10425,1503.81622,62.65900917
10450,1508.306491,62.84610379
10475,1512.797304,63.03322099
10500,1517.288654,63.22036057
10525,1521.780536,63.40752231
10550,1526.272944,63.59470601
10575,1530.765875,63.78191145
10600,1535.259323,63.96913844
10625,1539.753282,64.15638676
10650,1544.247749,64.34365622
10675,1548.742719,64.53094662
10700,1553.238186,64.71825777
10725,1557.734147,64.90558946
10750,1562.230596,65.09294151
10775,1566.727529,65.28031372
10800,1571.224942,65.46770591
10825,1575.722829,65.65511789
10850,1580.221187,65.84254947
10875,1584.720011,66.03000048
10900,1589.219297,66.21747072
10925,1593.719041,66.40496003
10950,1598.219237,66.59246822
10975,1602.719883,66.77999513
11000,1607.220974,66.96754056
11025,1611.722505,67.15510437
11050,1616.224473,67.34268636
11075,1620.726873,67.53028638
11100,1625.229702,67.71790426
11125,1629.732956,67.90553983
11150,1634.23663,68.09319293
11175,1638.740722,68.28086341
11200,1643.245226,68.46855109
11225,1647.75014,68.65625582
11250,1652.255459,68.84397745
11275,1656.76118,69.03171582
11300,1661.267298,69.21947077
11325,1665.773812,69.40724215
11350,1670.280716,69.59502982
11375,1674.788007,69.78283363
11400,1679.295682,69.97065342
11425,1683.803737,70.15848906
11450,1688.312169,70.34634039
11475,1692.820975,70.53420728
11500,1697.33015,70.72208958
11525,1701.839692,70.90998716
11550,1706.349597,71.09789987
11575,1710.859862,71.28582758
11600,1715.370484,71.47377015
11625,1719.881459,71.66172745
11650,1724.392784,71.84969935
11675,1728.904457,72.03768571
11700,1733.416474,72.2256864
11725,1737.928831,72.41370129
11750,1742.441526,72.60173027
11775,1746.954557,72.78977319
11800,1751.467919,72.97782994
11825,1755.981609,73.16590039
11850,1760.495626,73.35398442
11875,1765.009966,73.54208191
11900,1769.524626,73.73019273
11925,1774.039602,73.91831677
11950,1778.554894,74.10645391
11975,1783.070497,74.29460404
12000,1787.586409,74.48276703
12025,1792.102627,74.67094278
12050,1796.619148,74.85913118
12075,1801.13597,75.04733209
12100,1805.65309,75.23554543
12125,1810.170506,75.42377108
12150,1814.688214,75.61200893
12175,1819.206213,75.80025887
12200,1823.724499,75.98852081
12225,1828.243071,76.17679462
12250,1832.761925,76.36508021
12275,1837.281059,76.55337747
12300,1841.800471,76.7416863
12325,1846.320158,76.9300066
12350,1850.840119,77.11833828
12375,1855.360349,77.30668123
12400,1859.880848,77.49503534
12425,1864.401613,77.68340054
12450,1868.922641,77.87177671
12475,1873.44393,78.06016376
12500,1877.965479,78.24856161
12525,1882.487284,78.43697015
12550,1887.009343,78.62538929
12575,1891.531655,78.81381894
12600,1896.054216,79.00225902
12625,1900.577026,79.19070943
12650,1905.100082,79.37917007
12675,1909.623381,79.56764087
12700,1914.146922,79.75612174
12725,1918.670702,79.9446126
12750,1923.19472,80.13311334
12775,1927.718974,80.3216239
12800,1932.24346,80.51014418
12825,1936.768178,80.6986741
12850,1941.293126,80.88721359
12875,1945.818301,81.07576256
12900,1950.343702,81.26432093
12925,1954.869327,81.45288861
12950,1959.395173,81.64146554
12975,1963.921239,81.83005162
13000,1968.447523,82.01864679
13025,1972.974023,82.20725098
13050,1977.500738,82.39586409
13075,1982.027665,82.58448606
13100,1986.554803,82.77311681
13125,1991.08215,82.96175627
13150,1995.609705,83.15040437
13175,2000.137465,83.33906103
13200,2004.665428,83.52772618
13225,2009.193594,83.71639975
13250,2013.72196,83.90508167
13275,2018.250525,84.09377187
13300,2022.779287,84.28247028
13325,2027.308244,84.47117684
13350,2031.837395,84.65989148
13375,2036.366739,84.84861412
13400,2040.896273,85.0373447
13425,2045.425996,85.22608317
13450,2049.955907,85.41482944
13475,2054.486003,85.60358346
13500,2059.016284,85.79234517
13525,2063.546748,85.9811145
13550,2068.077393,86.16989138
13575,2072.608218,86.35867576
13600,2077.139222,86.54746758
13625,2081.670403,86.73626678
13650,2086.201759,86.92507328
13675,2090.733289,87.11388704
13700,2095.264992,87.30270799
13725,2099.796866,87.49153608
13750,2104.32891,87.68037125
13775,2108.861123,87.86921344
13800,2113.393502,88.05806259
13825,2117.926048,88.24691865
13850,2122.458758,88.43578157
13875,2126.991631,88.62465128
13900,2131.524666,88.81352774
13925,2136.057861,89.00241088
13950,2140.591216,89.19130065
13975,2145.124728,89.38019701
14000,2149.658398,89.5690999
14025,2154.192222,89.75800926
14050,2158.726201,89.94692505
14075,2163.260333,90.13584721
14100,2167.794617,90.32477569
14125,2172.329051,90.51371045
14150,2176.863634,90.70265143
14175,2181.398366,90.89159859
14200,2185.933245,91.08055186
14225,2190.468269,91.26951122
14250,2195.003438,91.4584766
14275,2199.538751,91.64744796
14300,2204.074206,91.83642526
14325,2208.609802,92.02540843
14350,2213.145539,92.21439745
14375,2217.681415,92.40339227
14400,2222.217428,92.59239283
14425,2226.753579,92.78139911
14450,2231.289865,92.97041104
14475,2235.826286,93.15942859
14500,2240.362841,93.34845171
14525,2244.899529,93.53748036
14550,2249.436348,93.7265145
14575,2253.973298,93.91555408
14600,2258.510377,94.10459906
14625,2263.047586,94.2936494
14650,2267.584922,94.48270507
14675,2272.122384,94.67176601
14700,2276.659972,94.86083219
14725,2281.197685,95.04990356
14750,2285.735522,95.23898009
14775,2290.273482,95.42806174
14800,2294.811563,95.61714847
14825,2299.349766,95.80624024
14850,2303.888088,95.99533701
14875,2308.42653,96.18443874
14900,2312.96509,96.3735454
14925,2317.503767,96.56265695
14950,2322.04256,96.75177335
14975,2326.581469,96.94089456
15000,2331.120493,97.13002055
15025,2335.659631,97.31915129
15050,2340.198882,97.50828673
15075,2344.738244,97.69742684
15100,2349.277718,97.88657159
15125,2353.817303,98.07572095
15150,2358.356997,98.26487487
15175,2362.8968,98.45403332
15200,2367.43671,98.64319627
15225,2371.976729,98.83236369
15250,2376.516853,99.02153555
15275,2381.057083,99.2107118
15300,2385.597418,99.39989241
15325,2390.137857,99.58907737
15350,2394.678399,99.77826662
15375,2399.219044,99.96746015
15400,2403.75979,100.1566579
15425,2408.300637,100.3458599
15450,2412.841585,100.535066
15475,2417.382632,100.7242763
15500,2421.923778,100.9134908
15525,2426.465022,101.1027093
15550,2431.006364,101.2919318
15575,2435.547802,101.4811584
15600,2440.089336,101.670389
15625,2444.630965,101.8596235
15650,2449.172689,102.048862
15675,2453.714507,102.2381044
15700,2458.256418,102.4273507
15725,2462.798421,102.6166009
15750,2467.340516,102.8058549
15775,2471.882703,102.9951126
15800,2476.42498,103.1843742
15825,2480.967347,103.3736395
15850,2485.509803,103.5629085
15875,2490.052348,103.7521812
15900,2494.594981,103.9414575
15925,2499.137701,104.1307375
15950,2503.680508,104.3200212
15975,2508.223401,104.5093084
16000,2512.766379,104.6985991
16025,2517.309443,104.8878934
16050,2521.85259,105.0771913
16075,2526.395822,105.2664926
16100,2530.939136,105.4557973
16125,2535.482533,105.6451056
16150,2540.026012,105.8344172
16175,2544.569573,106.0237322
16200,2549.113214,106.2130506
16225,2553.656935,106.4023723
16250,2558.200736,106.5916973
16275,2562.744616,106.7810257
16300,2567.288575,106.9703573
16325,2571.832612,107.1596922
16350,2576.376726,107.3490303
16375,2580.920917,107.5383716
16400,2585.465185,107.727716
16425,2590.009529,107.9170637
16450,2594.553947,108.1064145
16475,2599.098441,108.2957684
16500,2603.643009,108.4851254
16525,2608.187651,108.6744855
16550,2612.732366,108.8638486
16575,2617.277154,109.0532148
16600,2621.822014,109.2425839
16625,2626.366946,109.4319561
16650,2630.91195,109.6213312
16675,2635.457024,109.8107093
16700,2640.002169,110.0000904
16725,2644.547383,110.1894743
16750,2649.092667,110.3788611
16775,2653.63802,110.5682508
16800,2658.183441,110.7576434
16825,2662.728931,110.9470388
16850,2667.274487,111.136437
16875,2671.820111,111.325838
16900,2676.365802,111.5152418
16925,2680.911559,111.7046483
16950,2685.457382,111.8940576
16975,2690.003269,112.0834696
17000,2694.549222,112.2728843
17025,2699.09524,112.4623017
17050,2703.641321,112.6517217
17075,2708.187466,112.8411444
17100,2712.733674,113.0305697
17125,2717.279945,113.2199977
17150,2721.826278,113.4094283
17175,2726.372673,113.5988614
17200,2730.91913,113.7882971
17225,2735.465647,113.9777353
17250,2740.012226,114.1671761
17275,2744.558865,114.3566194
17300,2749.105564,114.5460652
17325,2753.652322,114.7355134
17350,2758.199139,114.9249641
17375,2762.746016,115.1144173
17400,2767.29295,115.3038729
17425,2771.839943,115.493331
17450,2776.386993,115.6827914
17475,2780.934101,115.8722542
17500,2785.481265,116.0617194
17525,2790.028486,116.2511869
17550,2794.575763,116.4406568
17575,2799.123096,116.630129
17600,2803.670485,116.8196035
17625,2808.217928,117.0090803
17650,2812.765426,117.1985594
17675,2817.312979,117.3880408
17700,2821.860585,117.5775244
17725,2826.408245,117.7670102
17750,2830.955959,117.9564983
17775,2835.503725,118.1459886
17800,2840.051545,118.335481
17825,2844.599416,118.5249757
17850,2849.14734,118.7144725
17875,2853.695315,118.9039715
17900,2858.243342,119.0934726
17925,2862.791419,119.2829758
17950,2867.339547,119.4724811
17975,2871.887726,119.6619886
18000,2876.435955,119.8514981
18025,2880.984234,120.0410097
18050,2885.532562,120.2305234
18075,2890.080939,120.4200391
18100,2894.629365,120.6095569
18125,2899.177839,120.7990766
18150,2903.726362,120.9885984
18175,2908.274933,121.1781222
18200,2912.823551,121.367648
18225,2917.372216,121.5571757
18250,2921.920929,121.7467054
18275,2926.469688,121.936237
18300,2931.018494,122.1257706
18325,2935.567346,122.3153061
18350,2940.116244,122.5048435
18375,2944.665188,122.6943828
18400,2949.214177,122.883924
18425,2953.76321,123.0734671
18450,2958.312289,123.2630121
18475,2962.861412,123.4525589
18500,2967.41058,123.6421075
18525,2971.959791,123.831658
18550,2976.509047,124.0212103
18575,2981.058345,124.2107644
18600,2985.607687,124.4003203
18625,2990.157072,124.589878
18650,2994.706499,124.7794375
18675,2999.255969,124.9689987
18700,3003.80548,125.1585617
18725,3008.355034,125.3481264
18750,3012.90463,125.5376929
18775,3017.454266,125.7272611
18800,3022.003944,125.916831
18825,3026.553663,126.1064026
18850,3031.103423,126.2959759
18875,3035.653223,126.4855509
18900,3040.203063,126.6751276
18925,3044.752943,126.8647059
18950,3049.302862,127.0542859
18975,3053.852821,127.2438676
19000,3058.40282,127.4334508
19025,3062.952857,127.6230357
19050,3067.502933,127.8126222
19075,3072.053048,128.0022103
19100,3076.603201,128.1918
19125,3081.153392,128.3813913
19150,3085.703621,128.5709842
19175,3090.253887,128.7605786
19200,3094.804191,128.9501746
19225,3099.354532,129.1397722
19250,3103.90491,129.3293713
19275,3108.455325,129.5189719
19300,3113.005777,129.708574
19325,3117.556264,129.8981777
19350,3122.106788,130.0877828
19375,3126.657348,130.2773895
19400,3131.207944,130.4669977
19425,3135.758575,130.6566073
19450,3140.309241,130.8462184
19475,3144.859942,131.0358309
19500,3149.410679,131.2254449
19525,3153.96145,131.4150604
19550,3158.512255,131.6046773
19575,3163.063095,131.7942956
19600,3167.613969,131.9839154
19625,3172.164877,132.1735365
19650,3176.715818,132.3631591
19675,3181.266793,132.5527831
19700,3185.817802,132.7424084
19725,3190.368843,132.9320351
19750,3194.919918,133.1216632
19775,3199.471025,133.3112927
19800,3204.022165,133.5009235
19825,3208.573337,133.6905557
19850,3213.124541,133.8801892
19875,3217.675778,134.0698241
19900,3222.227046,134.2594602
19925,3226.778346,134.4490977
19950,3231.329677,134.6387366
19975,3235.88104,134.8283767
20000,3240.432434,135.0180181
20025,3244.983859,135.2076608
20050,3249.535314,135.3973048
20075,3254.086801,135.58695
20100,3258.638317,135.7765966
20125,3263.189864,135.9662443
20150,3267.741441,136.1558934
20175,3272.293048,136.3455437
20200,3276.844685,136.5351952
20225,3281.396352,136.724848
20250,3285.948047,136.914502
20275,3290.499773,137.1041572
20300,3295.051527,137.2938136
20325,3299.60331,137.4834712
20350,3304.155122,137.6731301
20375,3308.706963,137.8627901
20400,3313.258832,138.0524513
20425,3317.810729,138.2421137
20450,3322.362655,138.4317773
20475,3326.914609,138.621442
20500,3331.46659,138.8111079
20525,3336.018599,139.000775
20550,3340.570636,139.1904432
20575,3345.1227,139.3801125
20600,3349.674792,139.569783
20625,3354.22691,139.7594546
20650,3358.779056,139.9491273
20675,3363.331228,140.1388012
20700,3367.883427,140.3284761
20725,3372.435653,140.5181522
20750,3376.987905,140.7078294
20775,3381.540183,140.8975076
20800,3386.092488,141.087187
20825,3390.644818,141.2768674
20850,3395.197174,141.4665489
20875,3399.749556,141.6562315
20900,3404.301963,141.8459151
20925,3408.854396,142.0355998
20950,3413.406854,142.2252856
20975,3417.959337,142.4149724
21000,3422.511846,142.6046602
21025,3427.064379,142.7943491
21050,3431.616936,142.984039
21075,3436.169519,143.17373
21100,3440.722126,143.3634219
21125,3445.274757,143.5531149
21150,3449.827413,143.7428089
21175,3454.380092,143.9325038
21200,3458.932796,144.1221998
21225,3463.485523,144.3118968
21250,3468.038274,144.5015948
21275,3472.591049,144.6912937
21300,3477.143847,144.8809936
21325,3481.696668,145.0706945
21350,3486.249513,145.2603964
21375,3490.802381,145.4500992
21400,3495.355271,145.639803
21425,3499.908185,145.8295077
21450,3504.461121,146.0192134
21475,3509.01408,146.20892
21500,3513.567061,146.3986276
21525,3518.120065,146.588336
21550,3522.673091,146.7780455
21575,3527.226139,146.9677558
21600,3531.779209,147.157467
21625,3536.332301,147.3471792
21650,3540.885415,147.5368923
21675,3545.438551,147.7266063
21700,3549.991708,147.9163212
21725,3554.544887,148.1060369
21750,3559.098087,148.2957536
21775,3563.651308,148.4854712
21800,3568.20455,148.6751896
21825,3572.757813,148.8649089
21850,3577.311097,149.0546291
21875,3581.864402,149.2443501
21900,3586.417728,149.434072
21925,3590.971074,149.6237948
21950,3595.524441,149.8135184
21975,3600.077828,150.0032429
22000,3604.631236,150.1929682
22025,3609.184663,150.3826943
22050,3613.738111,150.5724213
22075,3618.291579,150.7621491
22100,3622.845066,150.9518778
22125,3627.398573,151.1416072
22150,3631.9521,151.3313375
22175,3636.505647,151.5210686
22200,3641.059213,151.7108005
22225,3645.612798,151.9005333
22250,3650.166403,152.0902668
22275,3654.720027,152.2800011
22300,3659.273669,152.4697362
22325,3663.827331,152.6594721
22350,3668.381012,152.8492088
22375,3672.934711,153.0389463
22400,3677.488429,153.2286845
22425,3682.042166,153.4184236
22450,3686.595921,153.6081634
22475,3691.149694,153.7979039
22500,3695.703486,153.9876453
22525,3700.257296,154.1773874
22550,3704.811125,154.3671302
22575,3709.364971,154.5568738
22600,3713.918835,154.7466181
22625,3718.472717,154.9363632
22650,3723.026617,155.1261091
22675,3727.580535,155.3158556
22700,3732.13447,155.5056029
22725,3736.688423,155.6953509
22750,3741.242393,155.8850997
22775,3745.79638,156.0748492
22800,3750.350385,156.2645994
22825,3754.904406,156.4543503
22850,3759.458445,156.6441019
22875,3764.012501,156.8338542
22900,3768.566574,157.0236072
22925,3773.120663,157.213361
22950,3777.67477,157.4031154
22975,3782.228893,157.5928705
23000,3786.783032,157.7826263
23025,3791.337188,157.9723828
23050,3795.891361,158.16214
23075,3800.445549,158.3518979
23100,3804.999754,158.5416564
23125,3809.553975,158.7314156
23150,3814.108213,158.9211755
23175,3818.662466,159.1109361
23200,3823.216735,159.3006973
23225,3827.77102,159.4904592
23250,3832.325321,159.6802217
23275,3836.879637,159.8699849
23300,3841.433969,160.0597487
23325,3845.988317,160.2495132
23350,3850.54268,160.4392783
23375,3855.097059,160.6290441
23400,3859.651452,160.8188105
23425,3864.205861,161.0085776
23450,3868.760286,161.1983452
23475,3873.314725,161.3881135
23500,3877.869179,161.5778825
23525,3882.423648,161.767652
23550,3886.978133,161.9574222
23575,3891.532632,162.147193
23600,3896.087145,162.3369644
23625,3900.641673,162.5267364
23650,3905.196216,162.716509
23675,3909.750774,162.9062822
23700,3914.305346,163.0960561
23725,3918.859932,163.2858305
23750,3923.414532,163.4756055
23775,3927.969147,163.6653811
23800,3932.523776,163.8551573
23825,3937.078419,164.0449341
23850,3941.633076,164.2347115
23875,3946.187747,164.4244895
23900,3950.742432,164.614268
23925,3955.297131,164.8040471
23950,3959.851843,164.9938268
23975,3964.406569,165.1836071
24000,3968.961309,165.3733879
24025,3973.516062,165.5631693
24050,3978.070829,165.7529512
24075,3982.62561,165.9427337
24100,3987.180403,166.1325168
24125,3991.73521,166.3223004
24150,3996.290031,166.5120846
24175,4000.844864,166.7018693
24200,4005.39971,166.8916546
24225,4009.95457,167.0814404
24250,4014.509443,167.2712268
24275,4019.064328,167.4610137
24300,4023.619227,167.6508011
24325,4028.174138,167.8405891
24350,4032.729062,168.0303776
24375,4037.283999,168.2201666
24400,4041.838948,168.4099562
24425,4046.393909,168.5997462
24450,4050.948884,168.7895368
24475,4055.50387,168.9793279
24500,4060.05887,169.1691196
24525,4064.613881,169.3589117
24550,4069.168905,169.5487044
24575,4073.723941,169.7384975
24600,4078.278989,169.9282912
24625,4082.834049,170.1180854
24650,4087.389121,170.3078801
24675,4091.944206,170.4976752
24700,4096.499302,170.6874709
24725,4101.05441,170.8772671
24750,4105.60953,171.0670637
24775,4110.164661,171.2568609
24800,4114.719805,171.4466585
24825,4119.274959,171.6364566
24850,4123.830126,171.8262553
24875,4128.385304,172.0160543
24900,4132.940494,172.2058539
24925,4137.495695,172.3956539
24950,4142.050907,172.5854545
24975,4146.606131,172.7752555
25000,4151.161366,172.9650569
25025,4155.659417,173.1524757
25050,4160.088024,173.337001
25075,4164.451491,173.5188121
25100,4168.752841,173.6980351
25125,4172.994499,173.8747708
25150,4177.178514,174.0491047
25175,4181.306675,174.2211114
25200,4185.380573,174.3908572
25225,4189.401644,174.5584018
25250,4193.3712,174.7238
25275,4197.290449,174.887102
25300,4201.160511,175.0483546
25325,4204.982434,175.2076014
25350,4208.757197,175.3648832
25375,4212.485728,175.5202387
25400,4216.168903,175.6737043
25425,4219.807553,175.8253147
25450,4223.402473,175.975103
25475,4226.954419,176.1231008
25500,4230.464118,176.2693383
25525,4233.932267,176.4138445
25550,4237.359536,176.5566474
25575,4240.746572,176.6977739
25600,4244.093999,176.83725
25625,4247.40242,176.9751008
25650,4250.67242,177.1113508
25675,4253.904566,177.2460236
25700,4257.099407,177.379142
25725,4260.257479,177.5107283
25750,4263.379302,177.6408043
25775,4266.465383,177.769391
25800,4269.516216,177.896509
25825,4272.532282,178.0221784
25850,4275.514053,178.1464189
25875,4278.461988,178.2692495
25900,4281.376536,178.390689
25925,4284.258138,178.5107557
25950,4287.107223,178.6294676
25975,4289.924212,178.7468422
26000,4292.70952,178.8628967
26025,4295.46355,178.9776479
26050,4298.186701,179.0911125
26075,4300.87936,179.2033067
26100,4303.541912,179.3142463
26125,4306.174732,179.4239472
26150,4308.778189,179.5324245
26175,4311.352644,179.6396935
26200,4313.898456,179.745769
26225,4316.415974,179.8506656
26250,4318.905543,179.9543976
26275,4321.367502,180.0569792
26300,4323.802185,180.1584244
26325,4326.20992,180.2587467
26350,4328.591031,180.3579596
26375,4330.945836,180.4560765
26400,4333.27465,180.5531104
26425,4335.57778,180.6490742
26450,4337.855532,180.7439805
26475,4340.108206,180.8378419
26500,4342.336097,180.9306707
26525,4344.539497,181.022479
26550,4346.718693,181.1132789
26575,4348.87397,181.2030821
26600,4351.005606,181.2919002
26625,4353.113877,181.3797449
26650,4355.199055,181.4666273
26675,4357.261409,181.5525587
26700,4359.301204,181.6375502
26725,4361.318699,181.7216125
26750,4363.314155,181.8047564
26775,4365.287824,181.8869927
26800,4367.239957,181.9683316
26825,4369.170804,182.0487835
26850,4371.080608,182.1283587
26875,4372.969612,182.2070672
26900,4374.838053,182.2849189
26925,4376.686167,182.3619236
26950,4378.514186,182.4380911
26975,4380.322342,182.5134309
27000,4382.110859,182.5879524
27025,4383.879962,182.6616651
27050,4385.629872,182.734578
27075,4387.360808,182.8067004
27100,4389.072986,182.8780411
27125,4390.766618,182.9486091
27150,4392.441916,183.0184132
27175,4394.099086,183.0874619
27200,4395.738335,183.155764
27225,4397.359866,183.2233278
27250,4398.963879,183.2901616
27275,4400.550572,183.3562738
27300,4402.120141,183.4216726
27325,4403.67278,183.4863658
27350,4405.208679,183.5503616
27375,4406.728028,183.6136678
27400,4408.231013,183.6762922
27425,4409.717818,183.7382424
27450,4411.188626,183.7995261
27475,4412.643616,183.8601507
27500,4414.082967,183.9201236
27525,4415.506854,183.9794522
27550,4416.915451,184.0381438
27575,4418.30893,184.0962054
27600,4419.687461,184.1536442
27625,4421.05121,184.2104671
27650,4422.400345,184.266681
27675,4423.735028,184.3222928
27700,4425.055423,184.3773093
27725,4426.361687,184.431737
27750,4427.653981,184.4855825
27775,4428.93246,184.5388525
27800,4430.197278,184.5915533
27825,4431.448589,184.6436912
27850,4432.686544,184.6952726
27875,4433.91129,184.7463038
27900,4435.122977,184.7967907
27925,4436.321749,184.8467395
27950,4437.507751,184.8961563
27975,4438.681125,184.9450469
28000,4439.842013,184.9934172
28025,4440.990552,185.041273
28050,4442.126881,185.08862
28075,4443.251136,185.135464
28100,4444.36345,185.1818104
28125,4445.463957,185.2276649
28150,4446.552789,185.2730329
28175,4447.630074,185.3179198
28200,4448.695942,185.3623309
28225,4449.750519,185.4062716
28250,4450.79393,185.4497471
28275,4451.8263,185.4927625
28300,4452.847751,185.535323
28325,4453.858404,185.5774335
28350,4454.858379,185.6190991
28375,4455.847794,185.6603248
28400,4456.826767,185.7011153
28425,4457.795412,185.7414755
28450,4458.753845,185.7814102
28475,4459.702179,185.8209241
28500,4460.640524,185.8600218
28525,4461.568992,185.898708
28550,4462.487693,185.9369872
28575,4463.396733,185.9748639
28600,4464.29622,186.0123425
28625,4465.186259,186.0494274
28650,4466.066954,186.0861231
28675,4466.93841,186.1224337
28700,4467.800727,186.1583636
28725,4468.654006,186.1939169
28750,4469.498348,186.2290978
28775,4470.333851,186.2639105
28800,4471.160612,186.2983588
28825,4471.978727,186.332447
28850,4472.788292,186.3661788
28875,4473.589401,186.3995584
28900,4474.382147,186.4325895
28925,4475.166622,186.4652759
28950,4475.942917,186.4976215
28975,4476.711122,186.5296301
29000,4477.471325,186.5613052
29025,4478.223616,186.5926507
29050,4478.96808,186.62367
29075,4479.704803,186.6543668
29100,4480.433872,186.6847447
29125,4481.155368,186.714807
29150,4481.869377,186.7445574
29175,4482.575979,186.7739991
29200,4483.275256,186.8031357
29225,4483.967288,186.8319703
29250,4484.652155,186.8605065
29275,4485.329935,186.8887473
29300,4486.000706,186.9166961
29325,4486.664544,186.944356
29350,4487.321525,186.9717302
29375,4487.971724,186.9988218
29400,4488.615215,187.025634
29425,4489.252072,187.0521697
29450,4489.882368,187.078432
29475,4490.506172,187.1044239
29500,4491.123558,187.1301482
29525,4491.734594,187.1556081
29550,4492.33935,187.1808062
29575,4492.937894,187.2057456
29600,4493.530295,187.2304289
29625,4494.116618,187.2548591
29650,4494.696931,187.2790388
29675,4495.271298,187.3029708
29700,4495.839785,187.3266577
29725,4496.402455,187.3501023
29750,4496.959372,187.3733072
29775,4497.510598,187.3962749
29800,4498.056195,187.4190081
29825,4498.596225,187.4415094
29850,4499.130747,187.4637811
29875,4499.659821,187.4858259
29900,4500.183508,187.5076461
29925,4500.701864,187.5292443
29950,4501.214948,187.5506228
29975,4501.722818,187.5717841
30000,4502.225528,187.5927303
30025,4502.723137,187.613464
30050,4503.215698,187.6339874
30075,4503.703266,187.6543028
30100,4504.185896,187.6744123
30125,4504.663641,187.6943184
30150,4505.136553,187.714023
30175,4505.604685,187.7335285
30200,4506.068088,187.752837
30225,4506.526815,187.7719506
30250,4506.980914,187.7908714
30275,4507.430436,187.8096015
30300,4507.875431,187.8281429
30325,4508.315947,187.8464978
30350,4508.752032,187.864668
30375,4509.183734,187.8826556
30400,4509.611101,187.9004626
30425,4510.034179,187.9180908
30450,4510.453015,187.9355423
30475,4510.867653,187.9528189
30500,4511.27814,187.9699225
30525,4511.684519,187.9868549
30550,4512.086834,188.0036181
30575,4512.485131,188.0202138
30600,4512.879451,188.0366438
30625,4513.269837,188.0529099
30650,4513.656332,188.0690138
30675,4514.038977,188.0849574
30700,4514.417813,188.1007422
30725,4514.792882,188.1163701
30750,4515.164223,188.1318426
30775,4515.531877,188.1471615
30800,4515.895883,188.1623285
30825,4516.25628,188.177345
30850,4516.613106,188.1922128
30875,4516.966401,188.2069334
30900,4517.316201,188.2215084
30925,4517.662543,188.2359393
30950,4518.005466,188.2502277
30975,4518.345004,188.2643752
31000,4518.681195,188.2783831
31025,4519.014074,188.2922531
31050,4519.343676,188.3059865
31075,4519.670037,188.3195849
31100,4519.99319,188.3330496
31125,4520.31317,188.3463821
31150,4520.63001,188.3595838
31175,4520.943745,188.372656
31200,4521.254406,188.3856002
31225,4521.562027,188.3984178
31250,4521.86664,188.41111
31275,4522.168276,188.4236782
31300,4522.466968,188.4361237
31325,4522.762747,188.4484478
31350,4523.055643,188.4606518
31375,4523.345687,188.472737
31400,4523.63291,188.4847046
31425,4523.91734,188.4965558
31450,4524.199008,188.508292
31475,4524.477943,188.5199143
31500,4524.754173,188.5314239
31525,4525.027728,188.542822
31550,4525.298635,188.5541098
31575,4525.566923,188.5652884
31600,4525.832619,188.5763591
31625,4526.09575,188.5873229
31650,4526.356343,188.598181
31675,4526.614426,188.6089344
31700,4526.870024,188.6195844
31725,4527.123165,188.6301319
31750,4527.373872,188.640578
31775,4527.622173,188.6509239
31800,4527.868093,188.6611705
31825,4528.111655,188.671319
31850,4528.352886,188.6813703
31875,4528.59181,188.6913254
31900,4528.828451,188.7011854
31925,4529.062832,188.7109513
31950,4529.294978,188.7206241
31975,4529.524912,188.7302047
32000,4529.752656,188.739694
32025,4529.978235,188.7490931
32050,4530.20167,188.7584029
32075,4530.422985,188.7676244
32100,4530.6422,188.7767583
32125,4530.859338,188.7858058
32150,4531.074421,188.7947676
32175,4531.287471,188.8036446
32200,4531.498507,188.8124378
32225,4531.707552,188.821148
32250,4531.914626,188.8297761
32275,4532.119749,188.8383229
32300,4532.322942,188.8467893
32325,4532.524225,188.8551761
32350,4532.723618,188.8634841
32375,4532.92114,188.8717142
32400,4533.116811,188.8798671
32425,4533.31065,188.8879437
32450,4533.502675,188.8959448
32475,4533.692907,188.9038711
32500,4533.881362,188.9117234
32525,4534.06806,188.9195025
32550,4534.25302,188.9272092
32575,4534.436258,188.9348441
32600,4534.617792,188.942408
32625,4534.797641,188.9499017
32650,4534.975821,188.9573259
32675,4535.15235,188.9646813
32700,4535.327245,188.9719686
32725,4535.500523,188.9791885
32750,4535.6722,188.9863416
32775,4535.842292,188.9934288
32800,4536.010817,189.0004507
32825,4536.177789,189.0074079
32850,4536.343226,189.0143011
32875,4536.507143,189.021131
32900,4536.669555,189.0278981
32925,4536.830478,189.0346033
32950,4536.989927,189.041247
32975,4537.147918,189.0478299
33000,4537.304464,189.0543527
33025,4537.459582,189.0608159
33050,4537.613285,189.0672202
33075,4537.765587,189.0735661
33100,4537.916505,189.0798544
33125,4538.06605,189.0860854
33150,4538.214238,189.0922599
33175,4538.361082,189.0983784
33200,4538.506596,189.1044415
33225,4538.650794,189.1104497
33250,4538.793688,189.1164037
33275,4538.935293,189.1223039
33300,4539.07562,189.1281508
33325,4539.214684,189.1339452
33350,4539.352496,189.1396874
33375,4539.489071,189.1453779
33400,4539.624419,189.1510175
33425,4539.758554,189.1566064
33450,4539.891488,189.1621453
33475,4540.023232,189.1676347
33500,4540.1538,189.173075
33525,4540.283203,189.1784668
33550,4540.411452,189.1838105
33575,4540.53856,189.1891067
33600,4540.664537,189.1943557
33625,4540.789396,189.1995582
33650,4540.913147,189.2047144
33675,4541.035801,189.2098251
33700,4541.15737,189.2148904
33725,4541.277865,189.219911
33750,4541.397296,189.2248873
33775,4541.515673,189.2298197
33800,4541.633009,189.2347087
33825,4541.749312,189.2395546
33850,4541.864593,189.244358
33875,4541.978863,189.2491193
33900,4542.092131,189.2538388
33925,4542.204408,189.258517
33950,4542.315704,189.2631543
33975,4542.426027,189.2677511
34000,4542.535389,189.2723079
34025,4542.643798,189.2768249
34050,4542.751264,189.2813027
34075,4542.857796,189.2857415
34100,4542.963404,189.2901418
34125,4543.068097,189.294504
34150,4543.171884,189.2988285
34175,4543.274773,189.3031156
34200,4543.376775,189.3073656
34225,4543.477897,189.311579
34250,4543.578148,189.3157561
34275,4543.677536,189.3198974
34300,4543.776072,189.324003
34325,4543.873762,189.3280734
34350,4543.970615,189.332109
34375,4544.066639,189.33611
34400,4544.161843,189.3400768
34425,4544.256235,189.3440098
34450,4544.349822,189.3479092
34475,4544.442613,189.3517755
34500,4544.534614,189.3556089
34525,4544.625835,189.3594098
34550,4544.716283,189.3631784
34575,4544.805965,189.3669152
34600,4544.894888,189.3706203
34625,4544.983061,189.3742942
34650,4545.07049,189.3779371
34675,4545.157183,189.3815493
34700,4545.243147,189.3851311
34725,4545.328388,189.3886828
34750,4545.412915,189.3922048
34775,4545.496734,189.3956973
34800,4545.579852,189.3991605
34825,4545.662275,189.4025948
34850,4545.744011,189.4060005
34875,4545.825066,189.4093777
34900,4545.905446,189.4127269
34925,4545.985159,189.4160483
34950,4546.06421,189.4193421
34975,4546.142606,189.4226086
35000,4546.220354,189.4258481
35025,4546.297459,189.4290608
35050,4546.373928,189.432247
35075,4546.449767,189.435407
35100,4546.524982,189.4385409
35125,4546.59958,189.4416492
35150,4546.673565,189.4447319
35175,4546.746943,189.4477893
35200,4546.819722,189.4508217
35225,4546.891906,189.4538294
35250,4546.9635,189.4568125
35275,4547.034512,189.4597713
35300,4547.104945,189.4627061
35325,4547.174807,189.465617
35350,4547.244101,189.4685042
35375,4547.312835,189.4713681
35400,4547.381012,189.4742088
35425,4547.448638,189.4770266
35450,4547.515719,189.4798216
35475,4547.58226,189.4825942
35500,4547.648265,189.4853444
35525,4547.71374,189.4880725
35550,4547.77869,189.4907788
35575,4547.84312,189.4934633
35600,4547.907035,189.4961264
35625,4547.970439,189.4987683
35650,4548.033337,189.5013891
35675,4548.095735,189.503989
35700,4548.157637,189.5065682
35725,4548.219047,189.5091269
35750,4548.27997,189.5116654
35775,4548.340411,189.5141838
35800,4548.400374,189.5166823
35825,4548.459864,189.519161
35850,4548.518885,189.5216202
35875,4548.577442,189.5240601
35900,4548.635539,189.5264808
35925,4548.693179,189.5288825
35950,4548.750368,189.5312653
35975,4548.80711,189.5336296
36000,4548.863409,189.5359754
36025,4548.919268,189.5383028
36050,4548.974692,189.5406122
36075,4549.029686,189.5429036
36100,4549.084252,189.5451772
36125,4549.138395,189.5474331
36150,4549.192119,189.5496716
36175,4549.245428,189.5518928
36200,4549.298325,189.5540969
36225,4549.350815,189.556284
36250,4549.402901,189.5584542
36275,4549.454586,189.5606078
36300,4549.505875,189.5627448
36325,4549.556771,189.5648655
36350,4549.607278,189.5669699
36375,4549.657399,189.5690583
36400,4549.707138,189.5711307
36425,4549.756498,189.5731874
36450,4549.805483,189.5752285
36475,4549.854096,189.577254
36500,4549.902341,189.5792642
36525,4549.950221,189.5812592
36550,4549.997738,189.5832391
36575,4550.044898,189.5852041
36600,4550.091702,189.5871542
36625,4550.138154,189.5890898
36650,4550.184257,189.5910107
36675,4550.230015,189.5929173
36700,4550.27543,189.5948096
36725,4550.320505,189.5966877
36750,4550.365244,189.5985519
36775,4550.40965,189.6004021
36800,4550.453725,189.6022386
36825,4550.497473,189.6040614
36850,4550.540897,189.6058707
36875,4550.583999,189.6076666
36900,4550.626782,189.6094492
36925,4550.669249,189.6112187
36950,4550.711403,189.6129751
36975,4550.753247,189.6147186
37000,4550.794783,189.6164493
37025,4550.836015,189.6181673
37050,4550.876945,189.6198727
37075,4550.917575,189.6215656
37100,4550.957909,189.6232462
37125,4550.997948,189.6249145
37150,4551.037696,189.6265707
37175,4551.077155,189.6282148
37200,4551.116328,189.629847
37225,4551.155217,189.6314674
37250,4551.193824,189.633076
37275,4551.232153,189.634673
37300,4551.270205,189.6362585
37325,4551.307983,189.6378326
37350,4551.34549,189.6393954
37375,4551.382728,189.640947
37400,4551.419698,189.6424874
37425,4551.456404,189.6440168
37450,4551.492848,189.6455353
37475,4551.529032,189.647043
37500,4551.564958,189.6485399
37525,4551.600629,189.6500262
37550,4551.636047,189.651502
37575,4551.671213,189.6529672
37600,4551.706131,189.6544221
37625,4551.740802,189.6558667
37650,4551.775228,189.6573012
37675,4551.809412,189.6587255
37700,4551.843355,189.6601398
37725,4551.87706,189.6615442
37750,4551.910529,189.6629387
37775,4551.943764,189.6643235
37800,4551.976766,189.6656986
37825,4552.009538,189.6670641
37850,4552.042082,189.6684201
37875,4552.074399,189.6697666
37900,4552.106492,189.6711038
37925,4552.138363,189.6724318
37950,4552.170012,189.6737505
37975,4552.201443,189.6750601
38000,4552.232658,189.6763607
38025,4552.263657,189.6776524
38050,4552.294443,189.6789351
38075,4552.325017,189.6802091
38100,4552.355382,189.6814743
38125,4552.385539,189.6827308
38150,4552.41549,189.6839788
38175,4552.445237,189.6852182
38200,4552.47478,189.6864492
38225,4552.504123,189.6876718
38250,4552.533267,189.6888861
38275,4552.562212,189.6900922
38300,4552.590962,189.6912901
38325,4552.619518,189.6924799
38350,4552.64788,189.6936617
38375,4552.676052,189.6948355
38400,4552.704034,189.6960014
38425,4552.731828,189.6971595
38450,4552.759435,189.6983098
38475,4552.786858,189.6994524
38500,4552.814098,189.7005874
38525,4552.841155,189.7017148
38550,4552.868032,189.7028347
38575,4552.89473,189.7039471
38600,4552.921251,189.7050521
38625,4552.947597,189.7061499
38650,4552.973767,189.7072403
38675,4552.999764,189.7083235
38700,4553.02559,189.7093996
38725,4553.051246,189.7104686
38750,4553.076732,189.7115305
38775,4553.102051,189.7125855
38800,4553.127204,189.7136335
38825,4553.152193,189.7146747
38850,4553.177017,189.7157091
38875,4553.20168,189.7167367
38900,4553.226182,189.7177576
38925,4553.250524,189.7187718
38950,4553.274708,189.7197795
38975,4553.298735,189.7207806
39000,4553.322606,189.7217752
39025,4553.346323,189.7227634
39050,4553.369886,189.7237453
39075,4553.393298,189.7247207
39100,4553.416558,189.7256899
39125,4553.43967,189.7266529
39150,4553.462632,189.7276097
39175,4553.485448,189.7285603
39200,4553.508117,189.7295049
39225,4553.530642,189.7304434
39250,4553.553023,189.7313759
39275,4553.575261,189.7323025
39300,4553.597358,189.7332232
39325,4553.619314,189.7341381
39350,4553.641131,189.7350471
39375,4553.66281,189.7359504
39400,4553.684352,189.736848
39425,4553.705758,189.7377399
39450,4553.727029,189.7386262
39475,4553.748166,189.7395069
39500,4553.76917,189.7403821
39525,4553.790042,189.7412518
39550,4553.810784,189.742116
39575,4553.831395,189.7429748
39600,4553.851878,189.7438283
39625,4553.872234,189.7446764
39650,4553.892462,189.7455192
39675,4553.912564,189.7463569
39700,4553.932542,189.7471893
39725,4553.952396,189.7480165
39750,4553.972127,189.7488386
39775,4553.991736,189.7496557
39800,4554.011224,189.7504677
39825,4554.030592,189.7512747
39850,4554.049841,189.7520767
39875,4554.068971,189.7528738
39900,4554.087984,189.753666
39925,4554.10688,189.7544533
39950,4554.125661,189.7552359
39975,4554.144327,189.7560136
40000,4554.162879,189.7567866
40025,4554.181319,189.7575549
40050,4554.199646,189.7583186
40075,4554.217861,189.7590776
40100,4554.235966,189.7598319
40125,4554.253962,189.7605818
40150,4554.271849,189.761327
40175,4554.289628,189.7620678
40200,4554.307299,189.7628041
40225,4554.324865,189.763536
40250,4554.342324,189.7642635
40275,4554.359679,189.7649866
40300,4554.37693,189.7657054
40325,4554.394077,189.7664199
40350,4554.411122,189.7671301
40375,4554.428065,189.7678361
40400,4554.444908,189.7685378
40425,4554.46165,189.7692354
40450,4554.478292,189.7699288
40475,4554.494836,189.7706182
40500,4554.511281,189.7713034
40525,4554.52763,189.7719846
40550,4554.543882,189.7726617
40575,4554.560037,189.7733349
40600,4554.576098,189.7740041
40625,4554.592064,189.7746693
40650,4554.607936,189.7753307
40675,4554.623715,189.7759881
40700,4554.639402,189.7766417
40725,4554.654997,189.7772915
40750,4554.6705,189.7779375
40775,4554.685913,189.7785797
40800,4554.701237,189.7792182
40825,4554.716471,189.7798529
40850,4554.731616,189.780484
40875,4554.746674,189.7811114
40900,4554.761644,189.7817352
40925,4554.776528,189.7823553
40950,4554.791326,189.7829719
40975,4554.806038,189.7835849
41000,4554.820666,189.7841944
41025,4554.835209,189.7848004
41050,4554.849669,189.7854029
41075,4554.864045,189.7860019
41100,4554.878339,189.7865975
41125,4554.892552,189.7871897
41150,4554.906683,189.7877784
41175,4554.920733,189.7883639
41200,4554.934703,189.788946
41225,4554.948594,189.7895247
41250,4554.962405,189.7901002
41275,4554.976139,189.7906724
41300,4554.989794,189.7912414
41325,4555.003372,189.7918072
41350,4555.016873,189.7923697
41375,4555.030297,189.7929291
41400,4555.043647,189.7934853
41425,4555.05692,189.7940383
41450,4555.070119,189.7945883
41475,4555.083244,189.7951352
41500,4555.096295,189.795679
41525,4555.109273,189.7962197
41550,4555.122179,189.7967574
41575,4555.135012,189.7972922
41600,4555.147773,189.7978239
41625,4555.160463,189.7983526
41650,4555.173083,189.7988785
41675,4555.185632,189.7994013
41700,4555.198112,189.7999213
41725,4555.210522,189.8004384
41750,4555.222864,189.8009526
41775,4555.235137,189.801464
41800,4555.247342,189.8019726
41825,4555.25948,189.8024783
41850,4555.27155,189.8029813
41875,4555.283555,189.8034814
41900,4555.295493,189.8039789
41925,4555.307366,189.8044736
41950,4555.319173,189.8049656
41975,4555.330916,189.8054548
42000,4555.342595,189.8059414
42025,4555.354209,189.8064254
42050,4555.36576,189.8069067
42075,4555.377249,189.8073854
42100,4555.388674,189.8078614
42125,4555.400037,189.8083349
42150,4555.411339,189.8088058
42175,4555.422579,189.8092741
42200,4555.433758,189.8097399
42225,4555.444877,189.8102032
42250,4555.455935,189.810664
42275,4555.466934,189.8111222
42300,4555.477873,189.811578
42325,4555.488753,189.8120314
42350,4555.499575,189.8124823
42375,4555.510338,189.8129308
42400,4555.521044,189.8133768
42425,4555.531692,189.8138205
42450,4555.542283,189.8142618
42475,4555.552817,189.8147007
42500,4555.563295,189.8151373
42525,4555.573717,189.8155716
42550,4555.584084,189.8160035
42575,4555.594395,189.8164331
42600,4555.604651,189.8168605
42625,4555.614853,189.8172855
42650,4555.625,189.8177083
42675,4555.635094,189.8181289
42700,4555.645134,189.8185472
42725,4555.655121,189.8189634
42750,4555.665055,189.8193773
42775,4555.674936,189.819789
42800,4555.684766,189.8201986
42825,4555.694543,189.820606
42850,4555.704269,189.8210112
42875,4555.713944,189.8214143
42900,4555.723568,189.8218153
42925,4555.733142,189.8222142
42950,4555.742665,189.822611
42975,4555.752138,189.8230058
43000,4555.761562,189.8233984
43025,4555.770937,189.823789
43050,4555.780262,189.8241776
43075,4555.789539,189.8245641
43100,4555.798768,189.8249487
43125,4555.807948,189.8253312
43150,4555.817081,189.8257117
43175,4555.826166,189.8260903
43200,4555.835204,189.8264668
43225,4555.844196,189.8268415
43250,4555.85314,189.8272142
43275,4555.862039,189.8275849
43300,4555.870891,189.8279538
43325,4555.879698,189.8283207
43350,4555.888459,189.8286858
43375,4555.897175,189.829049
43400,4555.905847,189.8294103
43425,4555.914473,189.8297697
43450,4555.923056,189.8301273
43475,4555.931594,189.8304831
43500,4555.940088,189.830837
43525,4555.94854,189.8311891
43550,4555.956947,189.8315395
43575,4555.965312,189.831888
43600,4555.973634,189.8322348
43625,4555.981914,189.8325797
43650,4555.990151,189.832923
43675,4555.998346,189.8332644
43700,4556.0065,189.8336042
43725,4556.014612,189.8339422
43750,4556.022683,189.8342785
43775,4556.030713,189.834613
43800,4556.038702,189.8349459
43825,4556.046651,189.8352771
43850,4556.054559,189.8356066
43875,4556.062428,189.8359345
43900,4556.070257,189.8362607
43925,4556.078046,189.8365853
43950,4556.085796,189.8369082
43975,4556.093507,189.8372295
44000,4556.10118,189.8375492
44025,4556.108813,189.8378672
44050,4556.116409,189.8381837
44075,4556.123966,189.8384986
44100,4556.131485,189.8388119
44125,4556.138967,189.8391236
44150,4556.146411,189.8394338
44175,4556.153818,189.8397424
44200,4556.161187,189.8400495
44225,4556.168521,189.840355
44250,4556.175817,189.840659
44275,4556.183077,189.8409616
44300,4556.190301,189.8412626
44325,4556.197489,189.8415621
44350,4556.204641,189.8418601
44375,4556.211758,189.8421566
44400,4556.21884,189.8424517
44425,4556.225886,189.8427452
44450,4556.232897,189.8430374
44475,4556.239874,189.8433281
44500,4556.246816,189.8436173
44525,4556.253724,189.8439052
44550,4556.260598,189.8441916
44575,4556.267438,189.8444766
44600,4556.274244,189.8447601
44625,4556.281016,189.8450423
44650,4556.287755,189.8453231
44675,4556.294461,189.8456026
44700,4556.301134,189.8458806
44725,4556.307775,189.8461573
44750,4556.314382,189.8464326
44775,4556.320958,189.8467066
44800,4556.327501,189.8469792
44825,4556.334012,189.8472505
44850,4556.340491,189.8475205
44875,4556.346939,189.8477891
44900,4556.353355,189.8480564
44925,4556.359739,189.8483225
44950,4556.366093,189.8485872
44975,4556.372416,189.8488506
45000,4556.378707,189.8491128
45025,4556.384969,189.8493737
45050,4556.391199,189.8496333
45075,4556.3974,189.8498917
45100,4556.40357,189.8501488
45125,4556.409711,189.8504046
45150,4556.415821,189.8506592
45175,4556.421903,189.8509126
45200,4556.427954,189.8511648
45225,4556.433977,189.8514157
45250,4556.43997,189.8516654
45275,4556.445934,189.8519139
45300,4556.45187,189.8521612
45325,4556.457776,189.8524073
45350,4556.463655,189.8526523
45375,4556.469505,189.852896
45400,4556.475327,189.8531386
45425,4556.481121,189.85338
45450,4556.486887,189.8536203
45475,4556.492625,189.8538594
45500,4556.498336,189.8540973
45525,4556.504019,189.8543341
45550,4556.509675,189.8545698
45575,4556.515305,189.8548044
45600,4556.520907,189.8550378
45625,4556.526482,189.8552701
45650,4556.53203,189.8555013
45675,4556.537553,189.8557314
45700,4556.543048,189.8559603
45725,4556.548518,189.8561882
45750,4556.553961,189.856415
45775,4556.559379,189.8566408
45800,4556.56477,189.8568654
45825,4556.570136,189.857089
45850,4556.575477,189.8573115
45875,4556.580792,189.857533
45900,4556.586082,189.8577534
45925,4556.591347,189.8579728
45950,4556.596586,189.8581911
45975,4556.601801,189.8584084
46000,4556.606992,189.8586247
46025,4556.612157,189.8588399
46050,4556.617299,189.8590541
46075,4556.622416,189.8592673
46100,4556.627508,189.8594795
46125,4556.632577,189.8596907
46150,4556.637622,189.8599009
46175,4556.642643,189.8601101
46200,4556.64764,189.8603183
46225,4556.652613,189.8605256
46250,4556.657564,189.8607318
46275,4556.662491,189.8609371
46300,4556.667394,189.8611414
46325,4556.672275,189.8613448
46350,4556.677133,189.8615472
46375,4556.681968,189.8617487
46400,4556.68678,189.8619492
46425,4556.69157,189.8621487
46450,4556.696337,189.8623474
46475,4556.701082,189.8625451
46500,4556.705805,189.8627419
46525,4556.710505,189.8629377
46550,4556.715184,189.8631327
46575,4556.719841,189.8633267
46600,4556.724476,189.8635198
46625,4556.729089,189.863712
46650,4556.733681,189.8639034
46675,4556.738251,189.8640938
46700,4556.7428,189.8642833
46725,4556.747328,189.864472
46750,4556.751835,189.8646598
46775,4556.756321,189.8648467
46800,4556.760785,189.8650327
46825,4556.76523,189.8652179
46850,4556.769653,189.8654022
46875,4556.774056,189.8655857
46900,4556.778439,189.8657683
46925,4556.782801,189.86595
46950,4556.787143,189.866131
46975,4556.791465,189.866311
47000,4556.795767,189.8664903
47025,4556.800049,189.8666687
47050,4556.804311,189.8668463
47075,4556.808553,189.867023
47100,4556.812776,189.867199
47125,4556.816979,189.8673741
47150,4556.821163,189.8675484
47175,4556.825327,189.867722
47200,4556.829472,189.8678947
47225,4556.833598,189.8680666
47250,4556.837705,189.8682377
47275,4556.841794,189.8684081
47300,4556.845863,189.8685776
47325,4556.849914,189.8687464
47350,4556.853945,189.8689144
47375,4556.857959,189.8690816
47400,4556.861954,189.8692481
47425,4556.86593,189.8694138
47450,4556.869889,189.8695787
47475,4556.873829,189.8697429
47500,4556.877751,189.8699063
47525,4556.881655,189.870069
47550,4556.885541,189.8702309
47575,4556.88941,189.8703921
47600,4556.89326,189.8705525
47625,4556.897093,189.8707122
47650,4556.900909,189.8708712
47675,4556.904707,189.8710294
47700,4556.908487,189.871187
47725,4556.912251,189.8713438
47750,4556.915997,189.8714999
47775,4556.919726,189.8716552
47800,4556.923438,189.8718099
47825,4556.927133,189.8719639
47850,4556.930811,189.8721171
47875,4556.934473,189.8722697
47900,4556.938117,189.8724216
47925,4556.941746,189.8725727
47950,4556.945357,189.8727232
47975,4556.948952,189.872873
48000,4556.952531,189.8730221
48025,4556.956094,189.8731706
48050,4556.95964,189.8733183
48075,4556.96317,189.8734654
48100,4556.966685,189.8736119
48125,4556.970183,189.8737576
48150,4556.973665,189.8739027
48175,4556.977132,189.8740472
48200,4556.980583,189.8741909
48225,4556.984018,189.8743341
48250,4556.987437,189.8744766
48275,4556.990841,189.8746184
48300,4556.99423,189.8747596
48325,4556.997603,189.8749001
48350,4557.000962,189.8750401
48375,4557.004304,189.8751794
48400,4557.007632,189.875318
48425,4557.010945,189.875456
48450,4557.014243,189.8755934
48475,4557.017525,189.8757302
48500,4557.020793,189.8758664
48525,4557.024047,189.8760019
48550,4557.027285,189.8761369
48575,4557.030509,189.8762712
48600,4557.033719,189.8764049
48625,4557.036914,189.8765381
48650,4557.040094,189.8766706
48675,4557.04326,189.8768025
48700,4557.046412,189.8769338
48725,4557.04955,189.8770646
48750,4557.052674,189.8771947
48775,4557.055783,189.8773243
48800,4557.058879,189.8774533
48825,4557.061961,189.8775817
48850,4557.065029,189.8777095
48875,4557.068083,189.8778368
48900,4557.071123,189.8779635
48925,4557.07415,189.8780896
48950,4557.077163,189.8782151
48975,4557.080163,189.8783401
49000,4557.083149,189.8784645
49025,4557.086122,189.8785884
49050,4557.089081,189.8787117
49075,4557.092027,189.8788345
49100,4557.09496,189.8789567
49125,4557.09788,189.8790783
49150,4557.100787,189.8791995
49175,4557.103681,189.87932
49200,4557.106562,189.8794401
49225,4557.10943,189.8795596
49250,4557.112285,189.8796785
49275,4557.115127,189.879797
49300,4557.117957,189.8799149
49325,4557.120774,189.8800322
49350,4557.123578,189.8801491
49375,4557.12637,189.8802654
49400,4557.12915,189.8803812
49425,4557.131917,189.8804965
49450,4557.134672,189.8806113
49475,4557.137414,189.8807256
49500,4557.140145,189.8808394
49525,4557.142863,189.8809526
49550,4557.145569,189.8810654
49575,4557.148262,189.8811776
49600,4557.150944,189.8812893
49625,4557.153614,189.8814006
49650,4557.156272,189.8815113
49675,4557.158919,189.8816216
49700,4557.161553,189.8817314
49725,4557.164176,189.8818407
49750,4557.166787,189.8819495
49775,4557.169387,189.8820578
49800,4557.171975,189.8821656
49825,4557.174551,189.882273
49850,4557.177116,189.8823798
49875,4557.17967,189.8824862
49900,4557.182212,189.8825922
49925,4557.184743,189.8826976
49950,4557.187263,189.8828026
49975,4557.189772,189.8829072
50000,4499.997545,187.4998977
50025,4430.543869,184.6059946
50050,4365.39586,181.8914942
50075,4303.270608,179.302942
50100,4243.568999,176.815375
50125,4185.918027,174.4132511
50150,4130.055415,172.0856423
50175,4075.784009,169.8243337
50200,4022.949116,167.6228798
50225,3971.425626,165.4760678
50250,3921.110042,163.3795851
50275,3871.91521,161.3298004
50300,3823.76668,159.3236117
50325,3776.600102,157.3583376
50350,3730.359288,155.431637
50375,3684.994751,153.5414479
50400,3640.462576,151.6859407
50425,3596.723528,149.8634803
50450,3553.742339,148.0725974
50475,3511.487135,146.311964
50500,3469.928965,144.5803735
50525,3429.041409,142.8767254
50550,3388.800258,141.2000107
50575,3349.183239,139.5493016
50600,3310.169789,137.9237412
50625,3271.740856,136.3225357
50650,3233.87873,134.7449471
50675,3196.566907,133.1902878
50700,3159.789957,131.6579149
50725,3123.533419,130.1472258
50750,3087.783707,128.6576545
50775,3052.528028,127.1886678
50800,3017.75431,125.7397629
50825,2983.451133,124.3104639
50850,2949.607682,122.9003201
50875,2916.213688,121.5089037
50900,2883.259385,120.1358077
50925,2850.735474,118.7806447
50950,2818.633082,117.4430451
50975,2786.943732,116.1226555
51000,2755.659314,114.8191381
51025,2724.772057,113.5321691
51050,2694.274507,112.2614378
51075,2664.159502,111.0066459
51100,2634.420155,109.7675065
51125,2605.049836,108.5437432
51150,2576.042154,107.3350897
51175,2547.39094,106.1412892
51200,2519.090239,104.9620933
51225,2491.134289,103.797262
51250,2463.517517,102.6465632
51275,2436.234524,101.5097718
51300,2409.280074,100.3866697
51325,2382.649087,99.27704528
51350,2356.33663,98.18069293
51375,2330.33791,97.09741292
51400,2304.648263,96.02701096
51425,2279.26315,94.96929792
51450,2254.178151,93.92408963
51475,2229.388957,92.89120656
51500,2204.891367,91.87047363
51525,2180.68128,90.86172
51550,2156.754692,89.86477883
51575,2133.107691,88.87948714
51600,2109.736454,87.9056856
51625,2086.637241,86.94321839
51650,2063.806393,85.99193304
51675,2041.240327,85.05168029
51700,2018.935534,84.12231393
51725,1996.888577,83.20369071
51750,1975.096085,82.29567021
51775,1953.554753,81.39811473
51800,1932.26134,80.51088917
51825,1911.212663,79.63386097
51850,1890.405599,78.76689997
51875,1869.83708,77.90987835
51900,1849.504093,77.06267056
51925,1829.403677,76.22515322
51950,1809.532921,75.39720506
51975,1789.888964,74.57870685
52000,1770.468992,73.76954132
52025,1751.270235,72.96959312
52050,1732.28997,72.17874876
52075,1713.525517,71.39689656
52100,1694.974237,70.62392655
52125,1676.633532,69.85973048
52150,1658.500843,69.10420177
52175,1640.57365,68.35723542
52200,1622.849472,67.618728
52225,1605.325862,66.8885776
52250,1588.000412,66.16668382
52275,1570.870744,65.45294768
52300,1553.934519,64.74727163
52325,1537.189428,64.0495595
52350,1520.633195,63.35971647
52375,1504.263577,62.67764903
52400,1488.078359,62.00326497
52425,1472.07536,61.33647334
52450,1456.252426,60.67718442
52475,1440.607433,60.02530972
52500,1425.138286,59.38076191
52525,1409.842916,58.74345483
52550,1394.719283,58.11330347
52575,1379.765374,57.49022392
52600,1364.979201,56.87413337
52625,1350.358803,56.26495011
52650,1335.902243,55.66259346
52675,1321.607611,55.06698377
52700,1307.473019,54.47804244
52725,1293.496604,53.89569185
52750,1279.676529,53.31985537
52775,1266.010976,52.75045733
52800,1252.498153,52.18742302
52825,1239.136288,51.63067867
52850,1225.923634,51.08015142
52875,1212.858464,50.53576933
52900,1199.939072,49.99746133
52925,1187.163774,49.46515726
52950,1174.530907,48.93878779
52975,1162.038827,48.41828446
53000,1149.685912,47.90357965
53025,1137.470558,47.39460656
53050,1125.391181,46.89129922
53075,1113.446218,46.39359243
53100,1101.634124,45.90142181
53125,1089.95337,45.41472375
53150,1078.40245,44.9334354
53175,1066.979872,44.45749469
53200,1055.684166,43.98684026
53225,1044.513876,43.52141152
53250,1033.467566,43.06114859
53275,1022.543816,42.60599232
53300,1011.741222,42.15588425
53325,1001.058399,41.71076662
53350,990.4939768,41.27058237
53375,980.0466026,40.83527511
53400,969.7149388,40.40478912
53425,959.497664,39.97906933
53450,949.3934726,39.55806136
53475,939.4010742,39.14171143
53500,929.5191938,38.72996641
53525,919.7465713,38.32277381
53550,910.0819617,37.92008174
53575,900.5241344,37.52183893
53600,891.0718735,37.12799473
53625,881.7239773,36.73849905
53650,872.4792581,36.35330242
53675,863.3365423,35.97235593
53700,854.2946701,35.59561126
53725,845.3524952,35.22302063
53750,836.5088846,34.85453686
53775,827.7627188,34.49011328
53800,819.1128911,34.1297038
53825,810.5583081,33.77326284
53850,802.0978888,33.42074537
53875,793.7305651,33.07210688
53900,785.455281,32.72730338
53925,777.2709932,32.38629138
53950,769.1766703,32.04902793
53975,761.171293,31.71547054
54000,753.2538538,31.38557724
54025,745.4233568,31.05930653
54050,737.678818,30.73661742
54075,730.0192645,30.41746935
54100,722.4437348,30.10182228
54125,714.9512787,29.78963661
54150,707.5409567,29.48087319
54175,700.2118405,29.17549335
54200,692.9630123,28.87345885
54225,685.7935652,28.57473188
54250,678.7026025,28.2792751
54275,671.6892381,27.98705159
54300,664.752596,27.69802483
54325,657.8918104,27.41215877
54350,651.1060255,27.12941773
54375,644.3943954,26.84976648
54400,637.7560839,26.57317016
54425,631.1902645,26.29959436
54450,624.6961202,26.02900501
54475,618.2728435,25.76136848
54500,611.9196361,25.4966515
54525,605.635709,25.23482121
54550,599.4202821,24.97584509
54575,593.2725846,24.71969103
54600,587.1918543,24.46632726
54625,581.177338,24.21572241
54650,575.2282908,23.96784545
54675,569.3439768,23.7226657
54700,563.5236683,23.48015285
54725,557.7666461,23.24027692
54750,552.0721991,23.00300829
54775,546.4396245,22.76831769
54800,540.8682275,22.53617614
54825,535.3573214,22.30655506
54850,529.9062272,22.07942613
54875,524.5142738,21.85476141
54900,519.1807979,21.63253325
54925,513.9051436,21.41271432
54950,508.6866626,21.19527761
54975,503.524714,20.98019642
55000,498.4186645,20.76744435
55025,493.3678876,20.55699532
55050,488.3717643,20.34882351
55075,483.4296827,20.14290344
55100,478.5410376,19.9392099
55125,473.7052312,19.73771797
55150,468.9216721,19.538403
55175,464.1897759,19.34124066
55200,459.5089648,19.14620687
55225,454.8786677,18.95327782
55250,450.2983199,18.76243
55275,445.7673632,18.57364013
55300,441.2852458,18.38688524
55325,436.8514223,18.2021426
55350,432.4653533,18.01938972
55375,428.1265056,17.8386044
55400,423.8343524,17.65976468
55425,419.5883725,17.48284886
55450,415.3880509,17.30783546
55475,411.2328784,17.13470327
55500,407.1223516,16.96343132
55525,403.0559728,16.79399887
55550,399.0332501,16.62638542
55575,395.0536971,16.46057071
55600,391.1168329,16.2965347
55625,387.2221822,16.13425759
55650,383.369275,15.97371979
55675,379.5576468,15.81490195
55700,375.7868383,15.65778493
55725,372.0563953,15.5023498
55750,368.365869,15.34857787
55775,364.7148156,15.19645065
55800,361.1027962,15.04594984
55825,357.5293773,14.89705739
55850,353.9941298,14.74975541
55875,350.4966299,14.60402625
55900,347.0364584,14.45985243
55925,343.613201,14.31721671
55950,340.2264479,14.176102
55975,336.8757942,14.03649142
56000,333.5608393,13.89836831
56025,330.2811876,13.76171615
56050,327.0364475,13.62651864
56075,323.8262321,13.49275967
56100,320.6501588,13.36042329
56125,317.5078496,13.22949373
56150,314.3989303,13.09995543
56175,311.3230314,12.97179298
56200,308.2797874,12.84499114
56225,305.2688369,12.71953487
56250,302.2898226,12.59540927
56275,299.3423913,12.47259964
56300,296.4261938,12.35109141
56325,293.540885,12.23087021
56350,290.6861233,12.1119218
56375,287.8615714,11.99423214
56400,285.0668955,11.87778731
56425,282.3017658,11.76257357
56450,279.5658561,11.64857734
56475,276.858844,11.53578517
56500,274.1804106,11.42418377
56525,271.5302407,11.31376003
56550,268.9080226,11.20450094
56575,266.3134483,11.09639368
56600,263.746213,10.98942554
56625,261.2060156,10.88358398
56650,258.6925582,10.77885659
56675,256.2055464,10.6752311
56700,253.7446891,10.57269538
56725,251.3096984,10.47123743
56750,248.9002897,10.37084541
56775,246.5161817,10.27150757
56800,244.1570962,10.17321234
56825,241.822758,10.07594825
56850,239.5128952,9.979703967
56875,237.227239,9.88446829
56900,234.9655234,9.79023014
56925,232.7274855,9.696978563
56950,230.5128655,9.60470273
56975,228.3214064,9.513391933
57000,226.152854,9.423035585
57025,224.0069572,9.333623217
57050,221.8834675,9.245144481
57075,219.7821394,9.157589141
57100,217.7027299,9.070947079
57125,215.644999,8.985208292
57150,213.6087092,8.900362885
57175,211.5936259,8.81640108
57200,209.5995169,8.733313203
57225,207.6261527,8.651089694
57250,205.6733063,8.569721098
57275,203.7407536,8.489198065
57300,201.8282725,8.409511352
57325,199.9356437,8.33065182
57350,198.0626503,8.252610431
57375,196.209078,8.17537825
57400,194.3747146,8.098946441
57425,192.5593504,8.023306267
57450,190.7627782,7.948449091
57475,188.9847929,7.874366372
57500,187.2251919,7.801049663
57525,185.4837747,7.728490614
57550,183.7603432,7.656680968
57575,182.0547014,7.58561256
57600,180.3666556,7.515277316
57625,178.6960141,7.445667254
57650,177.0425875,7.376774481
57675,175.4061886,7.308591191
57700,173.786632,7.241109667
57725,172.1837347,7.174322278
57750,170.5973155,7.108221478
57775,169.0271953,7.042799806
57800,167.4731972,6.978049883
57825,165.9351459,6.913964415
57850,164.4128685,6.850536187
57875,162.9061936,6.787758066
57900,161.414952,6.725622999
57925,159.9389763,6.664124012
57950,158.478101,6.603254207
57975,157.0321624,6.543006765
58000,155.6009986,6.483374943
58025,154.1844497,6.424352072
58050,152.7823574,6.365931558
58075,151.3945652,6.308106882
58100,150.0209183,6.250871596
58125,148.6612638,6.194219324
58150,147.3154503,6.138143762
58175,145.9833282,6.082638677
58200,144.6647497,6.027697902
58225,143.3595682,5.973315344
58250,142.0676393,5.919484972
58275,140.7888199,5.866200828
58300,139.5229684,5.813457016
58325,138.269945,5.761247708
58350,137.0296113,5.709567139
58375,135.8018307,5.658409611
58400,134.5864677,5.607769487
58425,133.3833886,5.557641193
58450,132.1924612,5.508019218
58475,131.0135547,5.458898112
58500,129.8465396,5.410272485
58525,128.6912882,5.362137007
58550,127.5476738,5.314486408
58575,126.4155714,5.267315476
58600,125.2948574,5.220619057
58625,124.1854093,5.174392055
58650,123.0871063,5.128629428
58675,121.9998286,5.083326193
58700,120.9234581,5.038477422
58725,119.8578777,4.994078239
58750,118.8029718,4.950123825
58775,117.7586259,4.906609413
58800,116.7247269,4.863530289
58825,115.701163,4.820881793
58850,114.6878235,4.778659313
58875,113.684599,4.736858292
58900,112.6913813,4.69547422
58925,111.7080634,4.654502641
58950,110.7345395,4.613939144
58975,109.7707049,4.57377937
59000,108.8164562,4.534019007
59025,107.871691,4.494653791
59050,106.9363081,4.455679505
59075,106.0102075,4.417091978
59100,105.0932901,4.378887086
59125,104.185458,4.341060752
59150,103.2866146,4.303608941
59175,102.3966639,4.266527664
59200,101.5155114,4.229812977
59225,100.6430635,4.193460978
59250,99.77922742,4.157467809
59275,98.92391172,4.121829655
59300,98.07702581,4.086542742
59325,97.23848012,4.051603338
59350,96.40818608,4.017007753
59375,95.5860561,3.982752337
59400,94.77200353,3.94883348
59425,93.9659427,3.915247613
59450,93.16778889,3.881991204
59475,92.37745828,3.849060762
59500,91.59486801,3.816452834
59525,90.81993611,3.784164005
59550,90.05258153,3.752190897
59575,89.29272409,3.72053017
59600,88.5402845,3.689178521
59625,87.79518437,3.658132682
59650,87.05734613,3.627389422
59675,86.32669309,3.596945545
59700,85.60314939,3.566797891
59725,84.88664002,3.536943334
59750,84.17709078,3.507378782
59775,83.47442829,3.478101179
59800,82.77857997,3.449107499
59825,82.08947405,3.420394752
59850,81.40703954,3.391959981
59875,80.73120623,3.363800259
59900,80.06190467,3.335912695
59925,79.3990662,3.308294425
59950,78.74262289,3.28094262
59975,78.09250755,3.253854481
60000,77.44865375,3.22702724
60025,76.81099577,3.200458157
60050,76.17946862,3.174144526
60075,75.554008,3.148083667
60100,74.93455035,3.122272931
60125,74.32103278,3.096709699
60150,73.71339309,3.071391379
60175,73.11156978,3.046315407
60200,72.51550199,3.02147925
60225,71.92512956,2.996880398
60250,71.34039297,2.972516374
60275,70.76123335,2.948384723
60300,70.18759247,2.92448302
60325,69.61941275,2.900808865
60350,69.05663723,2.877359885
60375,68.49920958,2.854133732
60400,67.94707406,2.831128086
60425,67.40017557,2.808340649
60450,66.8584596,2.78576915
60475,66.32187222,2.763411342
60500,65.79036011,2.741265004
60525,65.26387051,2.719327938
60550,64.74235126,2.697597969
60575,64.22575075,2.676072948
60600,63.71401794,2.654750747
60625,63.20710233,2.633629264
60650,62.70495399,2.612706416
60675,62.20752353,2.591980147
60700,61.71476209,2.571448421
60725,61.22662135,2.551109223
60750,60.74305349,2.530960562
60775,60.26401125,2.511000469
60800,59.78944786,2.491226994
60825,59.31931705,2.471638211
60850,58.85357308,2.452232212
60875,58.39217068,2.433007112
60900,57.93506508,2.413961045
60925,57.48221201,2.395092167
60950,57.03356766,2.376398652
60975,56.5890887,2.357878696
61000,56.14873227,2.339530511
61025,55.712456,2.321352333
61050,55.28021793,2.303342414
61075,54.85197659,2.285499025
61100,54.42769096,2.267820457
61125,54.00732044,2.250305019
61150,53.5908249,2.232951037
61175,53.17816461,2.215756859
61200,52.7693003,2.198720846
61225,52.36419311,2.181841379
61250,51.96280459,2.165116858
61275,51.56509674,2.148545698
61300,51.17103193,2.132126331
61325,50.78057297,2.115857207
61350,50.39368304,2.099736793
61375,50.01032574,2.083763572
61400,49.63046506,2.067936044
61425,49.25406536,2.052252724
61450,48.88109142,2.036712143
61475,48.51150837,2.021312849
61500,48.14528173,2.006053405
61525,47.78237737,1.99093239
61550,47.42276155,1.975948398
61575,47.06640089,1.961100037
61600,46.71326237,1.946385932
61625,46.36331331,1.931804721
61650,46.01652139,1.917355058
61675,45.67285466,1.903035611
61700,45.33228147,1.888845061
61725,44.99477055,1.874782106
61750,44.66029094,1.860845456
61775,44.32881202,1.847033834
61800,44.00030351,1.833345979
61825,43.67473543,1.819780643
61850,43.35207815,1.80633659
61875,43.03230234,1.793012598
61900,42.71537899,1.779807458
61925,42.40127939,1.766719975
61950,42.08997516,1.753748965
61975,41.7814382,1.740893259
62000,41.47564073,1.728151697
62025,41.17255526,1.715523136
62050,40.87215458,1.703006441
62075,40.57441179,1.690600491
62100,40.27930028,1.678304178
62125,39.9867937,1.666116404
62150,39.69686601,1.654036084
62175,39.40949144,1.642062143
62200,39.12464447,1.630193519
62225,38.84229988,1.618429162
62250,38.56243272,1.60676803
62275,38.28501829,1.595209095
62300,38.01003216,1.58375134
62325,37.73745017,1.572393757
62350,37.46724839,1.56113535
62375,37.19940319,1.549975133
62400,36.93389113,1.538912131
62425,36.67068909,1.527945379
62450,36.40977413,1.517073922
62475,36.1511236,1.506296817
62500,35.89471507,1.495613128
62525,35.64052635,1.485021931
62550,35.3885355,1.474522312
62575,35.13872078,1.464113366
62600,34.89106072,1.453794196
62625,34.64553404,1.443563918
62650,34.40211973,1.433421655
62675,34.16079696,1.42336654
62700,33.92154514,1.413397714
62725,33.6843439,1.403514329
62750,33.44917308,1.393715545
62775,33.21601273,1.384000531
62800,32.98484313,1.374368464
62825,32.75564474,1.364818531
62850,32.52839825,1.355349927
62875,32.30308455,1.345961856
62900,32.07968471,1.33665353
62925,31.85818003,1.327424168
62950,31.63855198,1.318272999
62975,31.42078226,1.309199261
63000,31.20485273,1.300202197
63025,30.99074545,1.29128106
63050,30.77844268,1.282435112
63075,30.56792686,1.273663619
63100,30.35918061,1.264965859
63125,30.15218673,1.256341114
63150,29.94692822,1.247788676
63175,29.74338825,1.239307844
63200,29.54155014,1.230897923
63225,29.34139743,1.222558226
63250,29.14291381,1.214288075
63275,28.94608313,1.206086797
63300,28.75088943,1.197953726
63325,28.55731691,1.189888204
63350,28.36534993,1.18188958
63375,28.17497302,1.173957209
63400,27.98617087,1.166090453
63425,27.79892833,1.158288681
63450,27.61323042,1.150551267
63475,27.42906229,1.142877595
63500,27.24640927,1.135267053
63525,27.06525683,1.127719034
63550,26.88559059,1.120232941
63575,26.70739634,1.112808181
63600,26.53066,1.105444167
63625,26.35536764,1.098140318
63650,26.18150547,1.090896061
63675,26.00905986,1.083710828
63700,25.8380173,1.076584054
63725,25.66836445,1.069515185
63750,25.50008807,1.06250367
63775,25.33317509,1.055548962
63800,25.16761257,1.048650524
63825,25.00338769,1.04180782
63850,24.84048777,1.035020324
63875,24.67890027,1.028287511
63900,24.51861278,1.021608866
63925,24.35961299,1.014983875
63950,24.20188877,1.008412032
63975,24.04542807,1.001892836
64000,23.89021897,0.995425791
64025,23.7362497,0.989010404
64050,23.5835086,0.982646192
64075,23.43198411,0.976332671
64100,23.28166481,0.970069367
64125,23.1325394,0.963855808
64150,22.98459668,0.957691528
64175,22.83782558,0.951576066
64200,22.69221515,0.945508964
64225,22.54775453,0.939489772
64250,22.40443298,0.933518041
64275,22.26223989,0.927593329
64300,22.12116474,0.921715197
64325,21.98119711,0.915883213
64350,21.84232672,0.910096947
64375,21.70454336,0.904355973
64400,21.56783694,0.898659872
64425,21.43219748,0.893008228
64450,21.29761509,0.887400629
64475,21.16407999,0.881836666
64500,21.0315825,0.876315937
64525,20.90011303,0.870838043
64550,20.7696621,0.865402587
64575,20.64022032,0.86000918
64600,20.5117784,0.854657433
64625,20.38432714,0.849346964
64650,20.25785743,0.844077393
64675,20.13236027,0.838848345
64700,20.00782674,0.833659447
64725,19.884248,0.828510333
64750,19.76161533,0.823400639
64775,19.63992007,0.818330003
64800,19.51915366,0.813298069
64825,19.39930762,0.808304484
64850,19.28037358,0.803348899
64875,19.16234322,0.798430968
64900,19.04520834,0.793550347
64925,18.92896078,0.788706699
64950,18.81359251,0.783899688
64975,18.69909555,0.779128981
65000,18.58546202,0.774394251
65025,18.47268409,0.76969517
65050,18.36075404,0.765031418
65075,18.24966422,0.760402676
65100,18.13940705,0.755808627
65125,18.02997503,0.75124896
65150,17.92136074,0.746723364
65175,17.81355683,0.742231535
65200,17.70655603,0.737773168
65225,17.60035114,0.733347964
65250,17.49493501,0.728955626
65275,17.39030061,0.724595859
65300,17.28644094,0.720268373
65325,17.18334909,0.715972879
65350,17.08101821,0.711709092
65375,16.97944152,0.70747673
65400,16.87861232,0.703275513
65425,16.77852395,0.699105165
65450,16.67916986,0.694965411
65475,16.58054351,0.69085598
65500,16.48263848,0.686776603
65525,16.38544838,0.682727016
65550,16.28896689,0.678706954
65575,16.19318776,0.674716157
65600,16.0981048,0.670754367
65625,16.00371188,0.666821328
65650,15.91000292,0.662916788
65675,15.81697193,0.659040497
65700,15.72461295,0.655192206
65725,15.6329201,0.651371671
65750,15.54188754,0.647578647
65775,15.4515095,0.643812896
65800,15.36178026,0.640074178
65825,15.27269418,0.636362257
65850,15.18424563,0.632676901
65875,15.09642909,0.629017879
65900,15.00923905,0.62538496
65925,14.92267007,0.62177792
65950,14.83671678,0.618196533
65975,14.75137384,0.614640577
66000,14.66663597,0.611109832
66025,14.58249795,0.607604081
66050,14.4989546,0.604123108
66075,14.41600079,0.6006667
66100,14.33363146,0.597234644
66125,14.25184158,0.593826733
66150,14.17062618,0.590442757
66175,14.08998032,0.587082514
66200,14.00989914,0.583745798
66225,13.93037781,0.580432409
66250,13.85141153,0.577142147
66275,13.77299558,0.573874816
66300,13.69512527,0.57063022
66325,13.61779595,0.567408165
66350,13.54100303,0.56420846
66375,13.46474195,0.561030915
66400,13.38900821,0.557875342
66425,13.31379734,0.554741556
66450,13.23910492,0.551629372
66475,13.16492657,0.548538607
66500,13.09125795,0.545469081
66525,13.01809478,0.542420616
66550,12.9454328,0.539393033
66575,12.8732678,0.536386158
66600,12.80159561,0.533399817
66625,12.7304121,0.530433838
66650,12.65971319,0.52748805
66675,12.58949482,0.524562284
66700,12.51975298,0.521656374
66725,12.45048369,0.518770154
66750,12.38168304,0.51590346
66775,12.31334711,0.51305613
66800,12.24547206,0.510228003
66825,12.17805406,0.507418919
66850,12.11108932,0.504628722
66875,12.04457411,0.501857255
66900,11.9785047,0.499104362
66925,11.91287742,0.496369892
66950,11.84768863,0.493653693
66975,11.78293472,0.490955613
67000,11.71861212,0.488275505
67025,11.6547173,0.485613221
67050,11.59124674,0.482968614
67075,11.52819699,0.480341541
67100,11.46556459,0.477731858
67125,11.40334615,0.475139423
67150,11.34153829,0.472564096
67175,11.28013768,0.470005737
67200,11.21914101,0.467464209
67225,11.15854499,0.464939374
67250,11.09834638,0.462431099
67275,11.03854197,0.459939249
67300,10.97912857,0.457463691
67325,10.92010303,0.455004293
67350,10.86146222,0.452560926
67375,10.80320305,0.450133461
67400,10.74532245,0.447721769
67425,10.68781739,0.445325724
67450,10.63068484,0.442945202
67475,10.57392185,0.440580077
67500,10.51752544,0.438230227
67525,10.4614927,0.435895529
67550,10.40582073,0.433575864
67575,10.35050667,0.431271111
67600,10.29554765,0.428981152
67625,10.24094088,0.42670587
67650,10.18668356,0.424445148
67675,10.13277293,0.422198872
67700,10.07920624,0.419966927
67725,10.02598078,0.417749199
67750,9.973093874,0.415545578
67775,9.92054285,0.413355952
67800,9.868325072,0.411180211
67825,9.816437927,0.409018247
67850,9.764878825,0.406869951
67875,9.713645201,0.404735217
67900,9.662734514,0.402613938
67925,9.612144246,0.40050601
67950,9.561871902,0.398411329
67975,9.51191501,0.396329792
68000,9.462271122,0.394261297
68025,9.412937811,0.392205742
68050,9.363912674,0.390163028
68075,9.315193328,0.388133055
68100,9.266777413,0.386115726
68125,9.218662592,0.384110941
68150,9.170846547,0.382118606
68175,9.123326982,0.380138624
68200,9.076101623,0.378170901
68225,9.029168215,0.376215342
68250,8.982524527,0.374271855
68275,8.936168343,0.372340348
68300,8.890097473,0.370420728
68325,8.844309742,0.368512906
68350,8.798802999,0.366616792
68375,8.753575108,0.364732296
68400,8.708623956,0.362859332
68425,8.663947449,0.36099781
68450,8.619543509,0.359147646
68475,8.57541008,0.357308753
68500,8.531545123,0.355481047
68525,8.487946617,0.353664442
68550,8.444612561,0.351858857
68575,8.401540971,0.350064207
68600,8.358729879,0.348280412
68625,8.316177339,0.346507389
68650,8.273881417,0.344745059
68675,8.231840202,0.342993342
68700,8.190051796,0.341252158
68725,8.148514319,0.33952143
68750,8.10722591,0.33780108
68775,8.06618472,0.33609103
68800,8.025388922,0.334391205
68825,7.9848367,0.332701529
68850,7.944526259,0.331021927
68875,7.904455816,0.329352326
68900,7.864623607,0.32769265
68925,7.82502788,0.326042828
68950,7.785666903,0.324402788
68975,7.746538955,0.322772456
69000,7.707642334,0.321151764
69025,7.668975349,0.31954064
69050,7.630536328,0.317939014
69075,7.59232361,0.316346817
69100,7.554335553,0.314763981
69125,7.516570524,0.313190439
69150,7.47902691,0.311626121
69175,7.441703107,0.310070963
69200,7.404597528,0.308524897
69225,7.3677086,0.306987858
69250,7.331034763,0.305459782
69275,7.29457447,0.303940603
69300,7.258326188,0.302430258
69325,7.222288398,0.300928683
69350,7.186459593,0.299435816
69375,7.15083828,0.297951595
69400,7.11542298,0.296475957
69425,7.080212223,0.295008843
69450,7.045204556,0.29355019
69475,7.010398537,0.292099939
69500,6.975792735,0.290658031
69525,6.941385733,0.289224406
69550,6.907176127,0.287799005
69575,6.873162522,0.286381772
69600,6.839343537,0.284972647
69625,6.805717804,0.283571575
69650,6.772283965,0.282178499
69675,6.739040674,0.280793361
69700,6.705986596,0.279416108
69725,6.673120408,0.278046684
69750,6.640440798,0.276685033
69775,6.607946467,0.275331103
69800,6.575636124,0.273984838
69825,6.54350849,0.272646187
69850,6.511562299,0.271315096
69875,6.479796293,0.269991512
69900,6.448209225,0.268675384
69925,6.41679986,0.267366661
69950,6.385566973,0.266065291
69975,6.354509348,0.264771223
70000,6.323625781,0.263484408
70025,6.292915076,0.262204795
70050,6.26237605,0.260932335
70075,6.232007527,0.25966698
70100,6.201808344,0.258408681
70125,6.171777343,0.257157389
70150,6.141913381,0.255913058
70175,6.112215321,0.254675638
70200,6.082682037,0.253445085
70225,6.053312411,0.25222135
70250,6.024105336,0.251004389
70275,5.995059713,0.249794155
70300,5.966174454,0.248590602
70325,5.937448476,0.247393687
70350,5.90888071,0.246203363
70375,5.880470092,0.245019587
70400,5.852215568,0.243842315
70425,5.824116093,0.242671504
70450,5.79617063,0.24150711
70475,5.768378152,0.24034909
70500,5.740737638,0.239197402
70525,5.713248078,0.238052003
70550,5.685908468,0.236912853
70575,5.658717813,0.235779909
70600,5.631675127,0.23465313
70625,5.604779431,0.233532476
70650,5.578029755,0.232417906
70675,5.551425134,0.231309381
70700,5.524964616,0.230206859
70725,5.498647251,0.229110302
70750,5.472472101,0.228019671
70775,5.446438233,0.226934926
70800,5.420544723,0.22585603
70825,5.394790654,0.224782944
70850,5.369175117,0.22371563
70875,5.343697208,0.22265405
70900,5.318356033,0.221598168
70925,5.293150704,0.220547946
70950,5.268080341,0.219503348
70975,5.243144068,0.218464336
71000,5.21834102,0.217430876
71025,5.193670336,0.216402931
71050,5.169131164,0.215380465
71075,5.144722657,0.214363444
71100,5.120443976,0.213351832
71125,5.096294287,0.212345595
71150,5.072272765,0.211344699
71175,5.04837859,0.210349108
71200,5.024610948,0.209358789
71225,5.000969032,0.20837371
71250,4.977452042,0.207393835
71275,4.954059184,0.206419133
71300,4.93078967,0.20544957
71325,4.907642717,0.204485113
71350,4.884617551,0.203525731
71375,4.861713401,0.202571392
71400,4.838929504,0.201622063
71425,4.816265102,0.200677713
71450,4.793719443,0.19973831
71475,4.771291781,0.198803824
71500,4.748981377,0.197874224
71525,4.726787495,0.196949479
71550,4.704709407,0.196029559
71575,4.68274639,0.195114433
71600,4.660897726,0.194204072
71625,4.639162703,0.193298446
71650,4.617540615,0.192397526
71675,4.596030761,0.191501282
71700,4.574632444,0.190609685
71725,4.553344975,0.189722707
71750,4.532167668,0.18884032
71775,4.511099844,0.187962493
71800,4.490140827,0.187089201
71825,4.469289948,0.186220414
71850,4.448546542,0.185356106
71875,4.427909951,0.184496248
71900,4.40737952,0.183640813
71925,4.386954598,0.182789775
71950,4.366634542,0.181943106
71975,4.346418712,0.18110078
72000,4.326306473,0.18026277
72025,4.306297195,0.17942905
72050,4.286390252,0.178599594
72075,4.266585024,0.177774376
72100,4.246880895,0.176953371
72125,4.227277253,0.176136552
72150,4.207773491,0.175323895
72175,4.188369007,0.174515375
72200,4.169063204,0.173710967
72225,4.149855487,0.172910645
72250,4.130745268,0.172114386
72275,4.111731962,0.171322165
72300,4.092814989,0.170533958
72325,4.073993772,0.16974974
72350,4.05526774,0.168969489
72375,4.036636326,0.16819318
72400,4.018098966,0.16742079
72425,3.9996551,0.166652296
72450,3.981304174,0.165887674
72475,3.963045637,0.165126902
72500,3.944878941,0.164369956
72525,3.926803543,0.163616814
72550,3.908818905,0.162867454
72575,3.89092449,0.162121854
72600,3.873119769,0.16137999
72625,3.855404213,0.160641842
72650,3.837777298,0.159907387
72675,3.820238506,0.159176604
72700,3.802787319,0.158449472
72725,3.785423226,0.157725968
72750,3.768145718,0.157006072
72775,3.750954289,0.156289762
72800,3.73384844,0.155577018
72825,3.716827671,0.15486782
72850,3.699891488,0.154162145
72875,3.683039401,0.153459975
72900,3.666270923,0.152761288
72925,3.64958557,0.152066065
72950,3.632982862,0.151374286
72975,3.616462321,0.15068593
73000,3.600023475,0.150000978
73025,3.583665853,0.149319411
73050,3.567388989,0.148641208
73075,3.551192419,0.147966351
73100,3.535075682,0.14729482
73125,3.519038322,0.146626597
73150,3.503079886,0.145961662
73175,3.487199921,0.145299997
73200,3.471397982,0.144641583
73225,3.455673623,0.143986401
73250,3.440026404,0.143334434
73275,3.424455887,0.142685662
73300,3.408961635,0.142040068
73325,3.393543218,0.141397634
73350,3.378200206,0.140758342
73375,3.362932173,0.140122174
73400,3.347738697,0.139489112
73425,3.332619356,0.13885914
73450,3.317573734,0.138232239
73475,3.302601415,0.137608392
73500,3.28770199,0.136987583
73525,3.272875048,0.136369794
73550,3.258120184,0.135755008
73575,3.243436995,0.135143208
73600,3.22882508,0.134534378
73625,3.214284042,0.133928502
73650,3.199813486,0.133325562
73675,3.185413019,0.132725542
73700,3.171082251,0.132128427
73725,3.156820797,0.1315342
73750,3.142628271,0.130942845
73775,3.128504292,0.130354346
73800,3.114448481,0.129768687
73825,3.10046046,0.129185853
73850,3.086539857,0.128605827
73875,3.072686299,0.128028596
73900,3.058899418,0.127454142
73925,3.045178846,0.126882452
73950,3.031524219,0.126313509
73975,3.017935177,0.125747299
74000,3.00441136,0.125183807
74025,2.99095241,0.124623017
74050,2.977557973,0.124064916
74075,2.964227698,0.123509487
74100,2.950961234,0.122956718
74125,2.937758233,0.122406593
74150,2.924618351,0.121859098
74175,2.911541245,0.121314219
74200,2.898526573,0.120771941
74225,2.885573999,0.12023225
74250,2.872683184,0.119695133
74275,2.859853796,0.119160575
74300,2.847085502,0.118628563
74325,2.834377973,0.118099082
74350,2.821730881,0.11757212
74375,2.809143902,0.117047663
74400,2.796616711,0.116525696
74425,2.784148988,0.116006208
74450,2.771740413,0.115489184
74475,2.75939067,0.114974611
74500,2.747099444,0.114462477
74525,2.734866421,0.113952768
74550,2.722691291,0.11344547
74575,2.710573746,0.112940573
74600,2.698513477,0.112438062
74625,2.686510181,0.111937924
74650,2.674563554,0.111440148
74675,2.662673295,0.110944721
74700,2.650839106,0.110451629
74725,2.639060688,0.109960862
74750,2.627337747,0.109472406
74775,2.61566999,0.10898625
74800,2.604057124,0.10850238
74825,2.59249886,0.108020786
74850,2.580994911,0.107541455
74875,2.569544989,0.107064375
74900,2.558148812,0.106589534
74925,2.546806096,0.106116921
74950,2.535516561,0.105646523
74975,2.524279929,0.10517833
75000,2.51309592,0.10471233


==> data/Ir_FE_field.csv <==
0,0,0
25,-2.36E-05,0.205278964
50,-4.69E-05,0.407552051
75,-6.98E-05,0.60700532
100,-9.24E-05,0.803769589
125,-0.000114764,0.997949754
150,-0.000136808,1.189634568
175,-0.000158574,1.378901434
200,-0.000180069,1.565819221
225,-0.000201302,1.750450103
250,-0.000222278,1.932850839
275,-0.000243003,2.11307371
300,-0.000263484,2.291167224
325,-0.000283725,2.467176666
350,-0.000303732,2.641144536
375,-0.000323508,2.813110905
400,-0.000343058,2.983113698
425,-0.000362387,3.151188942
450,-0.000381498,3.317370965
475,-0.000400395,3.48169257
500,-0.000419081,3.644185177
525,-0.000437561,3.804878957
550,-0.000455837,3.963802935
575,-0.000473913,4.120985089
600,-0.000491792,4.276452434
625,-0.000509477,4.430231092
650,-0.00052697,4.582346363
675,-0.000544275,4.732822781
700,-0.000561394,4.881684163
725,-0.00057833,5.028953661
750,-0.000595085,5.174653799
775,-0.000611663,5.318806514
800,-0.000628065,5.461433189
825,-0.000644294,5.602554686
850,-0.000660352,5.742191369
875,-0.000676242,5.880363138
900,-0.000691965,6.017089447
925,-0.000707525,6.152389326
950,-0.000722922,6.286281403
975,-0.00073816,6.418783925
1000,-0.00075324,6.549914768
1025,-0.000768165,6.679691459
1050,-0.000782935,6.808131188
1075,-0.000797554,6.935250823
1100,-0.000812023,7.061066923
1125,-0.000826344,7.185595746
1150,-0.000840518,7.308853265
1175,-0.000854548,7.430855177
1200,-0.000868436,7.551616911
1225,-0.000882183,7.671153637
1250,-0.00089579,7.789480279
1275,-0.00090926,7.906611515
1300,-0.000922595,8.022561795
1325,-0.000935795,8.137345337
1350,-0.000948862,8.250976143
1375,-0.000961799,8.363468
1400,-0.000974606,8.474834488
1425,-0.000987285,8.585088983
1450,-0.000999838,8.694244668
1475,-0.001012266,8.802314532
1500,-0.001024571,8.909311379
1525,-0.001036754,9.01524783
1550,-0.001048816,9.120136329
1575,-0.001060759,9.223989148
1600,-0.001072584,9.326818388
1625,-0.001084293,9.428635985
1650,-0.001095887,9.529453713
1675,-0.001107368,9.629283188
1700,-0.001118736,9.72813587
1725,-0.001129993,9.826023069
1750,-0.00114114,9.922955945
1775,-0.001152179,10.01894551
1800,-0.00116311,10.11400264
1825,-0.001173936,10.20813806
1850,-0.001184657,10.30136237
1875,-0.001195274,10.39368602
1900,-0.001205789,10.48511934
1925,-0.001216202,10.57567252
1950,-0.001226516,10.66535564
1975,-0.001236731,10.75417862
2000,-0.001246847,10.84215129
2025,-0.001256868,10.92928335
2050,-0.001266792,11.01558436
2075,-0.001276622,11.10106378
2100,-0.001286359,11.18573096
2125,-0.001296003,11.26959513
2150,-0.001305557,11.35266539
2175,-0.001315019,11.43495075
2200,-0.001324393,11.51646011
2225,-0.001333678,11.59720225
2250,-0.001342876,11.67718585
2275,-0.001351988,11.7564195
2300,-0.001361015,11.83491166
2325,-0.001369957,11.91267071
2350,-0.001378816,11.98970492
2375,-0.001387593,12.06602247
2400,-0.001396288,12.14163143
2425,-0.001404902,12.21653978
2450,-0.001413437,12.29075542
2475,-0.001421893,12.36428613
2500,-0.001430271,12.43713963
2525,-0.001438572,12.50932351
2550,-0.001446797,12.5808453
2575,-0.001454947,12.65171244
2600,-0.001463022,12.72193227
2625,-0.001471024,12.79151205
2650,-0.001478953,12.86045896
2675,-0.00148681,12.92878008
2700,-0.001494595,12.99648244
2725,-0.001502311,13.06357294
2750,-0.001509957,13.13005845
2775,-0.001517534,13.19594573
2800,-0.001525043,13.26124147
2825,-0.001532485,13.32595227
2850,-0.00153986,13.39008467
2875,-0.001547169,13.45364513
2900,-0.001554414,13.51664004
2925,-0.001561594,13.5790757
2950,-0.00156871,13.64095835
2975,-0.001575764,13.70229415
3000,-0.001582755,13.76308921
3025,-0.001589685,13.82334954
3050,-0.001596554,13.88308109
3075,-0.001603363,13.94228976
3100,-0.001610113,14.00098136
3125,-0.001616804,14.05916165
3150,-0.001623436,14.1168363
3175,-0.001630011,14.17401093
3200,-0.001636529,14.23069111
3225,-0.001642991,14.28688232
3250,-0.001649398,14.34259
3275,-0.001655749,14.3978195
3300,-0.001662046,14.45257614
3325,-0.001668289,14.50686515
3350,-0.00167448,14.56069173
3375,-0.001680617,14.61406099
3400,-0.001686702,14.66697801
3425,-0.001692736,14.71944779
3450,-0.00169872,14.77147528
3475,-0.001704653,14.82306538
3500,-0.001710536,14.87422293
3525,-0.00171637,14.92495271
3550,-0.001722155,14.97525944
3575,-0.001727892,15.02514782
3600,-0.001733582,15.07462245
3625,-0.001739224,15.1236879
3650,-0.00174482,15.1723487
3675,-0.00175037,15.22060931
3700,-0.001755875,15.26847415
3725,-0.001761334,15.31594758
3750,-0.001766749,15.36303391
3775,-0.00177212,15.40973741
3800,-0.001777447,15.4560623
3825,-0.001782731,15.50201275
3850,-0.001787973,15.54759289
3875,-0.001793173,15.59280678
3900,-0.001798331,15.63765846
3925,-0.001803447,15.68215191
3950,-0.001808523,15.72629108
3975,-0.001813559,15.77007984
4000,-0.001818555,15.81352206
4025,-0.001823511,15.85662155
4050,-0.001828429,15.89938205
4075,-0.001833308,15.94180731
4100,-0.001838149,15.98390098
4125,-0.001842952,16.02566672
4150,-0.001847717,16.06710812
4175,-0.001852446,16.10822872
4200,-0.001857139,16.14903205
4225,-0.001861795,16.18952159
4250,-0.001866416,16.22970076
4275,-0.001871001,16.26957296
4300,-0.001875551,16.30914157
4325,-0.001880067,16.34840988
4350,-0.001884549,16.3873812
4375,-0.001888997,16.42605876
4400,-0.001893411,16.46444577
4425,-0.001897793,16.50254541
4450,-0.001902141,16.54036082
4475,-0.001906458,16.5778951
4500,-0.001910742,16.61515131
4525,-0.001914995,16.65213249
4550,-0.001919217,16.68884164
4575,-0.001923407,16.72528172
4600,-0.001927567,16.76145567
4625,-0.001931697,16.79736638
4650,-0.001935797,16.83301672
4675,-0.001939867,16.86840952
4700,-0.001943908,16.90354759
4725,-0.00194792,16.93843369
4750,-0.001951903,16.97307057
4775,-0.001955858,17.00746094
4800,-0.001959785,17.04160746
4825,-0.001963684,17.0755128
4850,-0.001967556,17.10917956
4875,-0.0019714,17.14261035
4900,-0.001975218,17.17580771
4925,-0.001979009,17.20877418
4950,-0.001982774,17.24151226
4975,-0.001986513,17.27402442
5000,-0.001990226,17.30631312
5025,-0.001993914,17.33838078
5050,-0.001997576,17.37022978
5075,-0.002001214,17.40186249
5100,-0.002004827,17.43328125
5125,-0.002008416,17.46448837
5150,-0.002011981,17.49548615
5175,-0.002015522,17.52627683
5200,-0.002019039,17.55686267
5225,-0.002022533,17.58724587
5250,-0.002026004,17.61742861
5275,-0.002029453,17.64741306
5300,-0.002032878,17.67720136
5325,-0.002036281,17.70679561
5350,-0.002039663,17.73619792
5375,-0.002043022,17.76541035
5400,-0.00204636,17.79443494
5425,-0.002049676,17.82327371
5450,-0.002052972,17.85192867
5475,-0.002056246,17.88040178
5500,-0.0020595,17.90869501
5525,-0.002062733,17.93681028
5550,-0.002065946,17.96474951
5575,-0.002069139,17.99251458
5600,-0.002072312,18.02010737
5625,-0.002075466,18.04752973
5650,-0.0020786,18.07478347
5675,-0.002081715,18.10187041
5700,-0.002084811,18.12879233
5725,-0.002087888,18.155551
5750,-0.002090947,18.18214817
5775,-0.002093987,18.20858557
5800,-0.002097009,18.2348649
5825,-0.002100014,18.26098785
5850,-0.002103,18.2869561
5875,-0.002105969,18.3127713
5900,-0.00210892,18.33843508
5925,-0.002111854,18.36394905
5950,-0.002114771,18.38931482
5975,-0.002117671,18.41453396
6000,-0.002120555,18.43960805
6025,-0.002123422,18.46453861
6050,-0.002126273,18.48932719
6075,-0.002129107,18.51397529
6100,-0.002131926,18.5384844
6125,-0.002134728,18.56285601
6150,-0.002137516,18.58709158
6175,-0.002140287,18.61119255
6200,-0.002143043,18.63516035
6225,-0.002145785,18.65899639
6250,-0.002148511,18.68270208
6275,-0.002151222,18.70627879
6300,-0.002153919,18.72972789
6325,-0.002156601,18.75305074
6350,-0.002159269,18.77624867
6375,-0.002161922,18.799323
6400,-0.002164562,18.82227504
6425,-0.002167187,18.84510609
6450,-0.002169799,18.86781742
6475,-0.002172397,18.8904103
6500,-0.002174982,18.91288598
6525,-0.002177553,18.93524569
6550,-0.002180111,18.95749067
6575,-0.002182657,18.97962211
6600,-0.002185189,19.00164122
6625,-0.002187708,19.02354918
6650,-0.002190215,19.04534716
6675,-0.002192709,19.06703632
6700,-0.002195191,19.0886178
6725,-0.002197661,19.11009274
6750,-0.002200118,19.13146225
6775,-0.002202564,19.15272744
6800,-0.002204997,19.17388941
6825,-0.002207419,19.19494923
6850,-0.002209829,19.21590799
6875,-0.002212228,19.23676674
6900,-0.002214616,19.25752653
6925,-0.002216992,19.2781884
6950,-0.002219357,19.29875336
6975,-0.002221711,19.31922244
7000,-0.002224054,19.33959664
7025,-0.002226386,19.35987694
7050,-0.002228707,19.38006433
7075,-0.002231018,19.40015978
7100,-0.002233319,19.42016425
7125,-0.002235609,19.44007868
7150,-0.002237889,19.45990402
7175,-0.002240159,19.4796412
7200,-0.002242418,19.49929112
7225,-0.002244668,19.51885471
7250,-0.002246908,19.53833285
7275,-0.002249139,19.55772644
7300,-0.002251359,19.57703635
7325,-0.00225357,19.59626345
7350,-0.002255772,19.61540861
7375,-0.002257964,19.63447267
7400,-0.002260147,19.65345647
7425,-0.002262321,19.67236085
7450,-0.002264486,19.69118662
7475,-0.002266642,19.70993461
7500,-0.00226879,19.7286056
7525,-0.002270928,19.74720042
7550,-0.002273058,19.76571982
7575,-0.002275179,19.78416461
7600,-0.002277292,19.80253554
7625,-0.002279396,19.82083338
7650,-0.002281492,19.83905889
7675,-0.002283579,19.8572128
7700,-0.002285659,19.87529585
7725,-0.002287731,19.89330878
7750,-0.002289794,19.9112523
7775,-0.00229185,19.92912713
7800,-0.002293897,19.94693398
7825,-0.002295937,19.96467353
7850,-0.00229797,19.98234649
7875,-0.002299995,19.99995353
7900,-0.002302012,20.01749533
7925,-0.002304022,20.03497256
7950,-0.002306024,20.05238588
7975,-0.00230802,20.06973594
8000,-0.002310008,20.08702339
8025,-0.002311989,20.10424887
8050,-0.002313962,20.12141301
8075,-0.002315929,20.13851644
8100,-0.002317889,20.15555977
8125,-0.002319843,20.17254363
8150,-0.002321789,20.1894686
8175,-0.002323729,20.20633531
8200,-0.002325662,20.22314432
8225,-0.002327588,20.23989625
8250,-0.002329508,20.25659165
8275,-0.002331422,20.27323112
8300,-0.002333329,20.2898152
8325,-0.00233523,20.30634447
8350,-0.002337124,20.32281948
8375,-0.002339013,20.33924078
8400,-0.002340895,20.35560892
8425,-0.002342771,20.37192442
8450,-0.002344642,20.38818783
8475,-0.002346506,20.40439967
8500,-0.002348364,20.42056045
8525,-0.002350217,20.4366707
8550,-0.002352064,20.45273092
8575,-0.002353905,20.46874163
8600,-0.002355741,20.4847033
8625,-0.002357571,20.50061645
8650,-0.002359395,20.51648155
8675,-0.002361214,20.53229909
8700,-0.002363028,20.54806955
8725,-0.002364836,20.56379339
8750,-0.002366639,20.57947109
8775,-0.002368437,20.5951031
8800,-0.002370229,20.6106899
8825,-0.002372017,20.62623192
8850,-0.002373799,20.64172961
8875,-0.002375576,20.65718342
8900,-0.002377348,20.67259379
8925,-0.002379116,20.68796114
8950,-0.002380878,20.70328591
8975,-0.002382635,20.71856852
9000,-0.002384388,20.73380939
9025,-0.002386136,20.74900894
9050,-0.002387879,20.76416757
9075,-0.002389618,20.77928569
9100,-0.002391352,20.79436371
9125,-0.002393081,20.80940202
9150,-0.002394806,20.82440101
9175,-0.002396527,20.83936108
9200,-0.002398242,20.8542826
9225,-0.002399954,20.86916597
9250,-0.002401661,20.88401155
9275,-0.002403364,20.89881972
9300,-0.002405063,20.91359085
9325,-0.002406757,20.9283253
9350,-0.002408448,20.94302344
9375,-0.002410134,20.95768562
9400,-0.002411816,20.97231219
9425,-0.002413494,20.98690351
9450,-0.002415168,21.00145992
9475,-0.002416838,21.01598176
9500,-0.002418504,21.03046937
9525,-0.002420166,21.0449231
9550,-0.002421824,21.05934326
9575,-0.002423479,21.07373018
9600,-0.00242513,21.08808419
9625,-0.002426777,21.10240562
9650,-0.00242842,21.11669478
9675,-0.002430059,21.13095198
9700,-0.002431695,21.14517754
9725,-0.002433328,21.15937176
9750,-0.002434957,21.17353495
9775,-0.002436582,21.18766741
9800,-0.002438203,21.20176943
9825,-0.002439822,21.21584132
9850,-0.002441437,21.22988336
9875,-0.002443048,21.24389585
9900,-0.002444656,21.25787906
9925,-0.002446261,21.27183329
9950,-0.002447862,21.2857588
9975,-0.00244946,21.29965589
10000,-0.002451055,21.31352481
10025,-0.002452647,21.32736585
10050,-0.002454236,21.34117928
10075,-0.002455821,21.35496535
10100,-0.002457403,21.36872432
10125,-0.002458982,21.38245647
10150,-0.002460559,21.39616205
10175,-0.002462132,21.4098413
10200,-0.002463702,21.42349449
10225,-0.002465269,21.43712186
10250,-0.002466833,21.45072366
10275,-0.002468395,21.46430014
10300,-0.002469953,21.47785153
10325,-0.002471508,21.49137807
10350,-0.002473061,21.50488
10375,-0.002474611,21.51835755
10400,-0.002476158,21.53181096
10425,-0.002477703,21.54524045
10450,-0.002479244,21.55864626
10475,-0.002480783,21.5720286
10500,-0.00248232,21.58538769
10525,-0.002483853,21.59872377
10550,-0.002485384,21.61203704
10575,-0.002486913,21.62532772
10600,-0.002488439,21.63859603
10625,-0.002489962,21.65184216
10650,-0.002491483,21.66506634
10675,-0.002493001,21.67826877
10700,-0.002494517,21.69144965
10725,-0.00249603,21.70460919
10750,-0.002497541,21.71774758
10775,-0.002499049,21.73086503
10800,-0.002500556,21.74396172
10825,-0.002502059,21.75703786
10850,-0.002503561,21.77009363
10875,-0.00250506,21.78312923
10900,-0.002506557,21.79614483
10925,-0.002508051,21.80914064
10950,-0.002509543,21.82211684
10975,-0.002511033,21.83507359
11000,-0.002512521,21.8480111
11025,-0.002514007,21.86092952
11050,-0.00251549,21.87382905
11075,-0.002516972,21.88670985
11100,-0.002518451,21.89957211
11125,-0.002519928,21.91241598
11150,-0.002521403,21.92524164
11175,-0.002522876,21.93804926
11200,-0.002524346,21.950839
11225,-0.002525815,21.96361103
11250,-0.002527282,21.97636552
11275,-0.002528747,21.98910261
11300,-0.00253021,22.00182247
11325,-0.00253167,22.01452526
11350,-0.002533129,22.02721114
11375,-0.002534586,22.03988026
11400,-0.002536041,22.05253277
11425,-0.002537494,22.06516882
11450,-0.002538946,22.07778856
11475,-0.002540395,22.09039215
11500,-0.002541843,22.10297973
11525,-0.002543288,22.11555144
11550,-0.002544732,22.12810743
11575,-0.002546175,22.14064783
11600,-0.002547615,22.1531728
11625,-0.002549053,22.16568247
11650,-0.00255049,22.17817698
11675,-0.002551925,22.19065647
11700,-0.002553359,22.20312106
11725,-0.002554791,22.2155709
11750,-0.002556221,22.22800612
11775,-0.002557649,22.24042684
11800,-0.002559076,22.25283321
11825,-0.002560501,22.26522534
11850,-0.002561924,22.27760337
11875,-0.002563346,22.28996741
11900,-0.002564767,22.30231761
11925,-0.002566185,22.31465407
11950,-0.002567602,22.32697693
11975,-0.002569018,22.33928629
12000,-0.002570432,22.35158229
12025,-0.002571844,22.36386504
12050,-0.002573255,22.37613466
12075,-0.002574665,22.38839127
12100,-0.002576073,22.40063497
12125,-0.00257748,22.41286588
12150,-0.002578885,22.42508412
12175,-0.002580288,22.4372898
12200,-0.002581691,22.44948303
12225,-0.002583091,22.46166391
12250,-0.002584491,22.47383257
12275,-0.002585889,22.48598909
12300,-0.002587285,22.4981336
12325,-0.002588681,22.51026619
12350,-0.002590075,22.52238697
12375,-0.002591467,22.53449604
12400,-0.002592858,22.5465935
12425,-0.002594248,22.55867946
12450,-0.002595637,22.57075402
12475,-0.002597024,22.58281727
12500,-0.00259841,22.59486931
12525,-0.002599795,22.60691024
12550,-0.002601178,22.61894016
12575,-0.00260256,22.63095917
12600,-0.002603941,22.64296734
12625,-0.002605321,22.65496478
12650,-0.002606699,22.66695159
12675,-0.002608077,22.67892785
12700,-0.002609453,22.69089364
12725,-0.002610828,22.70284907
12750,-0.002612201,22.71479422
12775,-0.002613574,22.72672919
12800,-0.002614945,22.73865404
12825,-0.002616315,22.75056888
12850,-0.002617684,22.76247379
12875,-0.002619052,22.77436885
12900,-0.002620419,22.78625415
12925,-0.002621785,22.79812976
12950,-0.00262315,22.80999578
12975,-0.002624513,22.82185228
13000,-0.002625875,22.83369935
13025,-0.002627237,22.84553705
13050,-0.002628597,22.85736548
13075,-0.002629956,22.86918471
13100,-0.002631314,22.88099481
13125,-0.002632672,22.89279587
13150,-0.002634028,22.90458796
13175,-0.002635383,22.91637115
13200,-0.002636737,22.92814552
13225,-0.00263809,22.93991114
13250,-0.002639442,22.9516681
13275,-0.002640793,22.96341644
13300,-0.002642143,22.97515626
13325,-0.002643492,22.98688762
13350,-0.00264484,22.99861059
13375,-0.002646187,23.01032524
13400,-0.002647534,23.02203164
13425,-0.002648879,23.03372986
13450,-0.002650223,23.04541996
13475,-0.002651567,23.05710202
13500,-0.002652909,23.06877609
13525,-0.002654251,23.08044224
13550,-0.002655592,23.09210055
13575,-0.002656931,23.10375106
13600,-0.00265827,23.11539386
13625,-0.002659608,23.12702899
13650,-0.002660946,23.13865653
13675,-0.002662282,23.15027653
13700,-0.002663617,23.16188905
13725,-0.002664952,23.17349417
13750,-0.002666286,23.18509193
13775,-0.002667618,23.1966824
13800,-0.002668951,23.20826563
13825,-0.002670282,23.21984169
13850,-0.002671612,23.23141063
13875,-0.002672942,23.24297251
13900,-0.002674271,23.25452738
13925,-0.002675599,23.26607531
13950,-0.002676926,23.27761634
13975,-0.002678252,23.28915054
14000,-0.002679578,23.30067796
14025,-0.002680903,23.31219865
14050,-0.002682227,23.32371267
14075,-0.00268355,23.33522006
14100,-0.002684873,23.34672089
14125,-0.002686195,23.3582152
14150,-0.002687516,23.36970305
14175,-0.002688836,23.38118448
14200,-0.002690156,23.39265955
14225,-0.002691475,23.40412832
14250,-0.002692793,23.41559081
14275,-0.00269411,23.4270471
14300,-0.002695427,23.43849722
14325,-0.002696743,23.44994124
14350,-0.002698059,23.46137918
14375,-0.002699373,23.4728111
14400,-0.002700687,23.48423705
14425,-0.002702001,23.49565708
14450,-0.002703313,23.50707122
14475,-0.002704625,23.51847953
14500,-0.002705936,23.52988205
14525,-0.002707247,23.54127883
14550,-0.002708557,23.5526699
14575,-0.002709866,23.56405533
14600,-0.002711175,23.57543514
14625,-0.002712483,23.58680938
14650,-0.00271379,23.59817809
14675,-0.002715097,23.60954133
14700,-0.002716403,23.62089912
14725,-0.002717709,23.63225152
14750,-0.002719014,23.64359856
14775,-0.002720318,23.65494028
14800,-0.002721622,23.66627673
14825,-0.002722925,23.67760794
14850,-0.002724227,23.68893396
14875,-0.002725529,23.70025482
14900,-0.002726831,23.71157056
14925,-0.002728131,23.72288123
14950,-0.002729431,23.73418685
14975,-0.002730731,23.74548748
15000,-0.00273203,23.75678314
15025,-0.002733328,23.76807387
15050,-0.002734626,23.77935971
15075,-0.002735924,23.79064071
15100,-0.00273722,23.80191688
15125,-0.002738517,23.81318827
15150,-0.002739812,23.82445492
15175,-0.002741107,23.83571687
15200,-0.002742402,23.84697414
15225,-0.002743696,23.85822676
15250,-0.00274499,23.86947478
15275,-0.002746283,23.88071823
15300,-0.002747575,23.89195715
15325,-0.002748867,23.90319156
15350,-0.002750158,23.91442151
15375,-0.002751449,23.92564701
15400,-0.00275274,23.93686812
15425,-0.00275403,23.94808485
15450,-0.002755319,23.95929724
15475,-0.002756608,23.97050532
15500,-0.002757897,23.98170913
15525,-0.002759185,23.9929087
15550,-0.002760472,24.00410404
15575,-0.002761759,24.01529521
15600,-0.002763045,24.02648222
15625,-0.002764331,24.03766511
15650,-0.002765617,24.04884391
15675,-0.002766902,24.06001864
15700,-0.002768187,24.07118934
15725,-0.002769471,24.08235603
15750,-0.002770755,24.09351875
15775,-0.002772038,24.10467752
15800,-0.002773321,24.11583237
15825,-0.002774603,24.12698334
15850,-0.002775885,24.13813044
15875,-0.002777166,24.1492737
15900,-0.002778448,24.16041315
15925,-0.002779728,24.17154883
15950,-0.002781008,24.18268075
15975,-0.002782288,24.19380894
16000,-0.002783567,24.20493343
16025,-0.002784846,24.21605425
16050,-0.002786125,24.22717142
16075,-0.002787403,24.23828497
16100,-0.00278868,24.24939492
16125,-0.002789958,24.26050129
16150,-0.002791234,24.27160413
16175,-0.002792511,24.28270344
16200,-0.002793787,24.29379925
16225,-0.002795063,24.30489159
16250,-0.002796338,24.31598048
16275,-0.002797613,24.32706594
16300,-0.002798887,24.33814801
16325,-0.002800161,24.3492267
16350,-0.002801435,24.36030203
16375,-0.002802708,24.37137403
16400,-0.002803981,24.38244273
16425,-0.002805253,24.39350814
16450,-0.002806526,24.40457029
16475,-0.002807797,24.41562921
16500,-0.002809069,24.4266849
16525,-0.00281034,24.4377374
16550,-0.00281161,24.44878672
16575,-0.002812881,24.4598329
16600,-0.002814151,24.47087594
16625,-0.00281542,24.48191588
16650,-0.00281669,24.49295273
16675,-0.002817958,24.50398652
16700,-0.002819227,24.51501725
16725,-0.002820495,24.52604497
16750,-0.002821763,24.53706967
16775,-0.002823031,24.5480914
16800,-0.002824298,24.55911016
16825,-0.002825564,24.57012598
16850,-0.002826831,24.58113887
16875,-0.002828097,24.59214886
16900,-0.002829363,24.60315596
16925,-0.002830628,24.61416021
16950,-0.002831894,24.6251616
16975,-0.002833158,24.63616016
17000,-0.002834423,24.64715592
17025,-0.002835687,24.65814888
17050,-0.002836951,24.66913908
17075,-0.002838215,24.68012652
17100,-0.002839478,24.69111123
17125,-0.002840741,24.70209322
17150,-0.002842003,24.71307251
17175,-0.002843266,24.72404913
17200,-0.002844528,24.73502308
17225,-0.002845789,24.74599439
17250,-0.002847051,24.75696306
17275,-0.002848312,24.76792912
17300,-0.002849573,24.77889259
17325,-0.002850833,24.78985348
17350,-0.002852093,24.80081182
17375,-0.002853353,24.81176761
17400,-0.002854613,24.82272087
17425,-0.002855872,24.83367162
17450,-0.002857131,24.84461988
17475,-0.00285839,24.85556566
17500,-0.002859649,24.86650897
17525,-0.002860907,24.87744984
17550,-0.002862165,24.88838828
17575,-0.002863422,24.8993243
17600,-0.00286468,24.91025793
17625,-0.002865937,24.92118917
17650,-0.002867194,24.93211804
17675,-0.00286845,24.94304456
17700,-0.002869706,24.95396874
17725,-0.002870962,24.9648906
17750,-0.002872218,24.97581015
17775,-0.002873474,24.9867274
17800,-0.002874729,24.99764237
17825,-0.002875984,25.00855509
17850,-0.002877239,25.01946554
17875,-0.002878493,25.03037377
17900,-0.002879747,25.04127976
17925,-0.002881001,25.05218355
17950,-0.002882255,25.06308515
17975,-0.002883508,25.07398457
18000,-0.002884761,25.08488181
18025,-0.002886014,25.09577691
18050,-0.002887267,25.10666986
18075,-0.002888519,25.11756069
18100,-0.002889772,25.1284494
18125,-0.002891024,25.13933601
18150,-0.002892275,25.15022054
18175,-0.002893527,25.16110299
18200,-0.002894778,25.17198338
18225,-0.002896029,25.18286172
18250,-0.00289728,25.19373803
18275,-0.00289853,25.20461232
18300,-0.002899781,25.21548459
18325,-0.002901031,25.22635486
18350,-0.002902281,25.23722315
18375,-0.00290353,25.24808946
18400,-0.00290478,25.25895381
18425,-0.002906029,25.26981621
18450,-0.002907278,25.28067666
18475,-0.002908527,25.2915352
18500,-0.002909775,25.30239182
18525,-0.002911023,25.31324654
18550,-0.002912271,25.32409936
18575,-0.002913519,25.33495031
18600,-0.002914767,25.34579938
18625,-0.002916014,25.3566466
18650,-0.002917262,25.36749197
18675,-0.002918509,25.37833551
18700,-0.002919755,25.38917722
18725,-0.002921002,25.40001712
18750,-0.002922248,25.41085522
18775,-0.002923495,25.42169152
18800,-0.00292474,25.43252605
18825,-0.002925986,25.4433588
18850,-0.002927232,25.45418979
18875,-0.002928477,25.46501904
18900,-0.002929722,25.47584655
18925,-0.002930967,25.48667234
18950,-0.002932212,25.4974964
18975,-0.002933457,25.50831875
19000,-0.002934701,25.51913941
19025,-0.002935945,25.52995838
19050,-0.002937189,25.54077567
19075,-0.002938433,25.55159129
19100,-0.002939677,25.56240526
19125,-0.00294092,25.57321757
19150,-0.002942163,25.58402825
19175,-0.002943406,25.5948373
19200,-0.002944649,25.60564474
19225,-0.002945892,25.61645056
19250,-0.002947134,25.62725478
19275,-0.002948377,25.63805741
19300,-0.002949619,25.64885846
19325,-0.002950861,25.65965793
19350,-0.002952102,25.67045584
19375,-0.002953344,25.6812522
19400,-0.002954585,25.692047
19425,-0.002955827,25.70284028
19450,-0.002957068,25.71363202
19475,-0.002958309,25.72442225
19500,-0.002959549,25.73521096
19525,-0.00296079,25.74599818
19550,-0.00296203,25.7567839
19575,-0.00296327,25.76756814
19600,-0.00296451,25.7783509
19625,-0.00296575,25.78913219
19650,-0.00296699,25.79991202
19675,-0.002968229,25.8106904
19700,-0.002969469,25.82146735
19725,-0.002970708,25.83224286
19750,-0.002971947,25.84301693
19775,-0.002973186,25.8537896
19800,-0.002974424,25.86456085
19825,-0.002975663,25.87533071
19850,-0.002976901,25.88609917
19875,-0.00297814,25.89686623
19900,-0.002979378,25.90763193
19925,-0.002980616,25.91839625
19950,-0.002981853,25.92915921
19975,-0.002983091,25.93992081
20000,-0.002984328,25.95068106
20025,-0.002985566,25.96143998
20050,-0.002986803,25.97219756
20075,-0.00298804,25.98295382
20100,-0.002989277,25.99370876
20125,-0.002990513,26.00446239
20150,-0.00299175,26.01521471
20175,-0.002992986,26.02596574
20200,-0.002994222,26.03671549
20225,-0.002995458,26.04746394
20250,-0.002996694,26.05821113
20275,-0.00299793,26.06895705
20300,-0.002999166,26.07970171
20325,-0.003000401,26.09044511
20350,-0.003001637,26.10118727
20375,-0.003002872,26.11192818
20400,-0.003004107,26.12266787
20425,-0.003005342,26.13340633
20450,-0.003006577,26.14414357
20475,-0.003007811,26.1548796
20500,-0.003009046,26.16561442
20525,-0.00301028,26.17634804
20550,-0.003011514,26.18708047
20575,-0.003012748,26.19781171
20600,-0.003013982,26.20854177
20625,-0.003015216,26.21927066
20650,-0.00301645,26.22999837
20675,-0.003017683,26.24072494
20700,-0.003018917,26.25145034
20725,-0.00302015,26.26217459
20750,-0.003021383,26.27289771
20775,-0.003022616,26.28361968
20800,-0.003023849,26.29434053
20825,-0.003025082,26.30506026
20850,-0.003026315,26.31577886
20875,-0.003027547,26.32649636
20900,-0.003028779,26.33721274
20925,-0.003030012,26.34792804
20950,-0.003031244,26.35864223
20975,-0.003032476,26.36935534
21000,-0.003033708,26.38006737
21025,-0.00303494,26.39077831
21050,-0.003036171,26.40148819
21075,-0.003037403,26.412197
21100,-0.003038634,26.42290475
21125,-0.003039865,26.43361145
21150,-0.003041096,26.4443171
21175,-0.003042327,26.45502171
21200,-0.003043558,26.46572528
21225,-0.003044789,26.47642782
21250,-0.00304602,26.48712933
21275,-0.00304725,26.49782983
21300,-0.003048481,26.50852931
21325,-0.003049711,26.51922777
21350,-0.003050941,26.52992524
21375,-0.003052171,26.5406217
21400,-0.003053401,26.55131717
21425,-0.003054631,26.56201165
21450,-0.003055861,26.57270515
21475,-0.003057091,26.58339767
21500,-0.00305832,26.59408921
21525,-0.00305955,26.60477979
21550,-0.003060779,26.6154694
21575,-0.003062008,26.62615806
21600,-0.003063237,26.63684576
21625,-0.003064466,26.64753251
21650,-0.003065695,26.65821832
21675,-0.003066924,26.66890319
21700,-0.003068153,26.67958712
21725,-0.003069381,26.69027013
21750,-0.00307061,26.70095221
21775,-0.003071838,26.71163338
21800,-0.003073066,26.72231363
21825,-0.003074294,26.73299298
21850,-0.003075522,26.74367142
21875,-0.00307675,26.75434896
21900,-0.003077978,26.7650256
21925,-0.003079206,26.77570135
21950,-0.003080433,26.78637621
21975,-0.003081661,26.79705019
22000,-0.003082888,26.8077233
22025,-0.003084115,26.81839553
22050,-0.003085343,26.82906689
22075,-0.00308657,26.83973739
22100,-0.003087797,26.85040703
22125,-0.003089024,26.86107582
22150,-0.003090251,26.87174375
22175,-0.003091477,26.88241083
22200,-0.003092704,26.89307707
22225,-0.00309393,26.90374247
22250,-0.003095157,26.91440704
22275,-0.003096383,26.92507078
22300,-0.003097609,26.9357337
22325,-0.003098836,26.9463958
22350,-0.003100062,26.95705708
22375,-0.003101288,26.96771755
22400,-0.003102513,26.97837721
22425,-0.003103739,26.98903606
22450,-0.003104965,26.99969411
22475,-0.00310619,27.01035137
22500,-0.003107416,27.02100784
22525,-0.003108641,27.03166351
22550,-0.003109867,27.0423184
22575,-0.003111092,27.05297251
22600,-0.003112317,27.06362584
22625,-0.003113542,27.0742784
22650,-0.003114767,27.08493019
22675,-0.003115992,27.09558121
22700,-0.003117217,27.10623148
22725,-0.003118441,27.11688099
22750,-0.003119666,27.12752974
22775,-0.00312089,27.13817774
22800,-0.003122115,27.148825
22825,-0.003123339,27.15947151
22850,-0.003124563,27.17011729
22875,-0.003125788,27.18076232
22900,-0.003127012,27.19140663
22925,-0.003128236,27.20205021
22950,-0.00312946,27.21269307
22975,-0.003130684,27.2233352
23000,-0.003131907,27.23397662
23025,-0.003133131,27.24461732
23050,-0.003134355,27.25525732
23075,-0.003135578,27.2658966
23100,-0.003136802,27.27653519
23125,-0.003138025,27.28717307
23150,-0.003139248,27.29781026
23175,-0.003140471,27.30844676
23200,-0.003141694,27.31908256
23225,-0.003142918,27.32971768
23250,-0.00314414,27.34035212
23275,-0.003145363,27.35098588
23300,-0.003146586,27.36161896
23325,-0.003147809,27.37225137
23350,-0.003149032,27.38288312
23375,-0.003150254,27.39351419
23400,-0.003151477,27.4041446
23425,-0.003152699,27.41477435
23450,-0.003153921,27.42540345
23475,-0.003155144,27.4360319
23500,-0.003156366,27.44665969
23525,-0.003157588,27.45728684
23550,-0.00315881,27.46791334
23575,-0.003160032,27.4785392
23600,-0.003161254,27.48916442
23625,-0.003162476,27.49978901
23650,-0.003163697,27.51041297
23675,-0.003164919,27.5210363
23700,-0.003166141,27.53165901
23725,-0.003167362,27.54228109
23750,-0.003168584,27.55290256
23775,-0.003169805,27.56352341
23800,-0.003171027,27.57414364
23825,-0.003172248,27.58476326
23850,-0.003173469,27.59538228
23875,-0.00317469,27.60600069
23900,-0.003175911,27.6166185
23925,-0.003177132,27.62723572
23950,-0.003178353,27.63785234
23975,-0.003179574,27.64846837
24000,-0.003180795,27.6590838
24025,-0.003182015,27.66969865
24050,-0.003183236,27.68031291
24075,-0.003184457,27.69092659
24100,-0.003185677,27.70153969
24125,-0.003186898,27.71215222
24150,-0.003188118,27.72276418
24175,-0.003189338,27.73337556
24200,-0.003190558,27.74398638
24225,-0.003191779,27.75459663
24250,-0.003192999,27.76520632
24275,-0.003194219,27.77581545
24300,-0.003195439,27.78642402
24325,-0.003196659,27.79703203
24350,-0.003197879,27.8076395
24375,-0.003199098,27.81824642
24400,-0.003200318,27.82885279
24425,-0.003201538,27.83945862
24450,-0.003202757,27.85006391
24475,-0.003203977,27.86066866
24500,-0.003205196,27.87127287
24525,-0.003206416,27.88187655
24550,-0.003207635,27.8924797
24575,-0.003208854,27.90308231
24600,-0.003210074,27.9136844
24625,-0.003211293,27.92428597
24650,-0.003212512,27.93488702
24675,-0.003213731,27.94548754
24700,-0.00321495,27.95608755
24725,-0.003216169,27.96668705
24750,-0.003217388,27.97728604
24775,-0.003218607,27.98788451
24800,-0.003219825,27.99848249
24825,-0.003221044,28.00907996
24850,-0.003222263,28.01967692
24875,-0.003223481,28.03027338
24900,-0.0032247,28.04086935
24925,-0.003225918,28.05146483
24950,-0.003227137,28.0620598
24975,-0.003228355,28.07265429
25000,-0.003229574,28.0832483
25025,-0.003207185,27.88856285
25050,-0.003185142,27.6968828
25075,-0.003163423,27.50802209
25100,-0.003142013,27.32184989
25125,-0.0031209,27.13826133
25150,-0.003100074,26.95716763
25175,-0.003079527,26.77849142
25200,-0.003059249,26.60216381
25225,-0.003039234,26.42812264
25250,-0.003019476,26.25631115
25275,-0.002999968,26.08667707
25300,-0.002980705,25.91917188
25325,-0.002961681,25.7537503
25350,-0.002942893,25.59036984
25375,-0.002924334,25.42899042
25400,-0.002906001,25.26957413
25425,-0.00288789,25.11208494
25450,-0.002869996,24.95648852
25475,-0.002852316,24.80275207
25500,-0.002834847,24.65084418
25525,-0.002817584,24.50073467
25550,-0.002800525,24.35239452
25575,-0.002783667,24.20579575
25600,-0.002767005,24.06091136
25625,-0.002750537,23.91771523
25650,-0.002734261,23.77618205
25675,-0.002718173,23.63628729
25700,-0.002702271,23.49800713
25725,-0.002686552,23.36131843
25750,-0.002671013,23.22619867
25775,-0.002655652,23.09262592
25800,-0.002640467,22.96057878
25825,-0.002625454,22.8300364
25850,-0.002610613,22.70097842
25875,-0.002595939,22.57338494
25900,-0.002581432,22.4472365
25925,-0.002567089,22.32251408
25950,-0.002552908,22.19919905
25975,-0.002538886,22.07727318
26000,-0.002525023,21.95671857
26025,-0.002511315,21.83751772
26050,-0.00249776,21.71965344
26075,-0.002484358,21.60310884
26100,-0.002471105,21.48786738
26125,-0.002458,21.3739128
26150,-0.002445041,21.26122914
26175,-0.002432227,21.14980068
26200,-0.002419555,21.03961201
26225,-0.002407025,20.93064796
26250,-0.002394633,20.82289361
26275,-0.002382378,20.71633428
26300,-0.00237026,20.61095552
26325,-0.002358275,20.50674313
26350,-0.002346424,20.40368308
26375,-0.002334703,20.30176161
26400,-0.002323111,20.20096513
26425,-0.002311647,20.10128027
26450,-0.00230031,20.00269385
26475,-0.002289097,19.90519287
26500,-0.002278008,19.80876454
26525,-0.002267041,19.71339624
26550,-0.002256194,19.61907553
26575,-0.002245466,19.52579013
26600,-0.002234856,19.43352795
26625,-0.002224362,19.34227704
26650,-0.002213983,19.25202565
26675,-0.002203718,19.16276215
26700,-0.002193565,19.07447509
26725,-0.002183523,18.98715316
26750,-0.00217359,18.90078519
26775,-0.002163766,18.81536019
26800,-0.00215405,18.73086728
26825,-0.002144439,18.64729572
26850,-0.002134933,18.56463493
26875,-0.002125531,18.48287446
26900,-0.00211623,18.40200397
26925,-0.002107032,18.32201327
26950,-0.002097933,18.2428923
26975,-0.002088933,18.16463112
27000,-0.00208003,18.08721992
27025,-0.002071225,18.010649
27050,-0.002062515,17.93490879
27075,-0.002053899,17.85998983
27100,-0.002045377,17.78588278
27125,-0.002036947,17.71257842
27150,-0.002028608,17.64006763
27175,-0.002020359,17.56834142
27200,-0.0020122,17.49739089
27225,-0.002004129,17.42720725
27250,-0.001996145,17.35778182
27275,-0.001988247,17.28910603
27300,-0.001980435,17.2211714
27325,-0.001972707,17.15396957
27350,-0.001965062,17.08749226
27375,-0.001957499,17.02173129
27400,-0.001950018,16.9566786
27425,-0.001942618,16.89232619
27450,-0.001935297,16.8286662
27475,-0.001928054,16.76569082
27500,-0.00192089,16.70339236
27525,-0.001913803,16.6417632
27550,-0.001906792,16.58079582
27575,-0.001899856,16.5204828
27600,-0.001892994,16.46081677
27625,-0.001886206,16.4017905
27650,-0.001879491,16.3433968
27675,-0.001872847,16.28562858
27700,-0.001866275,16.22847883
27725,-0.001859773,16.17194064
27750,-0.001853341,16.11600715
27775,-0.001846977,16.06067159
27800,-0.001840682,16.00592729
27825,-0.001834453,15.95176763
27850,-0.001828291,15.89818608
27875,-0.001822195,15.84517618
27900,-0.001816164,15.79273155
27925,-0.001810197,15.74084589
27950,-0.001804294,15.68951294
27975,-0.001798454,15.63872656
28000,-0.001792675,15.58848065
28025,-0.001786958,15.53876918
28050,-0.001781302,15.48958621
28075,-0.001775706,15.44092584
28100,-0.00177017,15.39278227
28125,-0.001764692,15.34514974
28150,-0.001759273,15.29802257
28175,-0.00175391,15.25139513
28200,-0.001748605,15.20526189
28225,-0.001743356,15.15961733
28250,-0.001738162,15.11445605
28275,-0.001733024,15.06977267
28300,-0.00172794,15.02556189
28325,-0.001722909,14.98181847
28350,-0.001717932,14.93853721
28375,-0.001713007,14.89571301
28400,-0.001708134,14.85334079
28425,-0.001703313,14.81141555
28450,-0.001698542,14.76993233
28475,-0.001693822,14.72888625
28500,-0.001689151,14.68827246
28525,-0.00168453,14.64808618
28550,-0.001679957,14.60832269
28575,-0.001675432,14.56897731
28600,-0.001670955,14.53004542
28625,-0.001666525,14.49152245
28650,-0.001662141,14.45340389
28675,-0.001657804,14.41568526
28700,-0.001653512,14.37836216
28725,-0.001649264,14.34143022
28750,-0.001645062,14.30488513
28775,-0.001640903,14.26872262
28800,-0.001636788,14.23293848
28825,-0.001632716,14.19752854
28850,-0.001628686,14.16248866
28875,-0.001624699,14.12781479
28900,-0.001620753,14.0935029
28925,-0.001616848,14.05954899
28950,-0.001612984,14.02594913
28975,-0.00160916,13.99269943
29000,-0.001605377,13.95979605
29025,-0.001601632,13.92723516
29050,-0.001597926,13.89501302
29075,-0.001594259,13.8631259
29100,-0.001590631,13.83157012
29125,-0.001587039,13.80034205
29150,-0.001583485,13.7694381
29175,-0.001579968,13.73885471
29200,-0.001576488,13.70858836
29225,-0.001573043,13.67863559
29250,-0.001569634,13.64899295
29275,-0.001566261,13.61965705
29300,-0.001562922,13.59062453
29325,-0.001559618,13.56189207
29350,-0.001556347,13.5334564
29375,-0.001553111,13.50531426
29400,-0.001549908,13.47746244
29425,-0.001546738,13.44989778
29450,-0.001543601,13.42261713
29475,-0.001540496,13.3956174
29500,-0.001537423,13.36889552
29525,-0.001534382,13.34244845
29550,-0.001531371,13.3162732
29575,-0.001528392,13.29036681
29600,-0.001525444,13.26472633
29625,-0.001522525,13.23934888
29650,-0.001519637,13.21423158
29675,-0.001516778,13.18937162
29700,-0.001513948,13.16476619
29725,-0.001511147,13.14041251
29750,-0.001508375,13.11630784
29775,-0.001505632,13.09244949
29800,-0.001502916,13.06883477
29825,-0.001500228,13.04546104
29850,-0.001497567,13.02232567
29875,-0.001494934,12.99942609
29900,-0.001492327,12.97675972
29925,-0.001489747,12.95432405
29950,-0.001487193,12.93211656
29975,-0.001484666,12.91013479
30000,-0.001482163,12.88837629
30025,-0.001479686,12.86683864
30050,-0.001477235,12.84551945
30075,-0.001474808,12.82441635
30100,-0.001472406,12.803527
30125,-0.001470028,12.7828491
30150,-0.001467674,12.76238035
30175,-0.001465344,12.7421185
30200,-0.001463037,12.72206131
30225,-0.001460754,12.70220657
30250,-0.001458493,12.6825521
30275,-0.001456256,12.66309573
30300,-0.001454041,12.64383532
30325,-0.001451848,12.62476876
30350,-0.001449678,12.60589398
30375,-0.001447529,12.58720888
30400,-0.001445402,12.56871144
30425,-0.001443296,12.55039963
30450,-0.001441211,12.53227145
30475,-0.001439147,12.51432494
30500,-0.001437104,12.49655813
30525,-0.001435081,12.4789691
30550,-0.001433079,12.46155593
30575,-0.001431096,12.44431673
30600,-0.001429134,12.42724964
30625,-0.001427191,12.41035281
30650,-0.001425267,12.39362442
30675,-0.001423362,12.37706265
30700,-0.001421477,12.36066572
30725,-0.00141961,12.34443187
30750,-0.001417761,12.32835935
30775,-0.001415931,12.31244643
30800,-0.00141412,12.2966914
30825,-0.001412326,12.28109258
30850,-0.00141055,12.2656483
30875,-0.001408791,12.25035689
30900,-0.00140705,12.23521674
30925,-0.001405326,12.22022622
30950,-0.001403619,12.20538373
30975,-0.001401929,12.19068772
31000,-0.001400256,12.17613659
31025,-0.001398599,12.16172881
31050,-0.001396958,12.14746286
31075,-0.001395334,12.13333721
31100,-0.001393725,12.11935039
31125,-0.001392133,12.10550091
31150,-0.001390556,12.09178732
31175,-0.001388994,12.07820816
31200,-0.001387448,12.06476202
31225,-0.001385916,12.05144747
31250,-0.0013844,12.0382631
31275,-0.001382899,12.02520756
31300,-0.001381412,12.01227947
31325,-0.00137994,11.99947748
31350,-0.001378482,11.98680026
31375,-0.001377038,11.97424647
31400,-0.001375609,11.96181482
31425,-0.001374193,11.94950401
31450,-0.001372791,11.93731276
31475,-0.001371403,11.92523981
31500,-0.001370028,11.91328391
31525,-0.001368666,11.90144382
31550,-0.001367318,11.88971832
31575,-0.001365982,11.87810621
31600,-0.00136466,11.86660628
31625,-0.00136335,11.85521734
31650,-0.001362053,11.84393824
31675,-0.001360768,11.83276782
31700,-0.001359496,11.82170492
31725,-0.001358236,11.81074843
31750,-0.001356988,11.79989721
31775,-0.001355752,11.78915016
31800,-0.001354528,11.7785062
31825,-0.001353316,11.76796423
31850,-0.001352115,11.75752319
31875,-0.001350926,11.74718201
31900,-0.001349748,11.73693966
31925,-0.001348581,11.72679508
31950,-0.001347426,11.71674727
31975,-0.001346281,11.7067952
32000,-0.001345148,11.69693788
32025,-0.001344025,11.68717431
32050,-0.001342913,11.67750351
32075,-0.001341811,11.66792451
32100,-0.00134072,11.65843636
32125,-0.001339639,11.6490381
32150,-0.001338569,11.6397288
32175,-0.001337508,11.63050753
32200,-0.001336458,11.62137338
32225,-0.001335417,11.61232543
32250,-0.001334387,11.60336279
32275,-0.001333366,11.59448458
32300,-0.001332354,11.58568991
32325,-0.001331352,11.5769779
32350,-0.00133036,11.56834772
32375,-0.001329377,11.55979851
32400,-0.001328403,11.55132942
32425,-0.001327438,11.54293962
32450,-0.001326482,11.5346283
32475,-0.001325535,11.52639465
32500,-0.001324597,11.51823785
32525,-0.001323668,11.51015711
32550,-0.001322747,11.50215165
32575,-0.001321835,11.49422068
32600,-0.001320932,11.48636344
32625,-0.001320037,11.47857916
32650,-0.00131915,11.4708671
32675,-0.001318271,11.46322651
32700,-0.001317401,11.45565665
32725,-0.001316538,11.4481568
32750,-0.001315684,11.44072623
32775,-0.001314837,11.43336422
32800,-0.001313998,11.42607008
32825,-0.001313167,11.41884311
32850,-0.001312344,11.41168262
32875,-0.001311528,11.40458792
32900,-0.001310719,11.39755834
32925,-0.001309918,11.39059322
32950,-0.001309125,11.38369189
32975,-0.001308338,11.3768537
33000,-0.001307559,11.370078
33025,-0.001306787,11.36336416
33050,-0.001306022,11.35671154
33075,-0.001305264,11.35011951
33100,-0.001304513,11.34358746
33125,-0.001303768,11.33711478
33150,-0.001303031,11.33070086
33175,-0.0013023,11.3243451
33200,-0.001301575,11.31804692
33225,-0.001300858,11.31180571
33250,-0.001300146,11.30562091
33275,-0.001299442,11.29949194
33300,-0.001298743,11.29341824
33325,-0.001298051,11.28739923
33350,-0.001297365,11.28143438
33375,-0.001296685,11.27552313
33400,-0.001296011,11.26966494
33425,-0.001295344,11.26385927
33450,-0.001294682,11.25810559
33475,-0.001294026,11.25240336
33500,-0.001293376,11.24675209
33525,-0.001292732,11.24115124
33550,-0.001292094,11.23560031
33575,-0.001291461,11.23009879
33600,-0.001290834,11.22464619
33625,-0.001290213,11.21924202
33650,-0.001289597,11.2138858
33675,-0.001288986,11.20857702
33700,-0.001288381,11.20331523
33725,-0.001287781,11.19809994
33750,-0.001287187,11.1929307
33775,-0.001286598,11.18780703
33800,-0.001286014,11.1827285
33825,-0.001285435,11.17769463
33850,-0.001284861,11.17270498
33875,-0.001284292,11.16775912
33900,-0.001283729,11.1628566
33925,-0.00128317,11.15799699
33950,-0.001282616,11.15317986
33975,-0.001282067,11.1484048
34000,-0.001281522,11.14367138
34025,-0.001280983,11.13897918
34050,-0.001280448,11.1343278
34075,-0.001279917,11.12971683
34100,-0.001279392,11.12514587
34125,-0.001278871,11.12061452
34150,-0.001278354,11.11612238
34175,-0.001277842,11.11166908
34200,-0.001277334,11.10725422
34225,-0.001276831,11.10287743
34250,-0.001276332,11.09853834
34275,-0.001275837,11.09423655
34300,-0.001275347,11.08997172
34325,-0.00127486,11.08574346
34350,-0.001274378,11.08155144
34375,-0.0012739,11.07739527
34400,-0.001273427,11.07327462
34425,-0.001272957,11.06918913
34450,-0.001272491,11.06513847
34475,-0.001272029,11.06112228
34500,-0.001271571,11.05714022
34525,-0.001271117,11.05319197
34550,-0.001270667,11.04927719
34575,-0.00127022,11.04539555
34600,-0.001269778,11.04154673
34625,-0.001269339,11.03773041
34650,-0.001268904,11.03394627
34675,-0.001268472,11.030194
34700,-0.001268044,11.02647329
34725,-0.00126762,11.02278383
34750,-0.001267199,11.01912531
34775,-0.001266782,11.01549743
34800,-0.001266368,11.01189991
34825,-0.001265958,11.00833243
34850,-0.001265551,11.00479472
34875,-0.001265148,11.00128648
34900,-0.001264748,10.99780742
34925,-0.001264351,10.99435728
34950,-0.001263958,10.99093575
34975,-0.001263567,10.98754258
35000,-0.00126318,10.98417748
35025,-0.001262797,10.98084018
35050,-0.001262416,10.97753042
35075,-0.001262039,10.97424792
35100,-0.001261664,10.97099244
35125,-0.001261293,10.9677637
35150,-0.001260925,10.96456146
35175,-0.001260559,10.96138546
35200,-0.001260197,10.95823543
35225,-0.001259838,10.95511115
35250,-0.001259481,10.95201237
35275,-0.001259128,10.94893883
35300,-0.001258777,10.94589029
35325,-0.00125843,10.94286653
35350,-0.001258085,10.9398673
35375,-0.001257743,10.93689236
35400,-0.001257403,10.93394149
35425,-0.001257067,10.93101446
35450,-0.001256733,10.92811104
35475,-0.001256402,10.92523101
35500,-0.001256073,10.92237415
35525,-0.001255747,10.91954023
35550,-0.001255424,10.91672905
35575,-0.001255103,10.91394037
35600,-0.001254785,10.911174
35625,-0.001254469,10.90842972
35650,-0.001254156,10.90570733
35675,-0.001253846,10.90300661
35700,-0.001253538,10.90032736
35725,-0.001253232,10.89766939
35750,-0.001252929,10.89503249
35775,-0.001252628,10.89241646
35800,-0.001252329,10.88982111
35825,-0.001252033,10.88724625
35850,-0.00125174,10.88469167
35875,-0.001251448,10.8821572
35900,-0.001251159,10.87964265
35925,-0.001250872,10.87714783
35950,-0.001250587,10.87467255
35975,-0.001250305,10.87221664
36000,-0.001250025,10.86977991
36025,-0.001249747,10.86736218
36050,-0.001249471,10.86496329
36075,-0.001249197,10.86258305
36100,-0.001248925,10.86022129
36125,-0.001248656,10.85787785
36150,-0.001248389,10.85555255
36175,-0.001248123,10.85324522
36200,-0.00124786,10.85095569
36225,-0.001247599,10.84868382
36250,-0.001247339,10.84642943
36275,-0.001247082,10.84419236
36300,-0.001246827,10.84197246
36325,-0.001246573,10.83976955
36350,-0.001246322,10.8375835
36375,-0.001246073,10.83541414
36400,-0.001245825,10.83326133
36425,-0.001245579,10.83112491
36450,-0.001245336,10.82900473
36475,-0.001245094,10.82690064
36500,-0.001244853,10.82481249
36525,-0.001244615,10.82274015
36550,-0.001244379,10.82068346
36575,-0.001244144,10.81864229
36600,-0.001243911,10.8166165
36625,-0.00124368,10.81460595
36650,-0.00124345,10.81261049
36675,-0.001243222,10.81063
36700,-0.001242996,10.80866433
36725,-0.001242772,10.80671336
36750,-0.001242549,10.80477694
36775,-0.001242328,10.80285496
36800,-0.001242109,10.80094728
36825,-0.001241891,10.79905377
36850,-0.001241675,10.7971743
36875,-0.001241461,10.79530875
36900,-0.001241248,10.793457
36925,-0.001241036,10.79161892
36950,-0.001240826,10.78979439
36975,-0.001240618,10.78798329
37000,-0.001240411,10.7861855
37025,-0.001240206,10.78440089
37050,-0.001240002,10.78262936
37075,-0.0012398,10.78087079
37100,-0.001239599,10.77912506
37125,-0.0012394,10.77739206
37150,-0.001239202,10.77567167
37175,-0.001239006,10.77396379
37200,-0.001238811,10.77226831
37225,-0.001238617,10.77058511
37250,-0.001238425,10.76891408
37275,-0.001238234,10.76725513
37300,-0.001238045,10.76560814
37325,-0.001237857,10.76397301
37350,-0.00123767,10.76234963
37375,-0.001237485,10.7607379
37400,-0.001237301,10.75913773
37425,-0.001237118,10.757549
37450,-0.001236937,10.75597162
37475,-0.001236757,10.7544055
37500,-0.001236578,10.75285052
37525,-0.0012364,10.75130661
37550,-0.001236224,10.74977365
37575,-0.001236049,10.74825156
37600,-0.001235875,10.74674024
37625,-0.001235703,10.74523961
37650,-0.001235531,10.74374956
37675,-0.001235361,10.74227
37700,-0.001235192,10.74080086
37725,-0.001235024,10.73934203
37750,-0.001234858,10.73789342
37775,-0.001234692,10.73645495
37800,-0.001234528,10.73502654
37825,-0.001234365,10.73360809
37850,-0.001234203,10.73219952
37875,-0.001234042,10.73080075
37900,-0.001233882,10.72941169
37925,-0.001233724,10.72803226
37950,-0.001233566,10.72666238
37975,-0.00123341,10.72530197
38000,-0.001233254,10.72395094
38025,-0.0012331,10.72260923
38050,-0.001232947,10.72127674
38075,-0.001232795,10.7199534
38100,-0.001232644,10.71863913
38125,-0.001232493,10.71733388
38150,-0.001232344,10.71603753
38175,-0.001232196,10.71475003
38200,-0.001232049,10.71347131
38225,-0.001231903,10.71220129
38250,-0.001231758,10.71093989
38275,-0.001231614,10.70968705
38300,-0.001231471,10.70844269
38325,-0.001231329,10.70720674
38350,-0.001231188,10.70597914
38375,-0.001231047,10.70475981
38400,-0.001230908,10.70354868
38425,-0.00123077,10.70234569
38450,-0.001230632,10.70115077
38475,-0.001230496,10.69996385
38500,-0.00123036,10.69878487
38525,-0.001230226,10.69761375
38550,-0.001230092,10.69645045
38575,-0.001229959,10.69529489
38600,-0.001229827,10.694147
38625,-0.001229696,10.69300673
38650,-0.001229566,10.691874
38675,-0.001229436,10.69074878
38700,-0.001229308,10.68963098
38725,-0.00122918,10.68852055
38750,-0.001229053,10.68741743
38775,-0.001228927,10.68632156
38800,-0.001228802,10.68523288
38825,-0.001228677,10.68415133
38850,-0.001228554,10.68307686
38875,-0.001228431,10.68200941
38900,-0.001228309,10.68094892
38925,-0.001228188,10.67989533
38950,-0.001228068,10.67884859
38975,-0.001227948,10.67780865
39000,-0.001227829,10.67677545
39025,-0.001227711,10.67574893
39050,-0.001227594,10.67472905
39075,-0.001227477,10.67371574
39100,-0.001227362,10.67270896
39125,-0.001227246,10.67170865
39150,-0.001227132,10.67071478
39175,-0.001227019,10.66972727
39200,-0.001226906,10.66874608
39225,-0.001226794,10.66777116
39250,-0.001226682,10.66680247
39275,-0.001226572,10.66583995
39300,-0.001226462,10.66488355
39325,-0.001226352,10.66393322
39350,-0.001226244,10.66298893
39375,-0.001226136,10.66205062
39400,-0.001226029,10.66111824
39425,-0.001225922,10.66019174
39450,-0.001225816,10.65927109
39475,-0.001225711,10.65835623
39500,-0.001225606,10.65744711
39525,-0.001225503,10.65654371
39550,-0.001225399,10.65564597
39575,-0.001225297,10.65475385
39600,-0.001225195,10.6538673
39625,-0.001225093,10.65298628
39650,-0.001224993,10.65211075
39675,-0.001224893,10.65124066
39700,-0.001224793,10.65037598
39725,-0.001224694,10.64951665
39750,-0.001224596,10.64866265
39775,-0.001224499,10.64781392
39800,-0.001224402,10.64697044
39825,-0.001224305,10.64613216
39850,-0.001224209,10.64529903
39875,-0.001224114,10.64447103
39900,-0.00122402,10.6436481
39925,-0.001223925,10.64283022
39950,-0.001223832,10.64201734
39975,-0.001223739,10.64120943
40000,-0.001223647,10.64040645
40025,-0.001223555,10.63960836
40050,-0.001223464,10.63881512
40075,-0.001223373,10.63802671
40100,-0.001223283,10.63724307
40125,-0.001223193,10.63646418
40150,-0.001223104,10.63569
40175,-0.001223016,10.63492049
40200,-0.001222928,10.63415562
40225,-0.00122284,10.63339536
40250,-0.001222754,10.63263967
40275,-0.001222667,10.63188851
40300,-0.001222581,10.63114186
40325,-0.001222496,10.63039967
40350,-0.001222411,10.62966193
40375,-0.001222327,10.62892858
40400,-0.001222243,10.62819961
40425,-0.00122216,10.62747498
40450,-0.001222077,10.62675465
40475,-0.001221994,10.6260386
40500,-0.001221913,10.6253268
40525,-0.001221831,10.6246192
40550,-0.00122175,10.62391579
40575,-0.00122167,10.62321653
40600,-0.00122159,10.62252139
40625,-0.00122151,10.62183035
40650,-0.001221431,10.62114336
40675,-0.001221353,10.6204604
40700,-0.001221275,10.61978145
40725,-0.001221197,10.61910647
40750,-0.00122112,10.61843544
40775,-0.001221043,10.61776832
40800,-0.001220967,10.6171051
40825,-0.001220891,10.61644573
40850,-0.001220816,10.61579019
40875,-0.001220741,10.61513846
40900,-0.001220666,10.6144905
40925,-0.001220592,10.6138463
40950,-0.001220519,10.61320582
40975,-0.001220445,10.61256904
41000,-0.001220373,10.61193593
41025,-0.0012203,10.61130646
41050,-0.001220228,10.61068062
41075,-0.001220157,10.61005836
41100,-0.001220086,10.60943967
41125,-0.001220015,10.60882453
41150,-0.001219944,10.60821291
41175,-0.001219875,10.60760478
41200,-0.001219805,10.60700012
41225,-0.001219736,10.6063989
41250,-0.001219667,10.6058011
41275,-0.001219599,10.6052067
41300,-0.001219531,10.60461567
41325,-0.001219463,10.60402799
41350,-0.001219396,10.60344363
41375,-0.001219329,10.60286258
41400,-0.001219263,10.6022848
41425,-0.001219197,10.60171028
41450,-0.001219131,10.60113899
41475,-0.001219066,10.60057092
41500,-0.001219001,10.60000603
41525,-0.001218936,10.59944432
41550,-0.001218872,10.59888575
41575,-0.001218808,10.5983303
41600,-0.001218744,10.59777795
41625,-0.001218681,10.59722869
41650,-0.001218618,10.59668249
41675,-0.001218556,10.59613933
41700,-0.001218494,10.59559918
41725,-0.001218432,10.59506203
41750,-0.001218371,10.59452787
41775,-0.00121831,10.59399666
41800,-0.001218249,10.59346839
41825,-0.001218188,10.59294304
41850,-0.001218128,10.59242059
41875,-0.001218069,10.59190101
41900,-0.001218009,10.59138429
41925,-0.00121795,10.59087041
41950,-0.001217891,10.59035935
41975,-0.001217833,10.5898511
42000,-0.001217775,10.58934563
42025,-0.001217717,10.58884292
42050,-0.001217659,10.58834295
42075,-0.001217602,10.58784572
42100,-0.001217545,10.5873512
42125,-0.001217489,10.58685937
42150,-0.001217433,10.58637022
42175,-0.001217377,10.58588373
42200,-0.001217321,10.58539986
42225,-0.001217266,10.58491862
42250,-0.001217211,10.58443999
42275,-0.001217156,10.58396394
42300,-0.001217101,10.58349047
42325,-0.001217047,10.58301955
42350,-0.001216993,10.58255116
42375,-0.00121694,10.58208529
42400,-0.001216887,10.58162193
42425,-0.001216834,10.58116105
42450,-0.001216781,10.58070264
42475,-0.001216728,10.58024669
42500,-0.001216676,10.57979318
42525,-0.001216624,10.57934209
42550,-0.001216573,10.57889341
42575,-0.001216521,10.57844712
42600,-0.00121647,10.5780032
42625,-0.00121642,10.57756165
42650,-0.001216369,10.57712245
42675,-0.001216319,10.57668557
42700,-0.001216269,10.57625102
42725,-0.001216219,10.57581876
42750,-0.00121617,10.57538879
42775,-0.001216121,10.5749611
42800,-0.001216072,10.57453566
42825,-0.001216023,10.57411247
42850,-0.001215975,10.5736915
42875,-0.001215926,10.57327275
42900,-0.001215878,10.5728562
42925,-0.001215831,10.57244184
42950,-0.001215783,10.57202964
42975,-0.001215736,10.57161962
43000,-0.001215689,10.57121173
43025,-0.001215643,10.57080598
43050,-0.001215596,10.57040235
43075,-0.00121555,10.57000082
43100,-0.001215504,10.56960139
43125,-0.001215458,10.56920404
43150,-0.001215413,10.56880876
43175,-0.001215368,10.56841552
43200,-0.001215323,10.56802433
43225,-0.001215278,10.56763517
43250,-0.001215234,10.56724802
43275,-0.001215189,10.56686287
43300,-0.001215145,10.56647972
43325,-0.001215101,10.56609855
43350,-0.001215058,10.56571934
43375,-0.001215014,10.56534208
43400,-0.001214971,10.56496676
43425,-0.001214928,10.56459338
43450,-0.001214886,10.56422192
43475,-0.001214843,10.56385236
43500,-0.001214801,10.5634847
43525,-0.001214759,10.56311892
43550,-0.001214717,10.56275501
43575,-0.001214675,10.56239296
43600,-0.001214634,10.56203277
43625,-0.001214593,10.56167441
43650,-0.001214552,10.56131789
43675,-0.001214511,10.56096318
43700,-0.00121447,10.56061027
43725,-0.00121443,10.56025916
43750,-0.00121439,10.55990982
43775,-0.00121435,10.55956227
43800,-0.00121431,10.55921647
43825,-0.00121427,10.55887243
43850,-0.001214231,10.55853013
43875,-0.001214192,10.55818956
43900,-0.001214153,10.55785071
43925,-0.001214114,10.55751357
43950,-0.001214075,10.55717813
43975,-0.001214037,10.55684437
44000,-0.001213999,10.5565123
44025,-0.001213961,10.5561819
44050,-0.001213923,10.55585315
44075,-0.001213885,10.55552606
44100,-0.001213848,10.55520061
44125,-0.001213811,10.55487679
44150,-0.001213774,10.55455459
44175,-0.001213737,10.55423401
44200,-0.0012137,10.55391502
44225,-0.001213664,10.55359763
44250,-0.001213627,10.55328182
44275,-0.001213591,10.55296758
44300,-0.001213555,10.55265491
44325,-0.00121352,10.5523438
44350,-0.001213484,10.55203423
44375,-0.001213449,10.5517262
44400,-0.001213413,10.5514197
44425,-0.001213378,10.55111472
44450,-0.001213343,10.55081126
44475,-0.001213309,10.55050929
44500,-0.001213274,10.55020881
44525,-0.00121324,10.54990983
44550,-0.001213205,10.54961231
44575,-0.001213171,10.54931627
44600,-0.001213137,10.54902169
44625,-0.001213104,10.54872856
44650,-0.00121307,10.54843687
44675,-0.001213037,10.54814662
44700,-0.001213004,10.54785779
44725,-0.001212971,10.54757038
44750,-0.001212938,10.54728439
44775,-0.001212905,10.54699979
44800,-0.001212872,10.54671659
44825,-0.00121284,10.54643478
44850,-0.001212808,10.54615434
44875,-0.001212776,10.54587528
44900,-0.001212744,10.54559758
44925,-0.001212712,10.54532124
44950,-0.00121268,10.54504624
44975,-0.001212649,10.54477258
45000,-0.001212618,10.54450025
45025,-0.001212586,10.54422925
45050,-0.001212555,10.54395957
45075,-0.001212524,10.5436912
45100,-0.001212494,10.54342413
45125,-0.001212463,10.54315835
45150,-0.001212433,10.54289387
45175,-0.001212403,10.54263066
45200,-0.001212372,10.54236873
45225,-0.001212342,10.54210807
45250,-0.001212313,10.54184867
45275,-0.001212283,10.54159052
45300,-0.001212253,10.54133362
45325,-0.001212224,10.54107796
45350,-0.001212195,10.54082354
45375,-0.001212166,10.54057033
45400,-0.001212137,10.54031835
45425,-0.001212108,10.54006757
45450,-0.001212079,10.53981801
45475,-0.001212051,10.53956963
45500,-0.001212022,10.53932245
45525,-0.001211994,10.53907646
45550,-0.001211966,10.53883165
45575,-0.001211938,10.53858801
45600,-0.00121191,10.53834554
45625,-0.001211882,10.53810423
45650,-0.001211854,10.53786407
45675,-0.001211827,10.53762506
45700,-0.0012118,10.53738719
45725,-0.001211772,10.53715046
45750,-0.001211745,10.53691486
45775,-0.001211718,10.53668038
45800,-0.001211691,10.53644702
45825,-0.001211665,10.53621476
45850,-0.001211638,10.53598361
45875,-0.001211612,10.53575356
45900,-0.001211585,10.5355246
45925,-0.001211559,10.53529673
45950,-0.001211533,10.53506994
45975,-0.001211507,10.53484423
46000,-0.001211481,10.53461958
46025,-0.001211456,10.53439599
46050,-0.00121143,10.53417347
46075,-0.001211404,10.533952
46100,-0.001211379,10.53373158
46125,-0.001211354,10.53351219
46150,-0.001211329,10.53329385
46175,-0.001211304,10.53307653
46200,-0.001211279,10.53286023
46225,-0.001211254,10.53264497
46250,-0.00121123,10.53243071
46275,-0.001211205,10.53221745
46300,-0.001211181,10.53200521
46325,-0.001211156,10.53179396
46350,-0.001211132,10.5315837
46375,-0.001211108,10.53137443
46400,-0.001211084,10.53116615
46425,-0.00121106,10.53095884
46450,-0.001211037,10.5307525
46475,-0.001211013,10.53054713
46500,-0.001210989,10.53034272
46525,-0.001210966,10.53013926
46550,-0.001210943,10.52993676
46575,-0.00121092,10.52973521
46600,-0.001210896,10.5295346
46625,-0.001210874,10.52933492
46650,-0.001210851,10.52913618
46675,-0.001210828,10.52893836
46700,-0.001210805,10.52874147
46725,-0.001210783,10.52854549
46750,-0.00121076,10.52835043
46775,-0.001210738,10.52815628
46800,-0.001210716,10.52796302
46825,-0.001210694,10.52777067
46850,-0.001210672,10.52757921
46875,-0.00121065,10.52738864
46900,-0.001210628,10.52719895
46925,-0.001210606,10.52701014
46950,-0.001210585,10.52682221
46975,-0.001210563,10.52663515
47000,-0.001210542,10.52644896
47025,-0.00121052,10.52626363
47050,-0.001210499,10.52607916
47075,-0.001210478,10.52589554
47100,-0.001210457,10.52571277
47125,-0.001210436,10.52553084
47150,-0.001210415,10.52534976
47175,-0.001210394,10.52516952
47200,-0.001210374,10.5249901
47225,-0.001210353,10.52481151
47250,-0.001210333,10.52463375
47275,-0.001210313,10.5244568
47300,-0.001210292,10.52428067
47325,-0.001210272,10.52410535
47350,-0.001210252,10.52393084
47375,-0.001210232,10.52375713
47400,-0.001210212,10.52358422
47425,-0.001210192,10.52341211
47450,-0.001210173,10.52324078
47475,-0.001210153,10.52307024
47500,-0.001210134,10.52290048
47525,-0.001210114,10.52273151
47550,-0.001210095,10.5225633
47575,-0.001210076,10.52239587
47600,-0.001210056,10.52222921
47625,-0.001210037,10.52206331
47650,-0.001210018,10.52189817
47675,-0.001209999,10.52173378
47700,-0.001209981,10.52157015
47725,-0.001209962,10.52140726
47750,-0.001209943,10.52124512
47775,-0.001209925,10.52108372
47800,-0.001209906,10.52092305
47825,-0.001209888,10.52076312
47850,-0.001209869,10.52060392
47875,-0.001209851,10.52044544
47900,-0.001209833,10.52028769
47925,-0.001209815,10.52013065
47950,-0.001209797,10.51997433
47975,-0.001209779,10.51981872
48000,-0.001209761,10.51966382
48025,-0.001209744,10.51950963
48050,-0.001209726,10.51935614
48075,-0.001209708,10.51920334
48100,-0.001209691,10.51905123
48125,-0.001209673,10.51889982
48150,-0.001209656,10.51874909
48175,-0.001209639,10.51859906
48200,-0.001209622,10.5184497
48225,-0.001209605,10.51830101
48250,-0.001209588,10.51815301
48275,-0.001209571,10.51800567
48300,-0.001209554,10.517859
48325,-0.001209537,10.51771299
48350,-0.00120952,10.51756765
48375,-0.001209504,10.51742296
48400,-0.001209487,10.51727893
48425,-0.001209471,10.51713555
48450,-0.001209454,10.51699281
48475,-0.001209438,10.51685073
48500,-0.001209422,10.51670928
48525,-0.001209405,10.51656847
48550,-0.001209389,10.5164283
48575,-0.001209373,10.51628875
48600,-0.001209357,10.51614984
48625,-0.001209341,10.51601156
48650,-0.001209325,10.5158739
48675,-0.00120931,10.51573685
48700,-0.001209294,10.51560043
48725,-0.001209278,10.51546462
48750,-0.001209263,10.51532942
48775,-0.001209247,10.51519483
48800,-0.001209232,10.51506084
48825,-0.001209217,10.51492746
48850,-0.001209201,10.51479467
48875,-0.001209186,10.51466248
48900,-0.001209171,10.51453089
48925,-0.001209156,10.51439988
48950,-0.001209141,10.51426946
48975,-0.001209126,10.51413963
49000,-0.001209111,10.51401039
49025,-0.001209096,10.51388172
49050,-0.001209082,10.51375363
49075,-0.001209067,10.51362611
49100,-0.001209052,10.51349917
49125,-0.001209038,10.51337279
49150,-0.001209023,10.51324697
49175,-0.001209009,10.51312172
49200,-0.001208995,10.51299703
49225,-0.00120898,10.5128729
49250,-0.001208966,10.51274932
49275,-0.001208952,10.51262629
49300,-0.001208938,10.51250381
49325,-0.001208924,10.51238188
49350,-0.00120891,10.5122605
49375,-0.001208896,10.51213966
49400,-0.001208882,10.51201936
49425,-0.001208868,10.51189959
49450,-0.001208855,10.51178035
49475,-0.001208841,10.51166165
49500,-0.001208828,10.51154348
49525,-0.001208814,10.51142584
49550,-0.001208801,10.51130872
49575,-0.001208787,10.51119212
49600,-0.001208774,10.51107604
49625,-0.00120876,10.51096048
49650,-0.001208747,10.51084543
49675,-0.001208734,10.51073089
49700,-0.001208721,10.51061687
49725,-0.001208708,10.51050334
49750,-0.001208695,10.51039032
49775,-0.001208682,10.51027781
49800,-0.001208669,10.51016579
49825,-0.001208656,10.51005428
49850,-0.001208643,10.50994326
49875,-0.001208631,10.50983273
49900,-0.001208618,10.50972269
49925,-0.001208606,10.50961314
49950,-0.001208593,10.50950408
49975,-0.00120858,10.50939551
50000,0.022398513,-194.7696761
50025,0.022052849,-191.7639073
50050,0.021728583,-188.9441968
50075,0.02141936,-186.2553029
50100,0.0211222,-183.671305
50125,0.020835247,-181.1760602
50150,0.020557195,-178.7582171
50175,0.020287063,-176.4092428
50200,0.020024081,-174.1224422
50225,0.019767626,-171.8924007
50250,0.019517183,-169.7146386
50275,0.019272319,-167.5853841
50300,0.019032663,-165.5014149
50325,0.018797894,-163.4599458
50350,0.018567733,-161.4585451
50375,0.018341933,-159.4950709
50400,0.018120277,-157.5676226
50425,0.017902568,-155.674502
50450,0.017688631,-153.8141828
50475,0.017478308,-151.9852854
50500,0.017271454,-150.1865567
50525,0.017067938,-148.4168533
50550,0.01686764,-146.6751274
50575,0.016670448,-144.9604151
50600,0.01647626,-143.2718262
50625,0.016284982,-141.6085363
50650,0.016096525,-139.9697789
50675,0.015910807,-138.3548395
50700,0.015727751,-136.7630505
50725,0.015547285,-135.1937859
50750,0.015369343,-133.6464576
50775,0.015193859,-132.1205121
50800,0.015020774,-130.6154268
50825,0.014850031,-129.1307075
50850,0.014681577,-127.6658859
50875,0.01451536,-126.2205178
50900,0.014351331,-124.7941804
50925,0.014189444,-123.3864712
50950,0.014029656,-121.9970063
50975,0.013871923,-120.6254187
51000,0.013716206,-119.2713573
51025,0.013562466,-117.934486
51050,0.013410665,-116.6144819
51075,0.013260769,-115.3110352
51100,0.013112743,-114.0238479
51125,0.012966553,-112.7526328
51150,0.012822168,-111.4971134
51175,0.012679558,-110.2570228
51200,0.012538692,-109.032103
51225,0.012399542,-107.8221049
51250,0.012262081,-106.6267872
51275,0.01212628,-105.4459161
51300,0.011992115,-104.2792651
51325,0.011859561,-103.1266143
51350,0.011728591,-101.9877502
51375,0.011599184,-100.8624653
51400,0.011471314,-99.75055776
51425,0.011344961,-98.65183116
51450,0.011220101,-97.56609416
51475,0.011096713,-96.49316028
51500,0.010974777,-95.43284765
51525,0.010854273,-94.3849788
51550,0.010735179,-93.34938044
51575,0.010617477,-92.32588325
51600,0.010501147,-91.31432175
51625,0.010386171,-90.31453406
51650,0.010272532,-89.3263618
51675,0.01016021,-88.34964991
51700,0.010049188,-87.38424654
51725,0.00993945,-86.43000288
51750,0.009830979,-85.48677305
51775,0.009723758,-84.55441403
51800,0.00961777,-83.63278547
51825,0.009513001,-82.72174967
51850,0.009409435,-81.82117142
51875,0.009307056,-80.93091797
51900,0.009205849,-80.05085887
51925,0.0091058,-79.18086598
51950,0.009006894,-78.32081331
51975,0.008909116,-77.47057701
52000,0.008812454,-76.63003528
52025,0.008716893,-75.79906829
52050,0.008622419,-74.97755814
52075,0.00852902,-74.16538882
52100,0.008436681,-73.36244611
52125,0.008345391,-72.56861756
52150,0.008255136,-71.78379244
52175,0.008165904,-71.00786169
52200,0.008077683,-70.24071788
52225,0.007990459,-69.48225514
52250,0.007904222,-68.73236917
52275,0.00781896,-67.99095716
52300,0.007734661,-67.25791778
52325,0.007651312,-66.53315112
52350,0.007568904,-65.81655869
52375,0.007487425,-65.10804336
52400,0.007406864,-64.40750934
52425,0.007327209,-63.71486215
52450,0.007248451,-63.03000861
52475,0.007170579,-62.35285676
52500,0.007093581,-61.68331591
52525,0.007017449,-61.02129657
52550,0.006942172,-60.3667104
52575,0.006867739,-59.71947027
52600,0.006794141,-59.07949015
52625,0.006721369,-58.44668515
52650,0.006649412,-57.82097146
52675,0.006578261,-57.20226637
52700,0.006507906,-56.59048819
52725,0.006438339,-55.98555632
52750,0.00636955,-55.38739115
52775,0.00630153,-54.79591408
52800,0.00623427,-54.21104751
52825,0.006167762,-53.63271479
52850,0.006101997,-53.06084024
52875,0.006036965,-52.49534914
52900,0.005972659,-51.93616766
52925,0.005909071,-51.38322291
52950,0.005846191,-50.83644288
52975,0.005784012,-50.29575646
53000,0.005722526,-49.76109341
53025,0.005661724,-49.23238434
53050,0.005601599,-48.70956069
53075,0.005542144,-48.19255478
53100,0.005483349,-47.6812997
53125,0.005425209,-47.17572939
53150,0.005367715,-46.67577855
53175,0.005310859,-46.18138271
53200,0.005254635,-45.69247814
53225,0.005199035,-45.20900189
53250,0.005144053,-44.73089176
53275,0.00508968,-44.25808629
53300,0.00503591,-43.79052478
53325,0.004982737,-43.32814723
53350,0.004930153,-42.87089435
53375,0.004878151,-42.41870757
53400,0.004826726,-41.971529
53425,0.00477587,-41.52930147
53450,0.004725576,-41.09196844
53475,0.00467584,-40.65947408
53500,0.004626653,-40.23176319
53525,0.00457801,-39.80878125
53550,0.004529905,-39.39047435
53575,0.004482331,-38.97678924
53600,0.004435282,-38.56767329
53625,0.004388754,-38.16307449
53650,0.004342738,-37.76294143
53675,0.004297231,-37.36722332
53700,0.004252225,-36.97586995
53725,0.004207716,-36.58883171
53750,0.004163697,-36.20605957
53775,0.004120163,-35.82750507
53800,0.004077109,-35.45312031
53825,0.004034529,-35.08285796
53850,0.003992417,-34.71667123
53875,0.003950769,-34.3545139
53900,0.003909579,-33.99634026
53925,0.003868842,-33.64210515
53950,0.003828553,-33.29176393
53975,0.003788706,-32.94527249
54000,0.003749298,-32.60258721
54025,0.003710321,-32.26366499
54050,0.003671773,-31.92846325
54075,0.003633648,-31.59693986
54100,0.003595941,-31.26905323
54125,0.003558648,-30.94476221
54150,0.003521763,-30.62402615
54175,0.003485283,-30.30680487
54200,0.003449202,-29.99305864
54225,0.003413516,-29.6827482
54250,0.003378221,-29.37583476
54275,0.003343312,-29.07227995
54300,0.003308785,-28.77204587
54325,0.003274636,-28.47509503
54350,0.00324086,-28.1813904
54375,0.003207453,-27.89089536
54400,0.003174411,-27.60357371
54425,0.00314173,-27.3193897
54450,0.003109405,-27.03830796
54475,0.003077434,-26.76029352
54500,0.003045811,-26.48531185
54525,0.003014533,-26.2133288
54550,0.002983596,-25.94431059
54575,0.002952996,-25.67822387
54600,0.002922729,-25.41503565
54625,0.002892792,-25.15471332
54650,0.002863181,-24.89722465
54675,0.002833892,-24.64253779
54700,0.002804921,-24.39062123
54725,0.002776266,-24.14144385
54750,0.002747922,-23.89497487
54775,0.002719886,-23.65118387
54800,0.002692155,-23.41004079
54825,0.002664724,-23.17151589
54850,0.002637592,-22.93557979
54875,0.002610753,-22.70220344
54900,0.002584206,-22.47135813
54925,0.002557947,-22.24301548
54950,0.002531972,-22.01714742
54975,0.002506279,-21.79372623
55000,0.002480863,-21.57272446
55025,0.002455723,-21.35411503
55050,0.002430855,-21.13787114
55075,0.002406256,-20.92396629
55100,0.002381923,-20.71237431
55125,0.002357853,-20.5030693
55150,0.002334043,-20.29602568
55175,0.00231049,-20.09121815
55200,0.002287191,-19.8886217
55225,0.002264144,-19.68821162
55250,0.002241346,-19.48996346
55275,0.002218793,-19.29385306
55300,0.002196484,-19.09985655
55325,0.002174414,-18.9079503
55350,0.002152583,-18.71811098
55375,0.002130986,-18.53031551
55400,0.002109622,-18.34454108
55425,0.002088488,-18.16076515
55450,0.002067581,-17.97896541
55475,0.002046899,-17.79911983
55500,0.002026439,-17.62120662
55525,0.002006198,-17.44520424
55550,0.001986176,-17.2710914
55575,0.001966367,-17.09884704
55600,0.001946772,-16.92845036
55625,0.001927386,-16.75988077
55650,0.001908209,-16.59311794
55675,0.001889236,-16.42814176
55700,0.001870467,-16.26493236
55725,0.001851899,-16.10347006
55750,0.00183353,-15.94373546
55775,0.001815357,-15.78570933
55800,0.001797378,-15.62937269
55825,0.001779591,-15.47470677
55850,0.001761995,-15.32169299
55875,0.001744586,-15.17031302
55900,0.001727363,-15.02054871
55925,0.001710324,-14.87238213
55950,0.001693466,-14.72579554
55975,0.001676789,-14.58077141
56000,0.001660289,-14.43729242
56025,0.001643964,-14.29534142
56050,0.001627814,-14.15490149
56075,0.001611835,-14.01595586
56100,0.001596026,-13.87848799
56125,0.001580385,-13.7424815
56150,0.001564911,-13.60792021
56175,0.001549601,-13.47478811
56200,0.001534453,-13.3430694
56225,0.001519466,-13.21274842
56250,0.001504638,-13.08380972
56275,0.001489967,-12.956238
56300,0.001475452,-12.83001816
56325,0.001461091,-12.70513525
56350,0.001446881,-12.58157449
56375,0.001432822,-12.45932128
56400,0.001418912,-12.33836118
56425,0.001405148,-12.2186799
56450,0.00139153,-12.10026333
56475,0.001378056,-11.98309752
56500,0.001364724,-11.86716866
56525,0.001351533,-11.75246311
56550,0.001338481,-11.63896739
56575,0.001325567,-11.52666815
56600,0.001312789,-11.4155522
56625,0.001300145,-11.30560652
56650,0.001287634,-11.19681821
56675,0.001275255,-11.08917453
56700,0.001263006,-10.98266287
56725,0.001250886,-10.87727078
56750,0.001238893,-10.77298594
56775,0.001227027,-10.66979618
56800,0.001215284,-10.56768944
56825,0.001203665,-10.46665383
56850,0.001192168,-10.36667757
56875,0.001180791,-10.26774902
56900,0.001169534,-10.16985669
56925,0.001158394,-10.07298918
56950,0.001147371,-9.977135248
56975,0.001136463,-9.882283775
57000,0.001125669,-9.788423761
57025,0.001114988,-9.695544331
57050,0.001104418,-9.603634734
57075,0.001093959,-9.512684341
57100,0.001083609,-9.422682639
57125,0.001073366,-9.333619236
57150,0.001063231,-9.245483856
57175,0.001053201,-9.15826634
57200,0.001043275,-9.07195664
57225,0.001033453,-8.986544825
57250,0.001023732,-8.902021072
57275,0.001014113,-8.818375671
57300,0.001004594,-8.735599019
57325,0.000995173,-8.653681623
57350,0.000985851,-8.572614094
57375,0.000976625,-8.49238715
57400,0.000967494,-8.412991614
57425,0.000958458,-8.334418411
57450,0.000949516,-8.256658566
57475,0.000940666,-8.179703209
57500,0.000931908,-8.103543565
57525,0.00092324,-8.02817096
57550,0.000914661,-7.953576816
57575,0.000906172,-7.879752653
57600,0.000897769,-7.806690083
57625,0.000889454,-7.734380816
57650,0.000881224,-7.66281665
57675,0.000873079,-7.591989479
57700,0.000865017,-7.521891286
57725,0.000857039,-7.452514143
57750,0.000849143,-7.383850213
57775,0.000841328,-7.315891744
57800,0.000833593,-7.248631072
57825,0.000825937,-7.18206062
57850,0.00081836,-7.116172894
57875,0.00081086,-7.050960484
57900,0.000803438,-6.986416062
57925,0.000796091,-6.922532385
57950,0.00078882,-6.859302287
57975,0.000781623,-6.796718685
58000,0.000774499,-6.734774575
58025,0.000767448,-6.673463028
58050,0.000760469,-6.612777195
58075,0.000753562,-6.552710305
58100,0.000746724,-6.493255658
58125,0.000739957,-6.434406633
58150,0.000733258,-6.376156681
58175,0.000726627,-6.318499325
58200,0.000720064,-6.261428162
58225,0.000713568,-6.204936861
58250,0.000707137,-6.149019159
58275,0.000700772,-6.093668864
58300,0.000694471,-6.038879854
58325,0.000688234,-5.984646073
58350,0.000682061,-5.930961535
58375,0.000675949,-5.877820318
58400,0.0006699,-5.825216568
58425,0.000663912,-5.773144496
58450,0.000657984,-5.721598375
58475,0.000652116,-5.670572545
58500,0.000646307,-5.620061406
58525,0.000640557,-5.570059423
58550,0.000634865,-5.520561121
58575,0.00062923,-5.471561085
58600,0.000623651,-5.423053962
58625,0.000618129,-5.375034458
58650,0.000612662,-5.327497336
58675,0.00060725,-5.280437419
58700,0.000601893,-5.233849588
58725,0.000596589,-5.187728779
58750,0.000591338,-5.142069985
58775,0.00058614,-5.096868255
58800,0.000580994,-5.052118692
58825,0.000575899,-5.007816454
58850,0.000570855,-4.963956752
58875,0.000565862,-4.920534851
58900,0.000560918,-4.877546068
58925,0.000556023,-4.834985772
58950,0.000551178,-4.792849382
58975,0.00054638,-4.751132369
59000,0.00054163,-4.709830256
59025,0.000536928,-4.668938611
59050,0.000532272,-4.628453055
59075,0.000527662,-4.588369255
59100,0.000523099,-4.548682928
59125,0.00051858,-4.509389836
59150,0.000514106,-4.470485791
59175,0.000509676,-4.431966648
59200,0.00050529,-4.393828309
59225,0.000500948,-4.356066723
59250,0.000496648,-4.31867788
59275,0.000492391,-4.281657818
59300,0.000488175,-4.245002618
59325,0.000484001,-4.208708401
59350,0.000479869,-4.172771335
59375,0.000475777,-4.137187629
59400,0.000471725,-4.101953532
59425,0.000467713,-4.067065336
59450,0.00046374,-4.032519374
59475,0.000459806,-3.998312019
59500,0.000455911,-3.964439684
59525,0.000452053,-3.930898821
59550,0.000448234,-3.897685922
59575,0.000444452,-3.864797516
59600,0.000440706,-3.832230174
59625,0.000436998,-3.799980499
59650,0.000433325,-3.768045136
59675,0.000429688,-3.736420766
59700,0.000426087,-3.705104104
59725,0.000422521,-3.674091905
59750,0.000418989,-3.643380956
59775,0.000415491,-3.612968082
59800,0.000412028,-3.582850141
59825,0.000408598,-3.553024027
59850,0.000405201,-3.523486667
59875,0.000401837,-3.494235023
59900,0.000398506,-3.465266088
59925,0.000395206,-3.436576891
59950,0.000391939,-3.40816449
59975,0.000388703,-3.38002598
60000,0.000385498,-3.352158483
60025,0.000382324,-3.324559156
60050,0.000379181,-3.297225186
60075,0.000376068,-3.270153789
60100,0.000372984,-3.243342215
60125,0.000369931,-3.216787742
60150,0.000366906,-3.190487677
60175,0.000363911,-3.164439358
60200,0.000360944,-3.138640152
60225,0.000358005,-3.113087454
60250,0.000355095,-3.087778688
60275,0.000352212,-3.062711307
60300,0.000349357,-3.03788279
60325,0.000346528,-3.013290645
60350,0.000343727,-2.988932406
60375,0.000340953,-2.964805635
60400,0.000338204,-2.94090792
60425,0.000335482,-2.917236876
60450,0.000332786,-2.893790143
60475,0.000330115,-2.870565388
60500,0.000327469,-2.847560302
60525,0.000324849,-2.824772603
60550,0.000322253,-2.802200032
60575,0.000319682,-2.779840355
60600,0.000317135,-2.757691363
60625,0.000314611,-2.735750872
60650,0.000312112,-2.714016719
60675,0.000309636,-2.692486767
60700,0.000307183,-2.671158901
60725,0.000304754,-2.650031029
60750,0.000302347,-2.629101083
60775,0.000299962,-2.608367016
60800,0.0002976,-2.587826804
60825,0.00029526,-2.567478445
60850,0.000292942,-2.547319958
60875,0.000290645,-2.527349384
60900,0.00028837,-2.507564787
60925,0.000286116,-2.487964248
60950,0.000283883,-2.468545872
60975,0.00028167,-2.449307785
61000,0.000279479,-2.430248131
61025,0.000277307,-2.411365074
61050,0.000275156,-2.392656801
61075,0.000273024,-2.374121516
61100,0.000270912,-2.355757443
61125,0.00026882,-2.337562826
61150,0.000266747,-2.319535926
61175,0.000264693,-2.301675025
61200,0.000262658,-2.283978423
61225,0.000260641,-2.266444437
61250,0.000258643,-2.249071405
61275,0.000256664,-2.23185768
61300,0.000254702,-2.214801635
61325,0.000252759,-2.197901659
61350,0.000250833,-2.18115616
61375,0.000248925,-2.16456356
61400,0.000247034,-2.148122303
61425,0.000245161,-2.131830846
61450,0.000243304,-2.115687662
61475,0.000241464,-2.099691245
61500,0.000239642,-2.0838401
61525,0.000237835,-2.068132752
61550,0.000236045,-2.05256774
61575,0.000234272,-2.037143619
61600,0.000232514,-2.021858959
61625,0.000230772,-2.006712346
61650,0.000229046,-1.991702382
61675,0.000227335,-1.976827684
61700,0.00022564,-1.962086881
61725,0.00022396,-1.94747862
61750,0.000222295,-1.933001561
61775,0.000220645,-1.91865438
61800,0.00021901,-1.904435764
61825,0.00021739,-1.890344418
61850,0.000215784,-1.876379057
61875,0.000214192,-1.862538414
61900,0.000212614,-1.848821231
61925,0.000211051,-1.835226267
61950,0.000209502,-1.821752293
61975,0.000207966,-1.808398093
62000,0.000206444,-1.795162465
62025,0.000204935,-1.782044218
62050,0.00020344,-1.769042175
62075,0.000201958,-1.756155172
62100,0.000200489,-1.743382057
62125,0.000199033,-1.730721689
62150,0.00019759,-1.718172942
62175,0.000196159,-1.705734699
62200,0.000194742,-1.693405857
62225,0.000193336,-1.681185324
62250,0.000191943,-1.66907202
62275,0.000190562,-1.657064876
62300,0.000189194,-1.645162834
62325,0.000187837,-1.633364849
62350,0.000186492,-1.621669886
62375,0.000185159,-1.61007692
62400,0.000183837,-1.598584938
62425,0.000182527,-1.587192939
62450,0.000181228,-1.575899931
62475,0.000179941,-1.564704932
62500,0.000178665,-1.553606972
62525,0.0001774,-1.542605091
62550,0.000176145,-1.531698339
62575,0.000174902,-1.520885775
62600,0.000173669,-1.510166469
62625,0.000172447,-1.499539501
62650,0.000171235,-1.489003961
62675,0.000170034,-1.478558949
62700,0.000168843,-1.468203571
62725,0.000167663,-1.457936948
62750,0.000166492,-1.447758206
62775,0.000165332,-1.437666482
62800,0.000164181,-1.427660922
62825,0.00016304,-1.417740681
62850,0.000161909,-1.407904922
62875,0.000160788,-1.398152819
62900,0.000159676,-1.388483553
62925,0.000158573,-1.378896313
62950,0.00015748,-1.369390299
62975,0.000156396,-1.359964717
63000,0.000155321,-1.350618782
63025,0.000154255,-1.34135172
63050,0.000153199,-1.33216276
63075,0.000152151,-1.323051144
63100,0.000151112,-1.314016119
63125,0.000150082,-1.305056941
63150,0.00014906,-1.296172874
63175,0.000148047,-1.287363188
63200,0.000147042,-1.278627164
63225,0.000146046,-1.269964088
63250,0.000145058,-1.261373253
63275,0.000144078,-1.252853962
63300,0.000143107,-1.244405523
63325,0.000142143,-1.236027253
63350,0.000141188,-1.227718474
63375,0.00014024,-1.219478517
63400,0.0001393,-1.211306719
63425,0.000138368,-1.203202425
63450,0.000137444,-1.195164986
63475,0.000136527,-1.18719376
63500,0.000135618,-1.17928811
63525,0.000134716,-1.17144741
63550,0.000133822,-1.163671036
63575,0.000132935,-1.155958373
63600,0.000132056,-1.148308812
63625,0.000131183,-1.140721749
63650,0.000130318,-1.133196589
63675,0.000129459,-1.125732741
63700,0.000128608,-1.11832962
63725,0.000127763,-1.110986648
63750,0.000126926,-1.103703254
63775,0.000126095,-1.09647887
63800,0.000125271,-1.089312938
63825,0.000124454,-1.082204902
63850,0.000123643,-1.075154213
63875,0.000122838,-1.068160329
63900,0.000122041,-1.061222713
63925,0.000121249,-1.054340831
63950,0.000120464,-1.047514159
63975,0.000119685,-1.040742174
64000,0.000118913,-1.034024362
64025,0.000118146,-1.027360213
64050,0.000117386,-1.020749222
64075,0.000116632,-1.014190888
64100,0.000115884,-1.007684718
64125,0.000115141,-1.001230222
64150,0.000114405,-0.994826916
64175,0.000113675,-0.988474321
64200,0.00011295,-0.982171961
64225,0.000112231,-0.975919369
64250,0.000111517,-0.969716078
64275,0.00011081,-0.963561629
64300,0.000110107,-0.957455567
64325,0.000109411,-0.951397442
64350,0.000108719,-0.945386807
64375,0.000108034,-0.939423222
64400,0.000107353,-0.933506249
64425,0.000106678,-0.927635457
64450,0.000106008,-0.921810417
64475,0.000105344,-0.916030706
64500,0.000104684,-0.910295906
64525,0.00010403,-0.904605601
64550,0.00010338,-0.89895938
64575,0.000102736,-0.893356838
64600,0.000102097,-0.887797572
64625,0.000101462,-0.882281184
64650,0.000100833,-0.87680728
64675,0.000100208,-0.87137547
64700,9.96E-05,-0.865985368
64725,9.90E-05,-0.860636592
64750,9.84E-05,-0.855328764
64775,9.78E-05,-0.850061509
64800,9.72E-05,-0.844834457
64825,9.66E-05,-0.839647241
64850,9.60E-05,-0.834499498
64875,9.54E-05,-0.829390869
64900,9.48E-05,-0.824320998
64925,9.42E-05,-0.819289533
64950,9.36E-05,-0.814296125
64975,9.31E-05,-0.809340429
65000,9.25E-05,-0.804422105
65025,9.19E-05,-0.799540813
65050,9.14E-05,-0.794696219
65075,9.08E-05,-0.789887993
65100,9.03E-05,-0.785115805
65125,8.97E-05,-0.780379332
65150,8.92E-05,-0.775678253
65175,8.87E-05,-0.771012248
65200,8.81E-05,-0.766381004
65225,8.76E-05,-0.761784208
65250,8.71E-05,-0.757221552
65275,8.66E-05,-0.752692731
65300,8.60E-05,-0.748197443
65325,8.55E-05,-0.743735387
65350,8.50E-05,-0.739306268
65375,8.45E-05,-0.734909792
65400,8.40E-05,-0.730545669
65425,8.35E-05,-0.726213611
65450,8.30E-05,-0.721913334
65475,8.25E-05,-0.717644556
65500,8.20E-05,-0.713406997
65525,8.16E-05,-0.709200383
65550,8.11E-05,-0.705024439
65575,8.06E-05,-0.700878895
65600,8.01E-05,-0.696763483
65625,7.97E-05,-0.692677937
65650,7.92E-05,-0.688621995
65675,7.87E-05,-0.684595396
65700,7.83E-05,-0.680597884
65725,7.78E-05,-0.676629204
65750,7.74E-05,-0.672689102
65775,7.69E-05,-0.66877733
65800,7.65E-05,-0.66489364
65825,7.60E-05,-0.661037786
65850,7.56E-05,-0.657209527
65875,7.51E-05,-0.653408622
65900,7.47E-05,-0.649634834
65925,7.43E-05,-0.645887926
65950,7.38E-05,-0.642167668
65975,7.34E-05,-0.638473826
66000,7.30E-05,-0.634806173
66025,7.26E-05,-0.631164484
66050,7.22E-05,-0.627548533
66075,7.18E-05,-0.623958099
66100,7.13E-05,-0.620392962
66125,7.09E-05,-0.616852905
66150,7.05E-05,-0.613337713
66175,7.01E-05,-0.609847172
66200,6.97E-05,-0.606381072
66225,6.93E-05,-0.602939203
66250,6.89E-05,-0.599521359
66275,6.86E-05,-0.596127334
66300,6.82E-05,-0.592756925
66325,6.78E-05,-0.589409932
66350,6.74E-05,-0.586086155
66375,6.70E-05,-0.582785398
66400,6.66E-05,-0.579507465
66425,6.63E-05,-0.576252163
66450,6.59E-05,-0.573019301
66475,6.55E-05,-0.569808689
66500,6.52E-05,-0.566620139
66525,6.48E-05,-0.563453467
66550,6.44E-05,-0.560308487
66575,6.41E-05,-0.557185017
66600,6.37E-05,-0.554082878
66625,6.34E-05,-0.55100189
66650,6.30E-05,-0.547941876
66675,6.27E-05,-0.544902661
66700,6.23E-05,-0.541884071
66725,6.20E-05,-0.538885935
66750,6.16E-05,-0.535908083
66775,6.13E-05,-0.532950345
66800,6.10E-05,-0.530012554
66825,6.06E-05,-0.527094546
66850,6.03E-05,-0.524196156
66875,6.00E-05,-0.521317222
66900,5.96E-05,-0.518457584
66925,5.93E-05,-0.515617083
66950,5.90E-05,-0.51279556
66975,5.86E-05,-0.50999286
67000,5.83E-05,-0.507208828
67025,5.80E-05,-0.504443311
67050,5.77E-05,-0.501696157
67075,5.74E-05,-0.498967217
67100,5.71E-05,-0.49625634
67125,5.68E-05,-0.493563381
67150,5.65E-05,-0.490888193
67175,5.61E-05,-0.488230632
67200,5.58E-05,-0.485590553
67225,5.55E-05,-0.482967816
67250,5.52E-05,-0.48036228
67275,5.49E-05,-0.477773806
67300,5.46E-05,-0.475202256
67325,5.44E-05,-0.472647493
67350,5.41E-05,-0.470109382
67375,5.38E-05,-0.467587789
67400,5.35E-05,-0.465082582
67425,5.32E-05,-0.462593628
67450,5.29E-05,-0.460120799
67475,5.26E-05,-0.457663964
67500,5.24E-05,-0.455222996
67525,5.21E-05,-0.452797769
67550,5.18E-05,-0.450388156
67575,5.15E-05,-0.447994034
67600,5.12E-05,-0.44561528
67625,5.10E-05,-0.443251772
67650,5.07E-05,-0.440903388
67675,5.04E-05,-0.43857001
67700,5.02E-05,-0.436251519
67725,4.99E-05,-0.433947798
67750,4.96E-05,-0.431658729
67775,4.94E-05,-0.429384198
67800,4.91E-05,-0.427124091
67825,4.89E-05,-0.424878294
67850,4.86E-05,-0.422646696
67875,4.83E-05,-0.420429186
67900,4.81E-05,-0.418225652
67925,4.78E-05,-0.416035988
67950,4.76E-05,-0.413860084
67975,4.73E-05,-0.411697833
68000,4.71E-05,-0.40954913
68025,4.69E-05,-0.407413869
68050,4.66E-05,-0.405291947
68075,4.64E-05,-0.40318326
68100,4.61E-05,-0.401087706
68125,4.59E-05,-0.399005185
68150,4.56E-05,-0.396935595
68175,4.54E-05,-0.394878837
68200,4.52E-05,-0.392834814
68225,4.49E-05,-0.390803427
68250,4.47E-05,-0.388784579
68275,4.45E-05,-0.386778175
68300,4.43E-05,-0.384784121
68325,4.40E-05,-0.382802321
68350,4.38E-05,-0.380832683
68375,4.36E-05,-0.378875115
68400,4.33E-05,-0.376929524
68425,4.31E-05,-0.374995821
68450,4.29E-05,-0.373073915
68475,4.27E-05,-0.371163717
68500,4.25E-05,-0.369265139
68525,4.22E-05,-0.367378094
68550,4.20E-05,-0.365502496
68575,4.18E-05,-0.363638257
68600,4.16E-05,-0.361785293
68625,4.14E-05,-0.35994352
68650,4.12E-05,-0.358112854
68675,4.10E-05,-0.356293212
68700,4.08E-05,-0.354484512
68725,4.06E-05,-0.352686674
68750,4.04E-05,-0.350899615
68775,4.01E-05,-0.349123257
68800,3.99E-05,-0.34735752
68825,3.97E-05,-0.345602325
68850,3.95E-05,-0.343857595
68875,3.93E-05,-0.342123253
68900,3.91E-05,-0.340399222
68925,3.89E-05,-0.338685427
68950,3.88E-05,-0.336981792
68975,3.86E-05,-0.335288243
69000,3.84E-05,-0.333604707
69025,3.82E-05,-0.33193111
69050,3.80E-05,-0.330267379
69075,3.78E-05,-0.328613444
69100,3.76E-05,-0.326969232
69125,3.74E-05,-0.325334674
69150,3.72E-05,-0.323709699
69175,3.70E-05,-0.322094237
69200,3.69E-05,-0.320488222
69225,3.67E-05,-0.318891583
69250,3.65E-05,-0.317304254
69275,3.63E-05,-0.315726167
69300,3.61E-05,-0.314157257
69325,3.59E-05,-0.312597458
69350,3.58E-05,-0.311046704
69375,3.56E-05,-0.30950493
69400,3.54E-05,-0.307972073
69425,3.52E-05,-0.30644807
69450,3.51E-05,-0.304932856
69475,3.49E-05,-0.303426371
69500,3.47E-05,-0.301928551
69525,3.46E-05,-0.300439336
69550,3.44E-05,-0.298958664
69575,3.42E-05,-0.297486476
69600,3.40E-05,-0.296022712
69625,3.39E-05,-0.294567312
69650,3.37E-05,-0.293120217
69675,3.35E-05,-0.29168137
69700,3.34E-05,-0.290250713
69725,3.32E-05,-0.288828188
69750,3.31E-05,-0.287413738
69775,3.29E-05,-0.286007308
69800,3.27E-05,-0.284608841
69825,3.26E-05,-0.283218282
69850,3.24E-05,-0.281835576
69875,3.23E-05,-0.28046067
69900,3.21E-05,-0.279093508
69925,3.19E-05,-0.277734037
69950,3.18E-05,-0.276382205
69975,3.16E-05,-0.275037959
70000,3.15E-05,-0.273701246
70025,3.13E-05,-0.272372015
70050,3.12E-05,-0.271050215
70075,3.10E-05,-0.269735795
70100,3.09E-05,-0.268428704
70125,3.07E-05,-0.267128892
70150,3.06E-05,-0.26583631
70175,3.04E-05,-0.264550909
70200,3.03E-05,-0.263272639
70225,3.01E-05,-0.262001454
70250,3.00E-05,-0.260737303
70275,2.98E-05,-0.259480141
70300,2.97E-05,-0.25822992
70325,2.96E-05,-0.256986593
70350,2.94E-05,-0.255750113
70375,2.93E-05,-0.254520435
70400,2.91E-05,-0.253297514
70425,2.90E-05,-0.252081303
70450,2.89E-05,-0.250871758
70475,2.87E-05,-0.249668835
70500,2.86E-05,-0.248472489
70525,2.84E-05,-0.247282677
70550,2.83E-05,-0.246099355
70575,2.82E-05,-0.24492248
70600,2.80E-05,-0.24375201
70625,2.79E-05,-0.242587902
70650,2.78E-05,-0.241430113
70675,2.76E-05,-0.240278603
70700,2.75E-05,-0.23913333
70725,2.74E-05,-0.237994254
70750,2.72E-05,-0.236861332
70775,2.71E-05,-0.235734526
70800,2.70E-05,-0.234613794
70825,2.69E-05,-0.233499098
70850,2.67E-05,-0.232390398
70875,2.66E-05,-0.231287655
70900,2.65E-05,-0.23019083
70925,2.63E-05,-0.229099884
70950,2.62E-05,-0.228014781
70975,2.61E-05,-0.226935481
71000,2.60E-05,-0.225861947
71025,2.59E-05,-0.224794142
71050,2.57E-05,-0.22373203
71075,2.56E-05,-0.222675573
71100,2.55E-05,-0.221624735
71125,2.54E-05,-0.22057948
71150,2.52E-05,-0.219539773
71175,2.51E-05,-0.218505577
71200,2.50E-05,-0.217476858
71225,2.49E-05,-0.216453581
71250,2.48E-05,-0.215435711
71275,2.47E-05,-0.214423214
71300,2.45E-05,-0.213416055
71325,2.44E-05,-0.212414201
71350,2.43E-05,-0.211417618
71375,2.42E-05,-0.210426273
71400,2.41E-05,-0.209440133
71425,2.40E-05,-0.208459165
71450,2.39E-05,-0.207483336
71475,2.37E-05,-0.206512615
71500,2.36E-05,-0.205546969
71525,2.35E-05,-0.204586366
71550,2.34E-05,-0.203630775
71575,2.33E-05,-0.202680164
71600,2.32E-05,-0.201734503
71625,2.31E-05,-0.200793761
71650,2.30E-05,-0.199857906
71675,2.29E-05,-0.19892691
71700,2.28E-05,-0.198000741
71725,2.27E-05,-0.197079369
71750,2.26E-05,-0.196162766
71775,2.25E-05,-0.195250902
71800,2.23E-05,-0.194343747
71825,2.22E-05,-0.193441272
71850,2.21E-05,-0.192543449
71875,2.20E-05,-0.19165025
71900,2.19E-05,-0.190761645
71925,2.18E-05,-0.189877606
71950,2.17E-05,-0.188998107
71975,2.16E-05,-0.188123119
72000,2.15E-05,-0.187252614
72025,2.14E-05,-0.186386566
72050,2.13E-05,-0.185524947
72075,2.12E-05,-0.184667731
72100,2.11E-05,-0.18381489
72125,2.10E-05,-0.182966399
72150,2.09E-05,-0.182122231
72175,2.08E-05,-0.18128236
72200,2.08E-05,-0.18044676
72225,2.07E-05,-0.179615405
72250,2.06E-05,-0.17878827
72275,2.05E-05,-0.17796533
72300,2.04E-05,-0.177146559
72325,2.03E-05,-0.176331933
72350,2.02E-05,-0.175521427
72375,2.01E-05,-0.174715016
72400,2.00E-05,-0.173912676
72425,1.99E-05,-0.173114382
72450,1.98E-05,-0.172320112
72475,1.97E-05,-0.17152984
72500,1.96E-05,-0.170743543
72525,1.95E-05,-0.169961197
72550,1.95E-05,-0.16918278
72575,1.94E-05,-0.168408268
72600,1.93E-05,-0.167637639
72625,1.92E-05,-0.166870868
72650,1.91E-05,-0.166107934
72675,1.90E-05,-0.165348814
72700,1.89E-05,-0.164593486
72725,1.88E-05,-0.163841928
72750,1.88E-05,-0.163094117
72775,1.87E-05,-0.162350032
72800,1.86E-05,-0.161609651
72825,1.85E-05,-0.160872953
72850,1.84E-05,-0.160139915
72875,1.83E-05,-0.159410518
72900,1.82E-05,-0.158684739
72925,1.82E-05,-0.157962558
72950,1.81E-05,-0.157243954
72975,1.80E-05,-0.156528907
73000,1.79E-05,-0.155817395
73025,1.78E-05,-0.155109399
73050,1.78E-05,-0.154404899
73075,1.77E-05,-0.153703873
73100,1.76E-05,-0.153006303
73125,1.75E-05,-0.152312169
73150,1.74E-05,-0.151621451
73175,1.74E-05,-0.150934129
73200,1.73E-05,-0.150250184
73225,1.72E-05,-0.149569597
73250,1.71E-05,-0.148892349
73275,1.70E-05,-0.148218421
73300,1.70E-05,-0.147547794
73325,1.69E-05,-0.146880449
73350,1.68E-05,-0.146216368
73375,1.67E-05,-0.145555532
73400,1.67E-05,-0.144897923
73425,1.66E-05,-0.144243522
73450,1.65E-05,-0.143592313
73475,1.64E-05,-0.142944276
73500,1.64E-05,-0.142299394
73525,1.63E-05,-0.14165765
73550,1.62E-05,-0.141019025
73575,1.61E-05,-0.140383502
73600,1.61E-05,-0.139751064
73625,1.60E-05,-0.139121694
73650,1.59E-05,-0.138495375
73675,1.59E-05,-0.137872089
73700,1.58E-05,-0.13725182
73725,1.57E-05,-0.136634551
73750,1.56E-05,-0.136020266
73775,1.56E-05,-0.135408947
73800,1.55E-05,-0.134800579
73825,1.54E-05,-0.134195145
73850,1.54E-05,-0.133592629
73875,1.53E-05,-0.132993014
73900,1.52E-05,-0.132396286
73925,1.52E-05,-0.131802428
73950,1.51E-05,-0.131211424
73975,1.50E-05,-0.130623258
74000,1.50E-05,-0.130037916
74025,1.49E-05,-0.129455381
74050,1.48E-05,-0.128875639
74075,1.48E-05,-0.128298674
74100,1.47E-05,-0.12772447
74125,1.46E-05,-0.127153014
74150,1.46E-05,-0.126584289
74175,1.45E-05,-0.126018281
74200,1.44E-05,-0.125454976
74225,1.44E-05,-0.124894358
74250,1.43E-05,-0.124336414
74275,1.42E-05,-0.123781128
74300,1.42E-05,-0.123228487
74325,1.41E-05,-0.122678475
74350,1.40E-05,-0.12213108
74375,1.40E-05,-0.121586286
74400,1.39E-05,-0.12104408
74425,1.39E-05,-0.120504448
74450,1.38E-05,-0.119967376
74475,1.37E-05,-0.11943285
74500,1.37E-05,-0.118900857
74525,1.36E-05,-0.118371384
74550,1.36E-05,-0.117844416
74575,1.35E-05,-0.11731994
74600,1.34E-05,-0.116797944
74625,1.34E-05,-0.116278413
74650,1.33E-05,-0.115761335
74675,1.33E-05,-0.115246697
74700,1.32E-05,-0.114734486
74725,1.31E-05,-0.114224688
74750,1.31E-05,-0.113717292
74775,1.30E-05,-0.113212285
74800,1.30E-05,-0.112709653
74825,1.29E-05,-0.112209384
74850,1.28E-05,-0.111711466
74875,1.28E-05,-0.111215887
74900,1.27E-05,-0.110722634
74925,1.27E-05,-0.110231695
74950,1.26E-05,-0.109743058
74975,1.26E-05,-0.10925671
75000,1.25E-05,-0.10877264


==> data/U.csv <==
0,0
25,-8.21E-10
50,-1.45E-09
75,-2.06E-09
100,-2.66E-09
125,-3.25E-09
150,-3.84E-09
175,-4.41E-09
200,-4.98E-09
225,-5.54E-09
250,-6.09E-09
275,-6.63E-09
300,-7.17E-09
325,-7.70E-09
350,-8.23E-09
375,-8.75E-09
400,-9.26E-09
425,-9.76E-09
450,-1.03E-08
475,-1.08E-08
500,-1.12E-08
525,-1.17E-08
550,-1.22E-08
575,-1.27E-08
600,-1.31E-08
625,-1.36E-08
650,-1.41E-08
675,-1.45E-08
700,-1.50E-08
725,-1.54E-08
750,-1.58E-08
775,-1.63E-08
800,-1.67E-08
825,-1.71E-08
850,-1.75E-08
875,-1.79E-08
900,-1.83E-08
925,-1.88E-08
950,-1.92E-08
975,-1.95E-08
1000,-1.99E-08
1025,-2.03E-08
1050,-2.07E-08
1075,-2.11E-08
1100,-2.15E-08
1125,-2.18E-08
1150,-2.22E-08
1175,-2.26E-08
1200,-2.29E-08
1225,-2.33E-08
1250,-2.36E-08
1275,-2.40E-08
1300,-2.43E-08
1325,-2.47E-08
1350,-2.50E-08
1375,-2.54E-08
1400,-2.57E-08
1425,-2.60E-08
1450,-2.63E-08
1475,-2.67E-08
1500,-2.70E-08
1525,-2.73E-08
1550,-2.76E-08
1575,-2.79E-08
1600,-2.82E-08
1625,-2.85E-08
1650,-2.88E-08
1675,-2.91E-08
1700,-2.94E-08
1725,-2.97E-08
1750,-3.00E-08
1775,-3.03E-08
1800,-3.06E-08
1825,-3.09E-08
1850,-3.11E-08
1875,-3.14E-08
1900,-3.17E-08
1925,-3.20E-08
1950,-3.22E-08
1975,-3.25E-08
2000,-3.27E-08
2025,-3.30E-08
2050,-3.33E-08
2075,-3.35E-08
2100,-3.38E-08
2125,-3.40E-08
2150,-3.43E-08
2175,-3.45E-08
2200,-3.48E-08
2225,-3.50E-08
2250,-3.52E-08
2275,-3.55E-08
2300,-3.57E-08
2325,-3.59E-08
2350,-3.62E-08
2375,-3.64E-08
2400,-3.66E-08
2425,-3.69E-08
2450,-3.71E-08
2475,-3.73E-08
2500,-3.75E-08
2525,-3.77E-08
2550,-3.79E-08
2575,-3.82E-08
2600,-3.84E-08
2625,-3.86E-08
2650,-3.88E-08
2675,-3.90E-08
2700,-3.92E-08
2725,-3.94E-08
2750,-3.96E-08
2775,-3.98E-08
2800,-4.00E-08
2825,-4.02E-08
2850,-4.04E-08
2875,-4.06E-08
2900,-4.07E-08
2925,-4.09E-08
2950,-4.11E-08
2975,-4.13E-08
3000,-4.15E-08
3025,-4.17E-08
3050,-4.18E-08
3075,-4.20E-08
3100,-4.22E-08
3125,-4.24E-08
3150,-4.25E-08
3175,-4.27E-08
3200,-4.29E-08
3225,-4.30E-08
3250,-4.32E-08
3275,-4.34E-08
3300,-4.35E-08
3325,-4.37E-08
3350,-4.39E-08
3375,-4.40E-08
3400,-4.42E-08
3425,-4.43E-08
3450,-4.45E-08
3475,-4.47E-08
3500,-4.48E-08
3525,-4.50E-08
3550,-4.51E-08
3575,-4.53E-08
3600,-4.54E-08
3625,-4.56E-08
3650,-4.57E-08
3675,-4.58E-08
3700,-4.60E-08
3725,-4.61E-08
3750,-4.63E-08
3775,-4.64E-08
3800,-4.65E-08
3825,-4.67E-08
3850,-4.68E-08
3875,-4.70E-08
3900,-4.71E-08
3925,-4.72E-08
3950,-4.74E-08
3975,-4.75E-08
4000,-4.76E-08
4025,-4.78E-08
4050,-4.79E-08
4075,-4.80E-08
4100,-4.81E-08
4125,-4.83E-08
4150,-4.84E-08
4175,-4.85E-08
4200,-4.86E-08
4225,-4.88E-08
4250,-4.89E-08
4275,-4.90E-08
4300,-4.91E-08
4325,-4.92E-08
4350,-4.93E-08
4375,-4.95E-08
4400,-4.96E-08
4425,-4.97E-08
4450,-4.98E-08
4475,-4.99E-08
4500,-5.00E-08
4525,-5.01E-08
4550,-5.03E-08
4575,-5.04E-08
4600,-5.05E-08
4625,-5.06E-08
4650,-5.07E-08
4675,-5.08E-08
4700,-5.09E-08
4725,-5.10E-08
4750,-5.11E-08
4775,-5.12E-08
4800,-5.13E-08
4825,-5.14E-08
4850,-5.15E-08
4875,-5.16E-08
4900,-5.17E-08
4925,-5.18E-08
4950,-5.19E-08
4975,-5.20E-08
5000,-5.21E-08
5025,-5.22E-08
5050,-5.23E-08
5075,-5.24E-08
5100,-5.25E-08
5125,-5.26E-08
5150,-5.27E-08
5175,-5.28E-08
5200,-5.29E-08
5225,-5.30E-08
5250,-5.31E-08
5275,-5.31E-08
5300,-5.32E-08
5325,-5.33E-08
5350,-5.34E-08
5375,-5.35E-08
5400,-5.36E-08
5425,-5.37E-08
5450,-5.38E-08
5475,-5.38E-08
5500,-5.39E-08
5525,-5.40E-08
5550,-5.41E-08
5575,-5.42E-08
5600,-5.43E-08
5625,-5.43E-08
5650,-5.44E-08
5675,-5.45E-08
5700,-5.46E-08
5725,-5.47E-08
5750,-5.48E-08
5775,-5.48E-08
5800,-5.49E-08
5825,-5.50E-08
5850,-5.51E-08
5875,-5.52E-08
5900,-5.52E-08
5925,-5.53E-08
5950,-5.54E-08
5975,-5.55E-08
6000,-5.55E-08
6025,-5.56E-08
6050,-5.57E-08
6075,-5.58E-08
6100,-5.58E-08
6125,-5.59E-08
6150,-5.60E-08
6175,-5.61E-08
6200,-5.61E-08
6225,-5.62E-08
6250,-5.63E-08
6275,-5.63E-08
6300,-5.64E-08
6325,-5.65E-08
6350,-5.66E-08
6375,-5.66E-08
6400,-5.67E-08
6425,-5.68E-08
6450,-5.68E-08
6475,-5.69E-08
6500,-5.70E-08
6525,-5.70E-08
6550,-5.71E-08
6575,-5.72E-08
6600,-5.72E-08
6625,-5.73E-08
6650,-5.74E-08
6675,-5.74E-08
6700,-5.75E-08
6725,-5.76E-08
6750,-5.76E-08
6775,-5.77E-08
6800,-5.78E-08
6825,-5.78E-08
6850,-5.79E-08
6875,-5.80E-08
6900,-5.80E-08
6925,-5.81E-08
6950,-5.81E-08
6975,-5.82E-08
7000,-5.83E-08
7025,-5.83E-08
7050,-5.84E-08
7075,-5.84E-08
7100,-5.85E-08
7125,-5.86E-08
7150,-5.86E-08
7175,-5.87E-08
7200,-5.88E-08
7225,-5.88E-08
7250,-5.89E-08
7275,-5.89E-08
7300,-5.90E-08
7325,-5.90E-08
7350,-5.91E-08
7375,-5.92E-08
7400,-5.92E-08
7425,-5.93E-08
7450,-5.93E-08
7475,-5.94E-08
7500,-5.94E-08
7525,-5.95E-08
7550,-5.96E-08
7575,-5.96E-08
7600,-5.97E-08
7625,-5.97E-08
7650,-5.98E-08
7675,-5.98E-08
7700,-5.99E-08
7725,-6.00E-08
7750,-6.00E-08
7775,-6.01E-08
7800,-6.01E-08
7825,-6.02E-08
7850,-6.02E-08
7875,-6.03E-08
7900,-6.03E-08
7925,-6.04E-08
7950,-6.04E-08
7975,-6.05E-08
8000,-6.05E-08
8025,-6.06E-08
8050,-6.06E-08
8075,-6.07E-08
8100,-6.08E-08
8125,-6.08E-08
8150,-6.09E-08
8175,-6.09E-08
8200,-6.10E-08
8225,-6.10E-08
8250,-6.11E-08
8275,-6.11E-08
8300,-6.12E-08
8325,-6.12E-08
8350,-6.13E-08
8375,-6.13E-08
8400,-6.14E-08
8425,-6.14E-08
8450,-6.15E-08
8475,-6.15E-08
8500,-6.16E-08
8525,-6.16E-08
8550,-6.17E-08
8575,-6.17E-08
8600,-6.18E-08
8625,-6.18E-08
8650,-6.19E-08
8675,-6.19E-08
8700,-6.20E-08
8725,-6.20E-08
8750,-6.20E-08
8775,-6.21E-08
8800,-6.21E-08
8825,-6.22E-08
8850,-6.22E-08
8875,-6.23E-08
8900,-6.23E-08
8925,-6.24E-08
8950,-6.24E-08
8975,-6.25E-08
9000,-6.25E-08
9025,-6.26E-08
9050,-6.26E-08
9075,-6.27E-08
9100,-6.27E-08
9125,-6.28E-08
9150,-6.28E-08
9175,-6.28E-08
9200,-6.29E-08
9225,-6.29E-08
9250,-6.30E-08
9275,-6.30E-08
9300,-6.31E-08
9325,-6.31E-08
9350,-6.32E-08
9375,-6.32E-08
9400,-6.33E-08
9425,-6.33E-08
9450,-6.33E-08
9475,-6.34E-08
9500,-6.34E-08
9525,-6.35E-08
9550,-6.35E-08
9575,-6.36E-08
9600,-6.36E-08
9625,-6.37E-08
9650,-6.37E-08
9675,-6.37E-08
9700,-6.38E-08
9725,-6.38E-08
9750,-6.39E-08
9775,-6.39E-08
9800,-6.40E-08
9825,-6.40E-08
9850,-6.40E-08
9875,-6.41E-08
9900,-6.41E-08
9925,-6.42E-08
9950,-6.42E-08
9975,-6.43E-08
10000,-6.43E-08
10025,-6.43E-08
10050,-6.44E-08
10075,-6.44E-08
10100,-6.45E-08
10125,-6.45E-08
10150,-6.46E-08
10175,-6.46E-08
10200,-6.46E-08
10225,-6.47E-08
10250,-6.47E-08
10275,-6.48E-08
10300,-6.48E-08
10325,-6.48E-08
10350,-6.49E-08
10375,-6.49E-08
10400,-6.50E-08
10425,-6.50E-08
10450,-6.51E-08
10475,-6.51E-08
10500,-6.51E-08
10525,-6.52E-08
10550,-6.52E-08
10575,-6.53E-08
10600,-6.53E-08
10625,-6.53E-08
10650,-6.54E-08
10675,-6.54E-08
10700,-6.55E-08
10725,-6.55E-08
10750,-6.55E-08
10775,-6.56E-08
10800,-6.56E-08
10825,-6.57E-08
10850,-6.57E-08
10875,-6.57E-08
10900,-6.58E-08
10925,-6.58E-08
10950,-6.59E-08
10975,-6.59E-08
11000,-6.59E-08
11025,-6.60E-08
11050,-6.60E-08
11075,-6.61E-08
11100,-6.61E-08
11125,-6.61E-08
11150,-6.62E-08
11175,-6.62E-08
11200,-6.63E-08
11225,-6.63E-08
11250,-6.63E-08
11275,-6.64E-08
11300,-6.64E-08
11325,-6.65E-08
11350,-6.65E-08
11375,-6.65E-08
11400,-6.66E-08
11425,-6.66E-08
11450,-6.67E-08
11475,-6.67E-08
11500,-6.67E-08
11525,-6.68E-08
11550,-6.68E-08
11575,-6.68E-08
11600,-6.69E-08
11625,-6.69E-08
11650,-6.70E-08
11675,-6.70E-08
11700,-6.70E-08
11725,-6.71E-08
11750,-6.71E-08
11775,-6.72E-08
11800,-6.72E-08
11825,-6.72E-08
11850,-6.73E-08
11875,-6.73E-08
11900,-6.73E-08
11925,-6.74E-08
11950,-6.74E-08
11975,-6.75E-08
12000,-6.75E-08
12025,-6.75E-08
12050,-6.76E-08
12075,-6.76E-08
12100,-6.77E-08
12125,-6.77E-08
12150,-6.77E-08
12175,-6.78E-08
12200,-6.78E-08
12225,-6.78E-08
12250,-6.79E-08
12275,-6.79E-08
12300,-6.80E-08
12325,-6.80E-08
12350,-6.80E-08
12375,-6.81E-08
12400,-6.81E-08
12425,-6.81E-08
12450,-6.82E-08
12475,-6.82E-08
12500,-6.83E-08
12525,-6.83E-08
12550,-6.83E-08
12575,-6.84E-08
12600,-6.84E-08
12625,-6.84E-08
12650,-6.85E-08
12675,-6.85E-08
12700,-6.85E-08
12725,-6.86E-08
12750,-6.86E-08
12775,-6.87E-08
12800,-6.87E-08
12825,-6.87E-08
12850,-6.88E-08
12875,-6.88E-08
12900,-6.88E-08
12925,-6.89E-08
12950,-6.89E-08
12975,-6.90E-08
13000,-6.90E-08
13025,-6.90E-08
13050,-6.91E-08
13075,-6.91E-08
13100,-6.91E-08
13125,-6.92E-08
13150,-6.92E-08
13175,-6.92E-08
13200,-6.93E-08
13225,-6.93E-08
13250,-6.94E-08
13275,-6.94E-08
13300,-6.94E-08
13325,-6.95E-08
13350,-6.95E-08
13375,-6.95E-08
13400,-6.96E-08
13425,-6.96E-08
13450,-6.96E-08
13475,-6.97E-08
13500,-6.97E-08
13525,-6.98E-08
13550,-6.98E-08
13575,-6.98E-08
13600,-6.99E-08
13625,-6.99E-08
13650,-6.99E-08
13675,-7.00E-08
13700,-7.00E-08
13725,-7.00E-08
13750,-7.01E-08
13775,-7.01E-08
13800,-7.01E-08
13825,-7.02E-08
13850,-7.02E-08
13875,-7.03E-08
13900,-7.03E-08
13925,-7.03E-08
13950,-7.04E-08
13975,-7.04E-08
14000,-7.04E-08
14025,-7.05E-08
14050,-7.05E-08
14075,-7.05E-08
14100,-7.06E-08
14125,-7.06E-08
14150,-7.06E-08
14175,-7.07E-08
14200,-7.07E-08
14225,-7.08E-08
14250,-7.08E-08
14275,-7.08E-08
14300,-7.09E-08
14325,-7.09E-08
14350,-7.09E-08
14375,-7.10E-08
14400,-7.10E-08
14425,-7.10E-08
14450,-7.11E-08
14475,-7.11E-08
14500,-7.11E-08
14525,-7.12E-08
14550,-7.12E-08
14575,-7.12E-08
14600,-7.13E-08
14625,-7.13E-08
14650,-7.14E-08
14675,-7.14E-08
14700,-7.14E-08
14725,-7.15E-08
14750,-7.15E-08
14775,-7.15E-08
14800,-7.16E-08
14825,-7.16E-08
14850,-7.16E-08
14875,-7.17E-08
14900,-7.17E-08
14925,-7.17E-08
14950,-7.18E-08
14975,-7.18E-08
15000,-7.18E-08
15025,-7.19E-08
15050,-7.19E-08
15075,-7.19E-08
15100,-7.20E-08
15125,-7.20E-08
15150,-7.21E-08
15175,-7.21E-08
15200,-7.21E-08
15225,-7.22E-08
15250,-7.22E-08
15275,-7.22E-08
15300,-7.23E-08
15325,-7.23E-08
15350,-7.23E-08
15375,-7.24E-08
15400,-7.24E-08
15425,-7.24E-08
15450,-7.25E-08
15475,-7.25E-08
15500,-7.25E-08
15525,-7.26E-08
15550,-7.26E-08
15575,-7.26E-08
15600,-7.27E-08
15625,-7.27E-08
15650,-7.27E-08
15675,-7.28E-08
15700,-7.28E-08
15725,-7.29E-08
15750,-7.29E-08
15775,-7.29E-08
15800,-7.30E-08
15825,-7.30E-08
15850,-7.30E-08
15875,-7.31E-08
15900,-7.31E-08
15925,-7.31E-08
15950,-7.32E-08
15975,-7.32E-08
16000,-7.32E-08
16025,-7.33E-08
16050,-7.33E-08
16075,-7.33E-08
16100,-7.34E-08
16125,-7.34E-08
16150,-7.34E-08
16175,-7.35E-08
16200,-7.35E-08
16225,-7.35E-08
16250,-7.36E-08
16275,-7.36E-08
16300,-7.36E-08
16325,-7.37E-08
16350,-7.37E-08
16375,-7.37E-08
16400,-7.38E-08
16425,-7.38E-08
16450,-7.39E-08
16475,-7.39E-08
16500,-7.39E-08
16525,-7.40E-08
16550,-7.40E-08
16575,-7.40E-08
16600,-7.41E-08
16625,-7.41E-08
16650,-7.41E-08
16675,-7.42E-08
16700,-7.42E-08
16725,-7.42E-08
16750,-7.43E-08
16775,-7.43E-08
16800,-7.43E-08
16825,-7.44E-08
16850,-7.44E-08
16875,-7.44E-08
16900,-7.45E-08
16925,-7.45E-08
16950,-7.45E-08
16975,-7.46E-08
17000,-7.46E-08
17025,-7.46E-08
17050,-7.47E-08
17075,-7.47E-08
17100,-7.47E-08
17125,-7.48E-08
17150,-7.48E-08
17175,-7.48E-08
17200,-7.49E-08
17225,-7.49E-08
17250,-7.49E-08
17275,-7.50E-08
17300,-7.50E-08
17325,-7.50E-08
17350,-7.51E-08
17375,-7.51E-08
17400,-7.51E-08
17425,-7.52E-08
17450,-7.52E-08
17475,-7.53E-08
17500,-7.53E-08
17525,-7.53E-08
17550,-7.54E-08
17575,-7.54E-08
17600,-7.54E-08
17625,-7.55E-08
17650,-7.55E-08
17675,-7.55E-08
17700,-7.56E-08
17725,-7.56E-08
17750,-7.56E-08
17775,-7.57E-08
17800,-7.57E-08
17825,-7.57E-08
17850,-7.58E-08
17875,-7.58E-08
17900,-7.58E-08
17925,-7.59E-08
17950,-7.59E-08
17975,-7.59E-08
18000,-7.60E-08
18025,-7.60E-08
18050,-7.60E-08
18075,-7.61E-08
18100,-7.61E-08
18125,-7.61E-08
18150,-7.62E-08
18175,-7.62E-08
18200,-7.62E-08
18225,-7.63E-08
18250,-7.63E-08
18275,-7.63E-08
18300,-7.64E-08
18325,-7.64E-08
18350,-7.64E-08
18375,-7.65E-08
18400,-7.65E-08
18425,-7.65E-08
18450,-7.66E-08
18475,-7.66E-08
18500,-7.66E-08
18525,-7.67E-08
18550,-7.67E-08
18575,-7.67E-08
18600,-7.68E-08
18625,-7.68E-08
18650,-7.68E-08
18675,-7.69E-08
18700,-7.69E-08
18725,-7.69E-08
18750,-7.70E-08
18775,-7.70E-08
18800,-7.70E-08
18825,-7.71E-08
18850,-7.71E-08
18875,-7.71E-08
18900,-7.72E-08
18925,-7.72E-08
18950,-7.72E-08
18975,-7.73E-08
19000,-7.73E-08
19025,-7.73E-08
19050,-7.74E-08
19075,-7.74E-08
19100,-7.74E-08
19125,-7.75E-08
19150,-7.75E-08
19175,-7.75E-08
19200,-7.76E-08
19225,-7.76E-08
19250,-7.76E-08
19275,-7.77E-08
19300,-7.77E-08
19325,-7.77E-08
19350,-7.78E-08
19375,-7.78E-08
19400,-7.78E-08
19425,-7.79E-08
19450,-7.79E-08
19475,-7.79E-08
19500,-7.80E-08
19525,-7.80E-08
19550,-7.80E-08
19575,-7.81E-08
19600,-7.81E-08
19625,-7.81E-08
19650,-7.82E-08
19675,-7.82E-08
19700,-7.82E-08
19725,-7.83E-08
19750,-7.83E-08
19775,-7.83E-08
19800,-7.84E-08
19825,-7.84E-08
19850,-7.84E-08
19875,-7.85E-08
19900,-7.85E-08
19925,-7.85E-08
19950,-7.86E-08
19975,-7.86E-08
20000,-7.86E-08
20025,-7.87E-08
20050,-7.87E-08
20075,-7.87E-08
20100,-7.88E-08
20125,-7.88E-08
20150,-7.88E-08
20175,-7.89E-08
20200,-7.89E-08
20225,-7.89E-08
20250,-7.90E-08
20275,-7.90E-08
20300,-7.90E-08
20325,-7.91E-08
20350,-7.91E-08
20375,-7.91E-08
20400,-7.92E-08
20425,-7.92E-08
20450,-7.92E-08
20475,-7.93E-08
20500,-7.93E-08
20525,-7.93E-08
20550,-7.94E-08
20575,-7.94E-08
20600,-7.94E-08
20625,-7.95E-08
20650,-7.95E-08
20675,-7.95E-08
20700,-7.96E-08
20725,-7.96E-08
20750,-7.96E-08
20775,-7.97E-08
20800,-7.97E-08
20825,-7.97E-08
20850,-7.98E-08
20875,-7.98E-08
20900,-7.98E-08
20925,-7.99E-08
20950,-7.99E-08
20975,-7.99E-08
21000,-8.00E-08
21025,-8.00E-08
21050,-8.00E-08
21075,-8.01E-08
21100,-8.01E-08
21125,-8.01E-08
21150,-8.02E-08
21175,-8.02E-08
21200,-8.02E-08
21225,-8.03E-08
21250,-8.03E-08
21275,-8.03E-08
21300,-8.04E-08
21325,-8.04E-08
21350,-8.04E-08
21375,-8.05E-08
21400,-8.05E-08
21425,-8.05E-08
21450,-8.06E-08
21475,-8.06E-08
21500,-8.06E-08
21525,-8.07E-08
21550,-8.07E-08
21575,-8.07E-08
21600,-8.08E-08
21625,-8.08E-08
21650,-8.08E-08
21675,-8.09E-08
21700,-8.09E-08
21725,-8.09E-08
21750,-8.10E-08
21775,-8.10E-08
21800,-8.10E-08
21825,-8.11E-08
21850,-8.11E-08
21875,-8.11E-08
21900,-8.12E-08
21925,-8.12E-08
21950,-8.12E-08
21975,-8.13E-08
22000,-8.13E-08
22025,-8.13E-08
22050,-8.14E-08
22075,-8.14E-08
22100,-8.14E-08
22125,-8.15E-08
22150,-8.15E-08
22175,-8.15E-08
22200,-8.16E-08
22225,-8.16E-08
22250,-8.16E-08
22275,-8.17E-08
22300,-8.17E-08
22325,-8.17E-08
22350,-8.18E-08
22375,-8.18E-08
22400,-8.18E-08
22425,-8.19E-08
22450,-8.19E-08
22475,-8.19E-08
22500,-8.20E-08
22525,-8.20E-08
22550,-8.20E-08
22575,-8.21E-08
22600,-8.21E-08
22625,-8.21E-08
22650,-8.22E-08
22675,-8.22E-08
22700,-8.22E-08
22725,-8.23E-08
22750,-8.23E-08
22775,-8.23E-08
22800,-8.24E-08
22825,-8.24E-08
22850,-8.24E-08
22875,-8.25E-08
22900,-8.25E-08
22925,-8.25E-08
22950,-8.26E-08
22975,-8.26E-08
23000,-8.26E-08
23025,-8.27E-08
23050,-8.27E-08
23075,-8.27E-08
23100,-8.28E-08
23125,-8.28E-08
23150,-8.28E-08
23175,-8.29E-08
23200,-8.29E-08
23225,-8.29E-08
23250,-8.30E-08
23275,-8.30E-08
23300,-8.30E-08
23325,-8.31E-08
23350,-8.31E-08
23375,-8.31E-08
23400,-8.32E-08
23425,-8.32E-08
23450,-8.32E-08
23475,-8.33E-08
23500,-8.33E-08
23525,-8.33E-08
23550,-8.34E-08
23575,-8.34E-08
23600,-8.34E-08
23625,-8.35E-08
23650,-8.35E-08
23675,-8.35E-08
23700,-8.36E-08
23725,-8.36E-08
23750,-8.36E-08
23775,-8.37E-08
23800,-8.37E-08
23825,-8.37E-08
23850,-8.38E-08
23875,-8.38E-08
23900,-8.38E-08
23925,-8.39E-08
23950,-8.39E-08
23975,-8.39E-08
24000,-8.40E-08
24025,-8.40E-08
24050,-8.40E-08
24075,-8.41E-08
24100,-8.41E-08
24125,-8.41E-08
24150,-8.41E-08
24175,-8.42E-08
24200,-8.42E-08
24225,-8.42E-08
24250,-8.43E-08
24275,-8.43E-08
24300,-8.43E-08
24325,-8.44E-08
24350,-8.44E-08
24375,-8.44E-08
24400,-8.45E-08
24425,-8.45E-08
24450,-8.45E-08
24475,-8.46E-08
24500,-8.46E-08
24525,-8.46E-08
24550,-8.47E-08
24575,-8.47E-08
24600,-8.47E-08
24625,-8.48E-08
24650,-8.48E-08
24675,-8.48E-08
24700,-8.49E-08
24725,-8.49E-08
24750,-8.49E-08
24775,-8.50E-08
24800,-8.50E-08
24825,-8.50E-08
24850,-8.51E-08
24875,-8.51E-08
24900,-8.51E-08
24925,-8.52E-08
24950,-8.52E-08
24975,-8.52E-08
25000,-8.53E-08
25025,-8.45E-08
25050,-8.39E-08
25075,-8.33E-08
25100,-8.27E-08
25125,-8.22E-08
25150,-8.16E-08
25175,-8.11E-08
25200,-8.06E-08
25225,-8.00E-08
25250,-7.95E-08
25275,-7.90E-08
25300,-7.85E-08
25325,-7.80E-08
25350,-7.75E-08
25375,-7.70E-08
25400,-7.65E-08
25425,-7.61E-08
25450,-7.56E-08
25475,-7.51E-08
25500,-7.47E-08
25525,-7.42E-08
25550,-7.38E-08
25575,-7.34E-08
25600,-7.29E-08
25625,-7.25E-08
25650,-7.21E-08
25675,-7.16E-08
25700,-7.12E-08
25725,-7.08E-08
25750,-7.04E-08
25775,-7.00E-08
25800,-6.96E-08
25825,-6.92E-08
25850,-6.89E-08
25875,-6.85E-08
25900,-6.81E-08
25925,-6.77E-08
25950,-6.74E-08
25975,-6.70E-08
26000,-6.66E-08
26025,-6.63E-08
26050,-6.59E-08
26075,-6.56E-08
26100,-6.52E-08
26125,-6.49E-08
26150,-6.46E-08
26175,-6.42E-08
26200,-6.39E-08
26225,-6.36E-08
26250,-6.33E-08
26275,-6.30E-08
26300,-6.26E-08
26325,-6.23E-08
26350,-6.20E-08
26375,-6.17E-08
26400,-6.14E-08
26425,-6.11E-08
26450,-6.08E-08
26475,-6.05E-08
26500,-6.03E-08
26525,-6.00E-08
26550,-5.97E-08
26575,-5.94E-08
26600,-5.91E-08
26625,-5.89E-08
26650,-5.86E-08
26675,-5.83E-08
26700,-5.81E-08
26725,-5.78E-08
26750,-5.76E-08
26775,-5.73E-08
26800,-5.71E-08
26825,-5.68E-08
26850,-5.66E-08
26875,-5.63E-08
26900,-5.61E-08
26925,-5.58E-08
26950,-5.56E-08
26975,-5.54E-08
27000,-5.51E-08
27025,-5.49E-08
27050,-5.47E-08
27075,-5.45E-08
27100,-5.43E-08
27125,-5.40E-08
27150,-5.38E-08
27175,-5.36E-08
27200,-5.34E-08
27225,-5.32E-08
27250,-5.30E-08
27275,-5.28E-08
27300,-5.26E-08
27325,-5.24E-08
27350,-5.22E-08
27375,-5.20E-08
27400,-5.18E-08
27425,-5.16E-08
27450,-5.14E-08
27475,-5.12E-08
27500,-5.10E-08
27525,-5.09E-08
27550,-5.07E-08
27575,-5.05E-08
27600,-5.03E-08
27625,-5.01E-08
27650,-5.00E-08
27675,-4.98E-08
27700,-4.96E-08
27725,-4.95E-08
27750,-4.93E-08
27775,-4.91E-08
27800,-4.90E-08
27825,-4.88E-08
27850,-4.86E-08
27875,-4.85E-08
27900,-4.83E-08
27925,-4.82E-08
27950,-4.80E-08
27975,-4.79E-08
28000,-4.77E-08
28025,-4.76E-08
28050,-4.74E-08
28075,-4.73E-08
28100,-4.71E-08
28125,-4.70E-08
28150,-4.69E-08
28175,-4.67E-08
28200,-4.66E-08
28225,-4.65E-08
28250,-4.63E-08
28275,-4.62E-08
28300,-4.61E-08
28325,-4.59E-08
28350,-4.58E-08
28375,-4.57E-08
28400,-4.55E-08
28425,-4.54E-08
28450,-4.53E-08
28475,-4.52E-08
28500,-4.51E-08
28525,-4.49E-08
28550,-4.48E-08
28575,-4.47E-08
28600,-4.46E-08
28625,-4.45E-08
28650,-4.44E-08
28675,-4.42E-08
28700,-4.41E-08
28725,-4.40E-08
28750,-4.39E-08
28775,-4.38E-08
28800,-4.37E-08
28825,-4.36E-08
28850,-4.35E-08
28875,-4.34E-08
28900,-4.33E-08
28925,-4.32E-08
28950,-4.31E-08
28975,-4.30E-08
29000,-4.29E-08
29025,-4.28E-08
29050,-4.27E-08
29075,-4.26E-08
29100,-4.25E-08
29125,-4.24E-08
29150,-4.23E-08
29175,-4.22E-08
29200,-4.21E-08
29225,-4.21E-08
29250,-4.20E-08
29275,-4.19E-08
29300,-4.18E-08
29325,-4.17E-08
29350,-4.16E-08
29375,-4.15E-08
29400,-4.15E-08
29425,-4.14E-08
29450,-4.13E-08
29475,-4.12E-08
29500,-4.11E-08
29525,-4.11E-08
29550,-4.10E-08
29575,-4.09E-08
29600,-4.08E-08
29625,-4.08E-08
29650,-4.07E-08
29675,-4.06E-08
29700,-4.05E-08
29725,-4.05E-08
29750,-4.04E-08
29775,-4.03E-08
29800,-4.02E-08
29825,-4.02E-08
29850,-4.01E-08
29875,-4.00E-08
29900,-4.00E-08
29925,-3.99E-08
29950,-3.98E-08
29975,-3.98E-08
30000,-3.97E-08
30025,-3.97E-08
30050,-3.96E-08
30075,-3.95E-08
30100,-3.95E-08
30125,-3.94E-08
30150,-3.93E-08
30175,-3.93E-08
30200,-3.92E-08
30225,-3.92E-08
30250,-3.91E-08
30275,-3.90E-08
30300,-3.90E-08
30325,-3.89E-08
30350,-3.89E-08
30375,-3.88E-08
30400,-3.88E-08
30425,-3.87E-08
30450,-3.87E-08
30475,-3.86E-08
30500,-3.86E-08
30525,-3.85E-08
30550,-3.84E-08
30575,-3.84E-08
30600,-3.83E-08
30625,-3.83E-08
30650,-3.82E-08
30675,-3.82E-08
30700,-3.81E-08
30725,-3.81E-08
30750,-3.81E-08
30775,-3.80E-08
30800,-3.80E-08
30825,-3.79E-08
30850,-3.79E-08
30875,-3.78E-08
30900,-3.78E-08
30925,-3.77E-08
30950,-3.77E-08
30975,-3.76E-08
31000,-3.76E-08
31025,-3.76E-08
31050,-3.75E-08
31075,-3.75E-08
31100,-3.74E-08
31125,-3.74E-08
31150,-3.73E-08
31175,-3.73E-08
31200,-3.73E-08
31225,-3.72E-08
31250,-3.72E-08
31275,-3.72E-08
31300,-3.71E-08
31325,-3.71E-08
31350,-3.70E-08
31375,-3.70E-08
31400,-3.70E-08
31425,-3.69E-08
31450,-3.69E-08
31475,-3.69E-08
31500,-3.68E-08
31525,-3.68E-08
31550,-3.67E-08
31575,-3.67E-08
31600,-3.67E-08
31625,-3.66E-08
31650,-3.66E-08
31675,-3.66E-08
31700,-3.65E-08
31725,-3.65E-08
31750,-3.65E-08
31775,-3.64E-08
31800,-3.64E-08
31825,-3.64E-08
31850,-3.64E-08
31875,-3.63E-08
31900,-3.63E-08
31925,-3.63E-08
31950,-3.62E-08
31975,-3.62E-08
32000,-3.62E-08
32025,-3.61E-08
32050,-3.61E-08
32075,-3.61E-08
32100,-3.61E-08
32125,-3.60E-08
32150,-3.60E-08
32175,-3.60E-08
32200,-3.60E-08
32225,-3.59E-08
32250,-3.59E-08
32275,-3.59E-08
32300,-3.58E-08
32325,-3.58E-08
32350,-3.58E-08
32375,-3.58E-08
32400,-3.57E-08
32425,-3.57E-08
32450,-3.57E-08
32475,-3.57E-08
32500,-3.56E-08
32525,-3.56E-08
32550,-3.56E-08
32575,-3.56E-08
32600,-3.56E-08
32625,-3.55E-08
32650,-3.55E-08
32675,-3.55E-08
32700,-3.55E-08
32725,-3.54E-08
32750,-3.54E-08
32775,-3.54E-08
32800,-3.54E-08
32825,-3.53E-08
32850,-3.53E-08
32875,-3.53E-08
32900,-3.53E-08
32925,-3.53E-08
32950,-3.52E-08
32975,-3.52E-08
33000,-3.52E-08
33025,-3.52E-08
33050,-3.52E-08
33075,-3.51E-08
33100,-3.51E-08
33125,-3.51E-08
33150,-3.51E-08
33175,-3.51E-08
33200,-3.51E-08
33225,-3.50E-08
33250,-3.50E-08
33275,-3.50E-08
33300,-3.50E-08
33325,-3.50E-08
33350,-3.49E-08
33375,-3.49E-08
33400,-3.49E-08
33425,-3.49E-08
33450,-3.49E-08
33475,-3.49E-08
33500,-3.48E-08
33525,-3.48E-08
33550,-3.48E-08
33575,-3.48E-08
33600,-3.48E-08
33625,-3.48E-08
33650,-3.47E-08
33675,-3.47E-08
33700,-3.47E-08
33725,-3.47E-08
33750,-3.47E-08
33775,-3.47E-08
33800,-3.46E-08
33825,-3.46E-08
33850,-3.46E-08
33875,-3.46E-08
33900,-3.46E-08
33925,-3.46E-08
33950,-3.46E-08
33975,-3.45E-08
34000,-3.45E-08
34025,-3.45E-08
34050,-3.45E-08
34075,-3.45E-08
34100,-3.45E-08
34125,-3.45E-08
34150,-3.45E-08
34175,-3.44E-08
34200,-3.44E-08
34225,-3.44E-08
34250,-3.44E-08
34275,-3.44E-08
34300,-3.44E-08
34325,-3.44E-08
34350,-3.43E-08
34375,-3.43E-08
34400,-3.43E-08
34425,-3.43E-08
34450,-3.43E-08
34475,-3.43E-08
34500,-3.43E-08
34525,-3.43E-08
34550,-3.43E-08
34575,-3.42E-08
34600,-3.42E-08
34625,-3.42E-08
34650,-3.42E-08
34675,-3.42E-08
34700,-3.42E-08
34725,-3.42E-08
34750,-3.42E-08
34775,-3.42E-08
34800,-3.41E-08
34825,-3.41E-08
34850,-3.41E-08
34875,-3.41E-08
34900,-3.41E-08
34925,-3.41E-08
34950,-3.41E-08
34975,-3.41E-08
35000,-3.41E-08
35025,-3.40E-08
35050,-3.40E-08
35075,-3.40E-08
35100,-3.40E-08
35125,-3.40E-08
35150,-3.40E-08
35175,-3.40E-08
35200,-3.40E-08
35225,-3.40E-08
35250,-3.40E-08
35275,-3.40E-08
35300,-3.39E-08
35325,-3.39E-08
35350,-3.39E-08
35375,-3.39E-08
35400,-3.39E-08
35425,-3.39E-08
35450,-3.39E-08
35475,-3.39E-08
35500,-3.39E-08
35525,-3.39E-08
35550,-3.39E-08
35575,-3.38E-08
35600,-3.38E-08
35625,-3.38E-08
35650,-3.38E-08
35675,-3.38E-08
35700,-3.38E-08
35725,-3.38E-08
35750,-3.38E-08
35775,-3.38E-08
35800,-3.38E-08
35825,-3.38E-08
35850,-3.38E-08
35875,-3.38E-08
35900,-3.37E-08
35925,-3.37E-08
35950,-3.37E-08
35975,-3.37E-08
36000,-3.37E-08
36025,-3.37E-08
36050,-3.37E-08
36075,-3.37E-08
36100,-3.37E-08
36125,-3.37E-08
36150,-3.37E-08
36175,-3.37E-08
36200,-3.37E-08
36225,-3.37E-08
36250,-3.36E-08
36275,-3.36E-08
36300,-3.36E-08
36325,-3.36E-08
36350,-3.36E-08
36375,-3.36E-08
36400,-3.36E-08
36425,-3.36E-08
36450,-3.36E-08
36475,-3.36E-08
36500,-3.36E-08
36525,-3.36E-08
36550,-3.36E-08
36575,-3.36E-08
36600,-3.36E-08
36625,-3.36E-08
36650,-3.35E-08
36675,-3.35E-08
36700,-3.35E-08
36725,-3.35E-08
36750,-3.35E-08
36775,-3.35E-08
36800,-3.35E-08
36825,-3.35E-08
36850,-3.35E-08
36875,-3.35E-08
36900,-3.35E-08
36925,-3.35E-08
36950,-3.35E-08
36975,-3.35E-08
37000,-3.35E-08
37025,-3.35E-08
37050,-3.35E-08
37075,-3.35E-08
37100,-3.34E-08
37125,-3.34E-08
37150,-3.34E-08
37175,-3.34E-08
37200,-3.34E-08
37225,-3.34E-08
37250,-3.34E-08
37275,-3.34E-08
37300,-3.34E-08
37325,-3.34E-08
37350,-3.34E-08
37375,-3.34E-08
37400,-3.34E-08
37425,-3.34E-08
37450,-3.34E-08
37475,-3.34E-08
37500,-3.34E-08
37525,-3.34E-08
37550,-3.34E-08
37575,-3.34E-08
37600,-3.34E-08
37625,-3.33E-08
37650,-3.33E-08
37675,-3.33E-08
37700,-3.33E-08
37725,-3.33E-08
37750,-3.33E-08
37775,-3.33E-08
37800,-3.33E-08
37825,-3.33E-08
37850,-3.33E-08
37875,-3.33E-08
37900,-3.33E-08
37925,-3.33E-08
37950,-3.33E-08
37975,-3.33E-08
38000,-3.33E-08
38025,-3.33E-08
38050,-3.33E-08
38075,-3.33E-08
38100,-3.33E-08
38125,-3.33E-08
38150,-3.33E-08
38175,-3.33E-08
38200,-3.33E-08
38225,-3.32E-08
38250,-3.32E-08
38275,-3.32E-08
38300,-3.32E-08
38325,-3.32E-08
38350,-3.32E-08
38375,-3.32E-08
38400,-3.32E-08
38425,-3.32E-08
38450,-3.32E-08
38475,-3.32E-08
38500,-3.32E-08
38525,-3.32E-08
38550,-3.32E-08
38575,-3.32E-08
38600,-3.32E-08
38625,-3.32E-08
38650,-3.32E-08
38675,-3.32E-08
38700,-3.32E-08
38725,-3.32E-08
38750,-3.32E-08
38775,-3.32E-08
38800,-3.32E-08
38825,-3.32E-08
38850,-3.32E-08
38875,-3.32E-08
38900,-3.32E-08
38925,-3.32E-08
38950,-3.32E-08
38975,-3.31E-08
39000,-3.31E-08
39025,-3.31E-08
39050,-3.31E-08
39075,-3.31E-08
39100,-3.31E-08
39125,-3.31E-08
39150,-3.31E-08
39175,-3.31E-08
39200,-3.31E-08
39225,-3.31E-08
39250,-3.31E-08
39275,-3.31E-08
39300,-3.31E-08
39325,-3.31E-08
39350,-3.31E-08
39375,-3.31E-08
39400,-3.31E-08
39425,-3.31E-08
39450,-3.31E-08
39475,-3.31E-08
39500,-3.31E-08
39525,-3.31E-08
39550,-3.31E-08
39575,-3.31E-08
39600,-3.31E-08
39625,-3.31E-08
39650,-3.31E-08
39675,-3.31E-08
39700,-3.31E-08
39725,-3.31E-08
39750,-3.31E-08
39775,-3.31E-08
39800,-3.31E-08
39825,-3.31E-08
39850,-3.31E-08
39875,-3.30E-08
39900,-3.30E-08
39925,-3.30E-08
39950,-3.30E-08
39975,-3.30E-08
40000,-3.30E-08
40025,-3.30E-08
40050,-3.30E-08
40075,-3.30E-08
40100,-3.30E-08
40125,-3.30E-08
40150,-3.30E-08
40175,-3.30E-08
40200,-3.30E-08
40225,-3.30E-08
40250,-3.30E-08
40275,-3.30E-08
40300,-3.30E-08
40325,-3.30E-08
40350,-3.30E-08
40375,-3.30E-08
40400,-3.30E-08
40425,-3.30E-08
40450,-3.30E-08
40475,-3.30E-08
40500,-3.30E-08
40525,-3.30E-08
40550,-3.30E-08
40575,-3.30E-08
40600,-3.30E-08
40625,-3.30E-08
40650,-3.30E-08
40675,-3.30E-08
40700,-3.30E-08
40725,-3.30E-08
40750,-3.30E-08
40775,-3.30E-08
40800,-3.30E-08
40825,-3.30E-08
40850,-3.30E-08
40875,-3.30E-08
40900,-3.30E-08
40925,-3.30E-08
40950,-3.30E-08
40975,-3.30E-08
41000,-3.30E-08
41025,-3.29E-08
41050,-3.29E-08
41075,-3.29E-08
41100,-3.29E-08
41125,-3.29E-08
41150,-3.29E-08
41175,-3.29E-08
41200,-3.29E-08
41225,-3.29E-08
41250,-3.29E-08
41275,-3.29E-08
41300,-3.29E-08
41325,-3.29E-08
41350,-3.29E-08
41375,-3.29E-08
41400,-3.29E-08
41425,-3.29E-08
41450,-3.29E-08
41475,-3.29E-08
41500,-3.29E-08
41525,-3.29E-08
41550,-3.29E-08
41575,-3.29E-08
41600,-3.29E-08
41625,-3.29E-08
41650,-3.29E-08
41675,-3.29E-08
41700,-3.29E-08
41725,-3.29E-08
41750,-3.29E-08
41775,-3.29E-08
41800,-3.29E-08
41825,-3.29E-08
41850,-3.29E-08
41875,-3.29E-08
41900,-3.29E-08
41925,-3.29E-08
41950,-3.29E-08
41975,-3.29E-08
42000,-3.29E-08
42025,-3.29E-08
42050,-3.29E-08
42075,-3.29E-08
42100,-3.29E-08
42125,-3.29E-08
42150,-3.29E-08
42175,-3.29E-08
42200,-3.29E-08
42225,-3.29E-08
42250,-3.29E-08
42275,-3.29E-08
42300,-3.29E-08
42325,-3.29E-08
42350,-3.29E-08
42375,-3.29E-08
42400,-3.29E-08
42425,-3.29E-08
42450,-3.29E-08
42475,-3.29E-08
42500,-3.29E-08
42525,-3.29E-08
42550,-3.29E-08
42575,-3.29E-08
42600,-3.29E-08
42625,-3.28E-08
42650,-3.28E-08
42675,-3.28E-08
42700,-3.28E-08
42725,-3.28E-08
42750,-3.28E-08
42775,-3.28E-08
42800,-3.28E-08
42825,-3.28E-08
42850,-3.28E-08
42875,-3.28E-08
42900,-3.28E-08
42925,-3.28E-08
42950,-3.28E-08
42975,-3.28E-08
43000,-3.28E-08
43025,-3.28E-08
43050,-3.28E-08
43075,-3.28E-08
43100,-3.28E-08
43125,-3.28E-08
43150,-3.28E-08
43175,-3.28E-08
43200,-3.28E-08
43225,-3.28E-08
43250,-3.28E-08
43275,-3.28E-08
43300,-3.28E-08
43325,-3.28E-08
43350,-3.28E-08
43375,-3.28E-08
43400,-3.28E-08
43425,-3.28E-08
43450,-3.28E-08
43475,-3.28E-08
43500,-3.28E-08
43525,-3.28E-08
43550,-3.28E-08
43575,-3.28E-08
43600,-3.28E-08
43625,-3.28E-08
43650,-3.28E-08
43675,-3.28E-08
43700,-3.28E-08
43725,-3.28E-08
43750,-3.28E-08
43775,-3.28E-08
43800,-3.28E-08
43825,-3.28E-08
43850,-3.28E-08
43875,-3.28E-08
43900,-3.28E-08
43925,-3.28E-08
43950,-3.28E-08
43975,-3.28E-08
44000,-3.28E-08
44025,-3.28E-08
44050,-3.28E-08
44075,-3.28E-08
44100,-3.28E-08
44125,-3.28E-08
44150,-3.28E-08
44175,-3.28E-08
44200,-3.28E-08
44225,-3.28E-08
44250,-3.28E-08
44275,-3.28E-08
44300,-3.28E-08
44325,-3.28E-08
44350,-3.28E-08
44375,-3.28E-08
44400,-3.28E-08
44425,-3.28E-08
44450,-3.28E-08
44475,-3.28E-08
44500,-3.28E-08
44525,-3.28E-08
44550,-3.28E-08
44575,-3.28E-08
44600,-3.28E-08
44625,-3.28E-08
44650,-3.28E-08
44675,-3.28E-08
44700,-3.28E-08
44725,-3.28E-08
44750,-3.28E-08
44775,-3.28E-08
44800,-3.28E-08
44825,-3.28E-08
44850,-3.28E-08
44875,-3.28E-08
44900,-3.28E-08
44925,-3.28E-08
44950,-3.28E-08
44975,-3.28E-08
45000,-3.28E-08
45025,-3.27E-08
45050,-3.27E-08
45075,-3.27E-08
45100,-3.27E-08
45125,-3.27E-08
45150,-3.27E-08
45175,-3.27E-08
45200,-3.27E-08
45225,-3.27E-08
45250,-3.27E-08
45275,-3.27E-08
45300,-3.27E-08
45325,-3.27E-08
45350,-3.27E-08
45375,-3.27E-08
45400,-3.27E-08
45425,-3.27E-08
45450,-3.27E-08
45475,-3.27E-08
45500,-3.27E-08
45525,-3.27E-08
45550,-3.27E-08
45575,-3.27E-08
45600,-3.27E-08
45625,-3.27E-08
45650,-3.27E-08
45675,-3.27E-08
45700,-3.27E-08
45725,-3.27E-08
45750,-3.27E-08
45775,-3.27E-08
45800,-3.27E-08
45825,-3.27E-08
45850,-3.27E-08
45875,-3.27E-08
45900,-3.27E-08
45925,-3.27E-08
45950,-3.27E-08
45975,-3.27E-08
46000,-3.27E-08
46025,-3.27E-08
46050,-3.27E-08
46075,-3.27E-08
46100,-3.27E-08
46125,-3.27E-08
46150,-3.27E-08
46175,-3.27E-08
46200,-3.27E-08
46225,-3.27E-08
46250,-3.27E-08
46275,-3.27E-08
46300,-3.27E-08
46325,-3.27E-08
46350,-3.27E-08
46375,-3.27E-08
46400,-3.27E-08
46425,-3.27E-08
46450,-3.27E-08
46475,-3.27E-08
46500,-3.27E-08
46525,-3.27E-08
46550,-3.27E-08
46575,-3.27E-08
46600,-3.27E-08
46625,-3.27E-08
46650,-3.27E-08
46675,-3.27E-08
46700,-3.27E-08
46725,-3.27E-08
46750,-3.27E-08
46775,-3.27E-08
46800,-3.27E-08
46825,-3.27E-08
46850,-3.27E-08
46875,-3.27E-08
46900,-3.27E-08
46925,-3.27E-08
46950,-3.27E-08
46975,-3.27E-08
47000,-3.27E-08
47025,-3.27E-08
47050,-3.27E-08
47075,-3.27E-08
47100,-3.27E-08
47125,-3.27E-08
47150,-3.27E-08
47175,-3.27E-08
47200,-3.27E-08
47225,-3.27E-08
47250,-3.27E-08
47275,-3.27E-08
47300,-3.27E-08
47325,-3.27E-08
47350,-3.27E-08
47375,-3.27E-08
47400,-3.27E-08
47425,-3.27E-08
47450,-3.27E-08
47475,-3.27E-08
47500,-3.27E-08
47525,-3.27E-08
47550,-3.27E-08
47575,-3.27E-08
47600,-3.27E-08
47625,-3.27E-08
47650,-3.27E-08
47675,-3.27E-08
47700,-3.27E-08
47725,-3.27E-08
47750,-3.27E-08
47775,-3.27E-08
47800,-3.27E-08
47825,-3.27E-08
47850,-3.27E-08
47875,-3.27E-08
47900,-3.27E-08
47925,-3.27E-08
47950,-3.27E-08
47975,-3.27E-08
48000,-3.27E-08
48025,-3.27E-08
48050,-3.27E-08
48075,-3.27E-08
48100,-3.27E-08
48125,-3.27E-08
48150,-3.27E-08
48175,-3.27E-08
48200,-3.27E-08
48225,-3.27E-08
48250,-3.27E-08
48275,-3.27E-08
48300,-3.27E-08
48325,-3.27E-08
48350,-3.27E-08
48375,-3.27E-08
48400,-3.27E-08
48425,-3.27E-08
48450,-3.27E-08
48475,-3.27E-08
48500,-3.27E-08
48525,-3.27E-08
48550,-3.27E-08
48575,-3.27E-08
48600,-3.27E-08
48625,-3.27E-08
48650,-3.27E-08
48675,-3.27E-08
48700,-3.27E-08
48725,-3.27E-08
48750,-3.27E-08
48775,-3.27E-08
48800,-3.27E-08
48825,-3.27E-08
48850,-3.27E-08
48875,-3.27E-08
48900,-3.27E-08
48925,-3.27E-08
48950,-3.27E-08
48975,-3.27E-08
49000,-3.27E-08
49025,-3.27E-08
49050,-3.27E-08
49075,-3.27E-08
49100,-3.27E-08
49125,-3.27E-08
49150,-3.27E-08
49175,-3.27E-08
49200,-3.27E-08
49225,-3.27E-08
49250,-3.27E-08
49275,-3.27E-08
49300,-3.27E-08
49325,-3.27E-08
49350,-3.27E-08
49375,-3.27E-08
49400,-3.27E-08
49425,-3.27E-08
49450,-3.27E-08
49475,-3.27E-08
49500,-3.27E-08
49525,-3.27E-08
49550,-3.27E-08
49575,-3.27E-08
49600,-3.27E-08
49625,-3.27E-08
49650,-3.27E-08
49675,-3.27E-08
49700,-3.26E-08
49725,-3.26E-08
49750,-3.26E-08
49775,-3.26E-08
49800,-3.26E-08
49825,-3.26E-08
49850,-3.26E-08
49875,-3.26E-08
49900,-3.26E-08
49925,-3.26E-08
49950,-3.26E-08
49975,-3.26E-08
50000,7.88E-07
50025,5.91E-07
50050,5.79E-07
50075,5.69E-07
50100,5.60E-07
50125,5.51E-07
50150,5.43E-07
50175,5.35E-07
50200,5.27E-07
50225,5.19E-07
50250,5.12E-07
50275,5.05E-07
50300,4.98E-07
50325,4.92E-07
50350,4.85E-07
50375,4.79E-07
50400,4.73E-07
50425,4.67E-07
50450,4.61E-07
50475,4.55E-07
50500,4.50E-07
50525,4.44E-07
50550,4.39E-07
50575,4.33E-07
50600,4.28E-07
50625,4.23E-07
50650,4.18E-07
50675,4.13E-07
50700,4.08E-07
50725,4.03E-07
50750,3.99E-07
50775,3.94E-07
50800,3.89E-07
50825,3.85E-07
50850,3.80E-07
50875,3.76E-07
50900,3.72E-07
50925,3.67E-07
50950,3.63E-07
50975,3.59E-07
51000,3.55E-07
51025,3.51E-07
51050,3.47E-07
51075,3.43E-07
51100,3.39E-07
51125,3.35E-07
51150,3.32E-07
51175,3.28E-07
51200,3.24E-07
51225,3.20E-07
51250,3.17E-07
51275,3.13E-07
51300,3.10E-07
51325,3.06E-07
51350,3.03E-07
51375,3.00E-07
51400,2.96E-07
51425,2.93E-07
51450,2.90E-07
51475,2.87E-07
51500,2.83E-07
51525,2.80E-07
51550,2.77E-07
51575,2.74E-07
51600,2.71E-07
51625,2.68E-07
51650,2.65E-07
51675,2.62E-07
51700,2.59E-07
51725,2.57E-07
51750,2.54E-07
51775,2.51E-07
51800,2.48E-07
51825,2.46E-07
51850,2.43E-07
51875,2.40E-07
51900,2.38E-07
51925,2.35E-07
51950,2.33E-07
51975,2.30E-07
52000,2.27E-07
52025,2.25E-07
52050,2.23E-07
52075,2.20E-07
52100,2.18E-07
52125,2.15E-07
52150,2.13E-07
52175,2.11E-07
52200,2.09E-07
52225,2.06E-07
52250,2.04E-07
52275,2.02E-07
52300,2.00E-07
52325,1.98E-07
52350,1.95E-07
52375,1.93E-07
52400,1.91E-07
52425,1.89E-07
52450,1.87E-07
52475,1.85E-07
52500,1.83E-07
52525,1.81E-07
52550,1.79E-07
52575,1.77E-07
52600,1.75E-07
52625,1.73E-07
52650,1.72E-07
52675,1.70E-07
52700,1.68E-07
52725,1.66E-07
52750,1.64E-07
52775,1.63E-07
52800,1.61E-07
52825,1.59E-07
52850,1.58E-07
52875,1.56E-07
52900,1.54E-07
52925,1.53E-07
52950,1.51E-07
52975,1.49E-07
53000,1.48E-07
53025,1.46E-07
53050,1.45E-07
53075,1.43E-07
53100,1.42E-07
53125,1.40E-07
53150,1.39E-07
53175,1.37E-07
53200,1.36E-07
53225,1.34E-07
53250,1.33E-07
53275,1.31E-07
53300,1.30E-07
53325,1.29E-07
53350,1.27E-07
53375,1.26E-07
53400,1.25E-07
53425,1.23E-07
53450,1.22E-07
53475,1.21E-07
53500,1.19E-07
53525,1.18E-07
53550,1.17E-07
53575,1.16E-07
53600,1.14E-07
53625,1.13E-07
53650,1.12E-07
53675,1.11E-07
53700,1.10E-07
53725,1.09E-07
53750,1.07E-07
53775,1.06E-07
53800,1.05E-07
53825,1.04E-07
53850,1.03E-07
53875,1.02E-07
53900,1.01E-07
53925,9.99E-08
53950,9.88E-08
53975,9.78E-08
54000,9.68E-08
54025,9.58E-08
54050,9.48E-08
54075,9.38E-08
54100,9.28E-08
54125,9.19E-08
54150,9.09E-08
54175,9.00E-08
54200,8.90E-08
54225,8.81E-08
54250,8.72E-08
54275,8.63E-08
54300,8.54E-08
54325,8.45E-08
54350,8.37E-08
54375,8.28E-08
54400,8.20E-08
54425,8.11E-08
54450,8.03E-08
54475,7.95E-08
54500,7.86E-08
54525,7.78E-08
54550,7.70E-08
54575,7.62E-08
54600,7.55E-08
54625,7.47E-08
54650,7.39E-08
54675,7.32E-08
54700,7.24E-08
54725,7.17E-08
54750,7.09E-08
54775,7.02E-08
54800,6.95E-08
54825,6.88E-08
54850,6.81E-08
54875,6.74E-08
54900,6.67E-08
54925,6.60E-08
54950,6.54E-08
54975,6.47E-08
55000,6.41E-08
55025,6.34E-08
55050,6.28E-08
55075,6.21E-08
55100,6.15E-08
55125,6.09E-08
55150,6.03E-08
55175,5.97E-08
55200,5.91E-08
55225,5.85E-08
55250,5.79E-08
55275,5.73E-08
55300,5.67E-08
55325,5.61E-08
55350,5.56E-08
55375,5.50E-08
55400,5.45E-08
55425,5.39E-08
55450,5.34E-08
55475,5.29E-08
55500,5.23E-08
55525,5.18E-08
55550,5.13E-08
55575,5.08E-08
55600,5.03E-08
55625,4.98E-08
55650,4.93E-08
55675,4.88E-08
55700,4.83E-08
55725,4.78E-08
55750,4.73E-08
55775,4.69E-08
55800,4.64E-08
55825,4.60E-08
55850,4.55E-08
55875,4.51E-08
55900,4.46E-08
55925,4.42E-08
55950,4.37E-08
55975,4.33E-08
56000,4.29E-08
56025,4.25E-08
56050,4.20E-08
56075,4.16E-08
56100,4.12E-08
56125,4.08E-08
56150,4.04E-08
56175,4.00E-08
56200,3.96E-08
56225,3.92E-08
56250,3.89E-08
56275,3.85E-08
56300,3.81E-08
56325,3.77E-08
56350,3.74E-08
56375,3.70E-08
56400,3.66E-08
56425,3.63E-08
56450,3.59E-08
56475,3.56E-08
56500,3.52E-08
56525,3.49E-08
56550,3.46E-08
56575,3.42E-08
56600,3.39E-08
56625,3.36E-08
56650,3.33E-08
56675,3.29E-08
56700,3.26E-08
56725,3.23E-08
56750,3.20E-08
56775,3.17E-08
56800,3.14E-08
56825,3.11E-08
56850,3.08E-08
56875,3.05E-08
56900,3.02E-08
56925,2.99E-08
56950,2.96E-08
56975,2.94E-08
57000,2.91E-08
57025,2.88E-08
57050,2.85E-08
57075,2.83E-08
57100,2.80E-08
57125,2.77E-08
57150,2.75E-08
57175,2.72E-08
57200,2.69E-08
57225,2.67E-08
57250,2.64E-08
57275,2.62E-08
57300,2.60E-08
57325,2.57E-08
57350,2.55E-08
57375,2.52E-08
57400,2.50E-08
57425,2.48E-08
57450,2.45E-08
57475,2.43E-08
57500,2.41E-08
57525,2.38E-08
57550,2.36E-08
57575,2.34E-08
57600,2.32E-08
57625,2.30E-08
57650,2.28E-08
57675,2.26E-08
57700,2.23E-08
57725,2.21E-08
57750,2.19E-08
57775,2.17E-08
57800,2.15E-08
57825,2.13E-08
57850,2.11E-08
57875,2.09E-08
57900,2.08E-08
57925,2.06E-08
57950,2.04E-08
57975,2.02E-08
58000,2.00E-08
58025,1.98E-08
58050,1.96E-08
58075,1.95E-08
58100,1.93E-08
58125,1.91E-08
58150,1.89E-08
58175,1.88E-08
58200,1.86E-08
58225,1.84E-08
58250,1.83E-08
58275,1.81E-08
58300,1.79E-08
58325,1.78E-08
58350,1.76E-08
58375,1.75E-08
58400,1.73E-08
58425,1.72E-08
58450,1.70E-08
58475,1.68E-08
58500,1.67E-08
58525,1.66E-08
58550,1.64E-08
58575,1.63E-08
58600,1.61E-08
58625,1.60E-08
58650,1.58E-08
58675,1.57E-08
58700,1.56E-08
58725,1.54E-08
58750,1.53E-08
58775,1.51E-08
58800,1.50E-08
58825,1.49E-08
58850,1.48E-08
58875,1.46E-08
58900,1.45E-08
58925,1.44E-08
58950,1.42E-08
58975,1.41E-08
59000,1.40E-08
59025,1.39E-08
59050,1.38E-08
59075,1.36E-08
59100,1.35E-08
59125,1.34E-08
59150,1.33E-08
59175,1.32E-08
59200,1.31E-08
59225,1.29E-08
59250,1.28E-08
59275,1.27E-08
59300,1.26E-08
59325,1.25E-08
59350,1.24E-08
59375,1.23E-08
59400,1.22E-08
59425,1.21E-08
59450,1.20E-08
59475,1.19E-08
59500,1.18E-08
59525,1.17E-08
59550,1.16E-08
59575,1.15E-08
59600,1.14E-08
59625,1.13E-08
59650,1.12E-08
59675,1.11E-08
59700,1.10E-08
59725,1.09E-08
59750,1.08E-08
59775,1.07E-08
59800,1.06E-08
59825,1.06E-08
59850,1.05E-08
59875,1.04E-08
59900,1.03E-08
59925,1.02E-08
59950,1.01E-08
59975,1.00E-08
60000,9.96E-09
60025,9.88E-09
60050,9.80E-09
60075,9.72E-09
60100,9.64E-09
60125,9.56E-09
60150,9.48E-09
60175,9.41E-09
60200,9.33E-09
60225,9.25E-09
60250,9.18E-09
60275,9.10E-09
60300,9.03E-09
60325,8.96E-09
60350,8.88E-09
60375,8.81E-09
60400,8.74E-09
60425,8.67E-09
60450,8.60E-09
60475,8.53E-09
60500,8.46E-09
60525,8.40E-09
60550,8.33E-09
60575,8.26E-09
60600,8.20E-09
60625,8.13E-09
60650,8.07E-09
60675,8.00E-09
60700,7.94E-09
60725,7.88E-09
60750,7.82E-09
60775,7.75E-09
60800,7.69E-09
60825,7.63E-09
60850,7.57E-09
60875,7.51E-09
60900,7.45E-09
60925,7.40E-09
60950,7.34E-09
60975,7.28E-09
61000,7.22E-09
61025,7.17E-09
61050,7.11E-09
61075,7.06E-09
61100,7.00E-09
61125,6.95E-09
61150,6.90E-09
61175,6.84E-09
61200,6.79E-09
61225,6.74E-09
61250,6.69E-09
61275,6.64E-09
61300,6.58E-09
61325,6.53E-09
61350,6.48E-09
61375,6.44E-09
61400,6.39E-09
61425,6.34E-09
61450,6.29E-09
61475,6.24E-09
61500,6.20E-09
61525,6.15E-09
61550,6.10E-09
61575,6.06E-09
61600,6.01E-09
61625,5.97E-09
61650,5.92E-09
61675,5.88E-09
61700,5.83E-09
61725,5.79E-09
61750,5.75E-09
61775,5.70E-09
61800,5.66E-09
61825,5.62E-09
61850,5.58E-09
61875,5.54E-09
61900,5.50E-09
61925,5.46E-09
61950,5.42E-09
61975,5.38E-09
62000,5.34E-09
62025,5.30E-09
62050,5.26E-09
62075,5.22E-09
62100,5.18E-09
62125,5.15E-09
62150,5.11E-09
62175,5.07E-09
62200,5.04E-09
62225,5.00E-09
62250,4.96E-09
62275,4.93E-09
62300,4.89E-09
62325,4.86E-09
62350,4.82E-09
62375,4.79E-09
62400,4.75E-09
62425,4.72E-09
62450,4.69E-09
62475,4.65E-09
62500,4.62E-09
62525,4.59E-09
62550,4.55E-09
62575,4.52E-09
62600,4.49E-09
62625,4.46E-09
62650,4.43E-09
62675,4.40E-09
62700,4.37E-09
62725,4.34E-09
62750,4.31E-09
62775,4.28E-09
62800,4.25E-09
62825,4.22E-09
62850,4.19E-09
62875,4.16E-09
62900,4.13E-09
62925,4.10E-09
62950,4.07E-09
62975,4.04E-09
63000,4.02E-09
63025,3.99E-09
63050,3.96E-09
63075,3.93E-09
63100,3.91E-09
63125,3.88E-09
63150,3.85E-09
63175,3.83E-09
63200,3.80E-09
63225,3.78E-09
63250,3.75E-09
63275,3.73E-09
63300,3.70E-09
63325,3.68E-09
63350,3.65E-09
63375,3.63E-09
63400,3.60E-09
63425,3.58E-09
63450,3.55E-09
63475,3.53E-09
63500,3.51E-09
63525,3.48E-09
63550,3.46E-09
63575,3.44E-09
63600,3.42E-09
63625,3.39E-09
63650,3.37E-09
63675,3.35E-09
63700,3.33E-09
63725,3.30E-09
63750,3.28E-09
63775,3.26E-09
63800,3.24E-09
63825,3.22E-09
63850,3.20E-09
63875,3.18E-09
63900,3.16E-09
63925,3.14E-09
63950,3.12E-09
63975,3.10E-09
64000,3.08E-09
64025,3.06E-09
64050,3.04E-09
64075,3.02E-09
64100,3.00E-09
64125,2.98E-09
64150,2.96E-09
64175,2.94E-09
64200,2.92E-09
64225,2.90E-09
64250,2.88E-09
64275,2.87E-09
64300,2.85E-09
64325,2.83E-09
64350,2.81E-09
64375,2.79E-09
64400,2.78E-09
64425,2.76E-09
64450,2.74E-09
64475,2.72E-09
64500,2.71E-09
64525,2.69E-09
64550,2.67E-09
64575,2.66E-09
64600,2.64E-09
64625,2.62E-09
64650,2.61E-09
64675,2.59E-09
64700,2.58E-09
64725,2.56E-09
64750,2.54E-09
64775,2.53E-09
64800,2.51E-09
64825,2.50E-09
64850,2.48E-09
64875,2.47E-09
64900,2.45E-09
64925,2.44E-09
64950,2.42E-09
64975,2.41E-09
65000,2.39E-09
65025,2.38E-09
65050,2.36E-09
65075,2.35E-09
65100,2.34E-09
65125,2.32E-09
65150,2.31E-09
65175,2.29E-09
65200,2.28E-09
65225,2.27E-09
65250,2.25E-09
65275,2.24E-09
65300,2.23E-09
65325,2.21E-09
65350,2.20E-09
65375,2.19E-09
65400,2.17E-09
65425,2.16E-09
65450,2.15E-09
65475,2.13E-09
65500,2.12E-09
65525,2.11E-09
65550,2.10E-09
65575,2.08E-09
65600,2.07E-09
65625,2.06E-09
65650,2.05E-09
65675,2.04E-09
65700,2.02E-09
65725,2.01E-09
65750,2.00E-09
65775,1.99E-09
65800,1.98E-09
65825,1.97E-09
65850,1.96E-09
65875,1.94E-09
65900,1.93E-09
65925,1.92E-09
65950,1.91E-09
65975,1.90E-09
66000,1.89E-09
66025,1.88E-09
66050,1.87E-09
66075,1.86E-09
66100,1.85E-09
66125,1.84E-09
66150,1.82E-09
66175,1.81E-09
66200,1.80E-09
66225,1.79E-09
66250,1.78E-09
66275,1.77E-09
66300,1.76E-09
66325,1.75E-09
66350,1.74E-09
66375,1.73E-09
66400,1.72E-09
66425,1.71E-09
66450,1.70E-09
66475,1.70E-09
66500,1.69E-09
66525,1.68E-09
66550,1.67E-09
66575,1.66E-09
66600,1.65E-09
66625,1.64E-09
66650,1.63E-09
66675,1.62E-09
66700,1.61E-09
66725,1.60E-09
66750,1.59E-09
66775,1.59E-09
66800,1.58E-09
66825,1.57E-09
66850,1.56E-09
66875,1.55E-09
66900,1.54E-09
66925,1.53E-09
66950,1.53E-09
66975,1.52E-09
67000,1.51E-09
67025,1.50E-09
67050,1.49E-09
67075,1.48E-09
67100,1.48E-09
67125,1.47E-09
67150,1.46E-09
67175,1.45E-09
67200,1.44E-09
67225,1.44E-09
67250,1.43E-09
67275,1.42E-09
67300,1.41E-09
67325,1.41E-09
67350,1.40E-09
67375,1.39E-09
67400,1.38E-09
67425,1.38E-09
67450,1.37E-09
67475,1.36E-09
67500,1.35E-09
67525,1.35E-09
67550,1.34E-09
67575,1.33E-09
67600,1.33E-09
67625,1.32E-09
67650,1.31E-09
67675,1.30E-09
67700,1.30E-09
67725,1.29E-09
67750,1.28E-09
67775,1.28E-09
67800,1.27E-09
67825,1.26E-09
67850,1.26E-09
67875,1.25E-09
67900,1.24E-09
67925,1.24E-09
67950,1.23E-09
67975,1.23E-09
68000,1.22E-09
68025,1.21E-09
68050,1.21E-09
68075,1.20E-09
68100,1.19E-09
68125,1.19E-09
68150,1.18E-09
68175,1.17E-09
68200,1.17E-09
68225,1.16E-09
68250,1.16E-09
68275,1.15E-09
68300,1.14E-09
68325,1.14E-09
68350,1.13E-09
68375,1.13E-09
68400,1.12E-09
68425,1.12E-09
68450,1.11E-09
68475,1.10E-09
68500,1.10E-09
68525,1.09E-09
68550,1.09E-09
68575,1.08E-09
68600,1.08E-09
68625,1.07E-09
68650,1.07E-09
68675,1.06E-09
68700,1.05E-09
68725,1.05E-09
68750,1.04E-09
68775,1.04E-09
68800,1.03E-09
68825,1.03E-09
68850,1.02E-09
68875,1.02E-09
68900,1.01E-09
68925,1.01E-09
68950,1.00E-09
68975,9.98E-10
69000,9.93E-10
69025,9.88E-10
69050,9.83E-10
69075,9.78E-10
69100,9.73E-10
69125,9.68E-10
69150,9.63E-10
69175,9.58E-10
69200,9.54E-10
69225,9.49E-10
69250,9.44E-10
69275,9.40E-10
69300,9.35E-10
69325,9.30E-10
69350,9.26E-10
69375,9.21E-10
69400,9.16E-10
69425,9.12E-10
69450,9.07E-10
69475,9.03E-10
69500,8.98E-10
69525,8.94E-10
69550,8.90E-10
69575,8.85E-10
69600,8.81E-10
69625,8.77E-10
69650,8.72E-10
69675,8.68E-10
69700,8.64E-10
69725,8.60E-10
69750,8.55E-10
69775,8.51E-10
69800,8.47E-10
69825,8.43E-10
69850,8.39E-10
69875,8.35E-10
69900,8.31E-10
69925,8.27E-10
69950,8.22E-10
69975,8.18E-10
70000,8.15E-10
70025,8.11E-10
70050,8.07E-10
70075,8.03E-10
70100,7.99E-10
70125,7.95E-10
70150,7.91E-10
70175,7.87E-10
70200,7.83E-10
70225,7.80E-10
70250,7.76E-10
70275,7.72E-10
70300,7.68E-10
70325,7.65E-10
70350,7.61E-10
70375,7.57E-10
70400,7.54E-10
70425,7.50E-10
70450,7.47E-10
70475,7.43E-10
70500,7.39E-10
70525,7.36E-10
70550,7.32E-10
70575,7.29E-10
70600,7.25E-10
70625,7.22E-10
70650,7.19E-10
70675,7.15E-10
70700,7.12E-10
70725,7.08E-10
70750,7.05E-10
70775,7.02E-10
70800,6.98E-10
70825,6.95E-10
70850,6.92E-10
70875,6.88E-10
70900,6.85E-10
70925,6.82E-10
70950,6.79E-10
70975,6.75E-10
71000,6.72E-10
71025,6.69E-10
71050,6.66E-10
71075,6.63E-10
71100,6.60E-10
71125,6.56E-10
71150,6.53E-10
71175,6.50E-10
71200,6.47E-10
71225,6.44E-10
71250,6.41E-10
71275,6.38E-10
71300,6.35E-10
71325,6.32E-10
71350,6.29E-10
71375,6.26E-10
71400,6.23E-10
71425,6.20E-10
71450,6.18E-10
71475,6.15E-10
71500,6.12E-10
71525,6.09E-10
71550,6.06E-10
71575,6.03E-10
71600,6.00E-10
71625,5.98E-10
71650,5.95E-10
71675,5.92E-10
71700,5.89E-10
71725,5.87E-10
71750,5.84E-10
71775,5.81E-10
71800,5.78E-10
71825,5.76E-10
71850,5.73E-10
71875,5.70E-10
71900,5.68E-10
71925,5.65E-10
71950,5.63E-10
71975,5.60E-10
72000,5.57E-10
72025,5.55E-10
72050,5.52E-10
72075,5.50E-10
72100,5.47E-10
72125,5.45E-10
72150,5.42E-10
72175,5.40E-10
72200,5.37E-10
72225,5.35E-10
72250,5.32E-10
72275,5.30E-10
72300,5.27E-10
72325,5.25E-10
72350,5.22E-10
72375,5.20E-10
72400,5.18E-10
72425,5.15E-10
72450,5.13E-10
72475,5.11E-10
72500,5.08E-10
72525,5.06E-10
72550,5.04E-10
72575,5.01E-10
72600,4.99E-10
72625,4.97E-10
72650,4.94E-10
72675,4.92E-10
72700,4.90E-10
72725,4.88E-10
72750,4.85E-10
72775,4.83E-10
72800,4.81E-10
72825,4.79E-10
72850,4.77E-10
72875,4.74E-10
72900,4.72E-10
72925,4.70E-10
72950,4.68E-10
72975,4.66E-10
73000,4.64E-10
73025,4.62E-10
73050,4.60E-10
73075,4.57E-10
73100,4.55E-10
73125,4.53E-10
73150,4.51E-10
73175,4.49E-10
73200,4.47E-10
73225,4.45E-10
73250,4.43E-10
73275,4.41E-10
73300,4.39E-10
73325,4.37E-10
73350,4.35E-10
73375,4.33E-10
73400,4.31E-10
73425,4.29E-10
73450,4.27E-10
73475,4.25E-10
73500,4.24E-10
73525,4.22E-10
73550,4.20E-10
73575,4.18E-10
73600,4.16E-10
73625,4.14E-10
73650,4.12E-10
73675,4.10E-10
73700,4.09E-10
73725,4.07E-10
73750,4.05E-10
73775,4.03E-10
73800,4.01E-10
73825,3.99E-10
73850,3.98E-10
73875,3.96E-10
73900,3.94E-10
73925,3.92E-10
73950,3.91E-10
73975,3.89E-10
74000,3.87E-10
74025,3.85E-10
74050,3.84E-10
74075,3.82E-10
74100,3.80E-10
74125,3.78E-10
74150,3.77E-10
74175,3.75E-10
74200,3.73E-10
74225,3.72E-10
74250,3.70E-10
74275,3.68E-10
74300,3.67E-10
74325,3.65E-10
74350,3.64E-10
74375,3.62E-10
74400,3.60E-10
74425,3.59E-10
74450,3.57E-10
74475,3.55E-10
74500,3.54E-10
74525,3.52E-10
74550,3.51E-10
74575,3.49E-10
74600,3.48E-10
74625,3.46E-10
74650,3.45E-10
74675,3.43E-10
74700,3.42E-10
74725,3.40E-10
74750,3.38E-10
74775,3.37E-10
74800,3.35E-10
74825,3.34E-10
74850,3.33E-10
74875,3.31E-10
74900,3.30E-10
74925,3.28E-10
74950,3.27E-10
74975,3.25E-10
75000,3.24E-10


==> data/absErr.csv <==
0,0,0,0,0
0.00501002,2.46E-05,1.54E-05,0.00012157,4.90E-05
0.01002004,3.59E-05,3.03E-05,0.000391936,0.000160941
0.01503006,4.74E-05,5.00E-05,0.000648764,0.00032128
0.02004008,6.17E-05,7.34E-05,0.00085609,0.000523198
0.0250501,7.61E-05,9.69E-05,0.001063415,0.000725115
0.03006012,9.78E-05,0.000117049,0.001152565,0.000857764
0.03507014,0.000120263,0.000136853,0.001230057,0.000983578
0.04008016,0.000142719,0.000156658,0.001307548,0.001109392
0.04509018,0.000165174,0.000176462,0.001385039,0.001235206
0.0501002,0.000181778,0.00021907,0.001566436,0.001719873
0.05511022,0.000202444,0.000255394,0.001699718,0.0020248
0.06012024,0.000223109,0.000279593,0.001833,0.002118744
0.065130261,0.000243775,0.000303792,0.001966282,0.002212689
0.070140281,0.000255914,0.000349124,0.00223016,0.002685947
0.075150301,0.000273841,0.000371186,0.002393748,0.002785093
0.080160321,0.000291768,0.000393248,0.002557337,0.002884239
0.085170341,0.000300441,0.000431699,0.002904422,0.003234996
0.090180361,0.00031602,0.000453263,0.003146723,0.003320783
0.095190381,0.000331598,0.000474828,0.003389025,0.003406571
0.100200401,0.000337635,0.000507059,0.003758214,0.003693267
0.105210421,0.000349339,0.000527281,0.004017703,0.003762041
0.110220441,0.000358282,0.000547503,0.004323551,0.003830815
0.115230461,0.000364109,0.000575094,0.004663808,0.004039242
0.120240481,0.000373747,0.000593319,0.004935562,0.004091574
0.125250501,0.000376631,0.000612823,0.005320755,0.004167456
0.130260521,0.000384622,0.000633791,0.00560029,0.00428947
0.135270541,0.000392614,0.000649768,0.005879825,0.004327407
0.140280561,0.000394103,0.000669522,0.006278485,0.004426153
0.145290581,0.000401504,0.000684107,0.006581285,0.004434019
0.150300601,0.000404312,0.000698693,0.00696445,0.004441885
0.155310621,0.000409325,0.000715051,0.007294378,0.004496414
0.160320641,0.000415549,0.000728748,0.007601012,0.004507068
0.165330661,0.000415819,0.000743622,0.008008571,0.004540179
0.170340681,0.000421471,0.000756692,0.008314191,0.004541158
0.175350701,0.000423559,0.000769763,0.008683584,0.004542137
0.180360721,0.000426562,0.000782413,0.009023659,0.004543398
0.185370741,0.000431065,0.000794132,0.009332782,0.004529699
0.190380762,0.000429903,0.000805454,0.009730233,0.00451221
0.195390782,0.000432593,0.000815609,0.010038011,0.004486615
0.200400802,0.000432366,0.000825764,0.01039583,0.00446102
0.205410822,0.000432884,0.0008349,0.010736284,0.004414162
0.210420842,0.000434972,0.000844421,0.011047622,0.004373741
0.215430862,0.000433338,0.000852764,0.011427562,0.004312757
0.220440882,0.000435359,0.000861027,0.011735501,0.004257008
0.225450902,0.000435655,0.00086929,0.012079066,0.00420126
0.230460922,0.000435638,0.000875202,0.012424418,0.004113845
0.235470942,0.000436982,0.000881515,0.0127364,0.004043195
0.240480962,0.000435752,0.000886847,0.013110478,0.003954758
0.245490982,0.00043496,0.000890011,0.013451595,0.0038521
0.250501002,0.000433266,0.000893265,0.013808997,0.003755875
0.255511022,0.000429483,0.000893799,0.014197516,0.003620619
0.260521042,0.000422558,0.000890394,0.014573824,0.003481795
0.265531062,0.000413879,0.000886631,0.014986962,0.003335738
0.270541082,0.000400677,0.000876708,0.015414352,0.003142653
0.275551102,0.000381201,0.000860736,0.015851852,0.00294376
0.280561122,0.000359979,0.000843632,0.016322607,0.002721738
0.285571142,0.000338937,0.000825669,0.016771765,0.002500073
0.290581162,0.000317648,0.000807933,0.017205819,0.002305683
0.295591182,0.000295664,0.000788512,0.017657712,0.002077923
0.300601202,0.000274102,0.000769223,0.018100683,0.00185334
0.305611222,0.000254418,0.000751965,0.018511799,0.001672445
0.310621242,0.000234514,0.000733118,0.018931828,0.001462633
0.315631263,0.000214625,0.000714285,0.019349795,0.001254882
0.320641283,0.000195269,0.000695274,0.019731459,0.001088826
0.325651303,0.000175945,0.000675296,0.020116322,0.000905461
0.330661323,0.00015685,0.000655548,0.020493816,0.000729465
0.335671343,0.000140634,0.000636907,0.020824593,0.000597995
0.340681363,0.000124487,0.000617692,0.021156053,0.000455515
0.345691383,0.000108935,0.000599072,0.021475595,0.000324953
0.350701403,9.94E-05,0.000582948,0.021727423,0.000241992
0.355711423,9.00E-05,0.000566532,0.021979065,0.000151993
0.360721443,8.16E-05,0.000551086,0.022213496,7.92E-05
0.365731463,8.22E-05,0.000538365,0.022369226,4.73E-05
0.370741483,8.35E-05,0.00052551,0.022522135,1.01E-05
0.375751503,8.59E-05,0.000513773,0.022653869,5.94E-06
0.380761523,9.43E-05,0.000503928,0.022739455,5.00E-06
0.385771543,0.00010467,0.000494001,0.022821477,1.06E-05
0.390781563,0.000116166,0.000485179,0.022882858,3.68E-05
0.395791583,0.000129898,0.000477848,0.022916099,8.06E-05
0.400801603,0.000148804,0.000470516,0.022947104,0.000117575
0.405811623,0.00016843,0.000463905,0.022963279,0.000169427
0.410821643,0.000189097,0.000458665,0.022958014,0.000237099
0.415831663,0.000212284,0.000453873,0.022955137,0.000297169
0.420841683,0.000238287,0.000448929,0.022949742,0.000362568
0.425851703,0.000263932,0.000443885,0.022931885,0.000438332
0.430861723,0.000289576,0.000440202,0.022914027,0.00050313
0.435871743,0.000316708,0.000435919,0.022922301,0.000564747
0.440881764,0.000339193,0.000425956,0.022972088,0.000596223
0.445891784,0.000361679,0.000418551,0.023021874,0.000618853
0.450901804,0.000384165,0.000411862,0.023071661,0.000639024
0.455911824,0.000400243,0.000399604,0.023198492,0.000636572
0.460921844,0.00041406,0.000387431,0.023352011,0.000631948
0.465931864,0.000427877,0.000380865,0.02350553,0.000643089
0.470941884,0.000441693,0.000374299,0.023659049,0.000654231
0.475951904,0.000452628,0.000367707,0.023862458,0.000696041
0.480961924,0.000463482,0.000364997,0.024067247,0.000749549
0.485971944,0.000474336,0.000365241,0.024272036,0.000811138
0.490981964,0.000483993,0.000365486,0.024507038,0.000872727
0.495991984,0.000490179,0.000363348,0.024790073,0.000913765
0.501002004,0.000489549,0.000357196,0.025070879,0.000936109
0.506012024,0.000463733,0.000333796,0.025324835,0.000812324
0.511022044,0.000436022,0.000318755,0.025645817,0.000736812
0.516032064,0.000423538,0.000317225,0.025766496,0.000865995
0.521042084,0.000390269,0.000295124,0.026254413,0.000616495
0.526052104,0.000368377,0.000293675,0.026546586,0.000711978
0.531062124,0.000346566,0.000272158,0.026844369,0.000439977
0.536072144,0.000323793,0.000276504,0.027162668,0.000602835
0.541082164,0.000303523,0.000256981,0.027441435,0.000335412
0.546092184,0.00028749,0.000264591,0.027645455,0.000531249
0.551102204,0.000263823,0.000246274,0.027987302,0.000260596
0.556112224,0.000254284,0.000253328,0.028074247,0.000427815
0.561122244,0.000226971,0.000241045,0.028486984,0.000244278
0.566132265,0.000218439,0.000236131,0.028566197,0.00018144
0.571142285,0.000195764,0.000239724,0.028901787,0.000267396
0.576152305,0.000186898,0.000224569,0.028997525,1.35E-05
0.581162325,0.000179487,0.000235402,0.029067341,0.000212131
0.586172345,0.000159218,0.000227904,0.029373247,8.31E-05
0.591182365,0.000152798,0.000217133,0.029434392,0.000112835
0.596192385,0.000146377,0.000231132,0.029495537,0.000137468
0.601202405,0.000129694,0.000220708,0.0297471,5.51E-05
0.606212425,0.000124224,0.000211213,0.02979936,0.000237902
0.611222445,0.000118753,0.000223494,0.029851619,2.55E-05
0.616232465,0.000105131,0.000216846,0.030055021,0.000156525
0.621242485,0.000100526,0.000205918,0.030098753,0.000365283
0.626252505,9.59E-05,0.00021243,0.030142485,0.0002665
0.631262525,8.49E-05,0.000214934,0.030303412,0.000235155
0.636272545,8.11E-05,0.000205253,0.030339075,0.000425315
0.641282565,7.73E-05,0.000198137,0.030374737,0.000574955
0.646292585,7.35E-05,0.000207115,0.030410399,0.000426759
0.651302605,6.53E-05,0.000205219,0.030527899,0.000476758
0.656312625,6.22E-05,0.000196684,0.030556209,0.000647729
0.661322645,5.91E-05,0.000188426,0.030584519,0.000818701
0.666332665,5.60E-05,0.000195813,0.030612829,0.000699139
0.671342685,5.01E-05,0.000197262,0.030694534,0.000687434
0.676352705,4.76E-05,0.000189766,0.03071625,0.000839301
0.681362725,4.52E-05,0.00018227,0.030737966,0.000991169
0.686372745,4.27E-05,0.000179383,0.030759682,0.001063543
0.691382766,4.03E-05,0.000185239,0.030781398,0.000968946
0.696392786,3.65E-05,0.000183351,0.030829124,0.001016641
0.701402806,3.47E-05,0.000176814,0.03084504,0.001149761
0.706412826,3.28E-05,0.000170278,0.030860956,0.001282881
0.711422846,3.09E-05,0.000163741,0.030876871,0.001416001
0.716432866,2.90E-05,0.000167963,0.030892787,0.001353772
0.721442886,2.68E-05,0.000170878,0.030915441,0.001310451
0.726452906,2.54E-05,0.000165253,0.030926434,0.00142517
0.731462926,2.40E-05,0.000159628,0.030937428,0.001539888
0.736472946,2.26E-05,0.000154003,0.030948421,0.001654607
0.741482966,2.12E-05,0.000148378,0.030959414,0.001769326
0.746492986,1.98E-05,0.000149218,0.030970407,0.001767104
0.751503006,1.84E-05,0.000152387,0.0309814,0.001716008
0.756513026,1.80E-05,0.000149625,0.030976632,0.001775718
0.761523046,1.72E-05,0.000145039,0.030980721,0.001869528
0.766533066,1.64E-05,0.000140453,0.030984809,0.001963339
0.771543086,1.55E-05,0.000135866,0.030988898,0.002057149
0.776553106,1.47E-05,0.00013128,0.030992987,0.002150959
0.781563126,1.39E-05,0.000129026,0.030997076,0.002204767
0.786573146,1.30E-05,0.000131157,0.031001164,0.002170251
0.791583166,1.35E-05,0.000132333,0.03098112,0.002153834
0.796593186,1.29E-05,0.00012839,0.030984139,0.002234353
0.801603206,1.23E-05,0.000124448,0.030987158,0.002314873
0.806613226,1.17E-05,0.000120505,0.030990177,0.002395392
0.811623246,1.11E-05,0.000116563,0.030993195,0.002475911
0.816633267,1.04E-05,0.00011262,0.030996214,0.002556431
0.821643287,9.82E-06,0.000108678,0.030999233,0.00263695
0.826653307,9.20E-06,0.0001069,0.031002252,0.002679554
0.831663327,8.59E-06,0.000107864,0.031005271,0.002664932
0.836673347,9.01E-06,0.000108828,0.030988794,0.00265031
0.841683367,9.48E-06,0.000106758,0.030973096,0.002694183
0.846693387,9.04E-06,0.000103785,0.03097481,0.002755468
0.851703407,8.61E-06,0.000100811,0.030976524,0.002816753
0.856713427,8.17E-06,9.78E-05,0.030978238,0.002878038
0.861723447,7.74E-06,9.49E-05,0.030979951,0.002939323
0.866733467,7.30E-06,9.19E-05,0.030981665,0.003000608
0.871743487,6.87E-06,8.89E-05,0.030983379,0.003061893
0.876753507,6.44E-06,8.74E-05,0.030985093,0.003097187
0.881763527,6.00E-06,8.76E-05,0.030986807,0.003096369
0.886773547,6.26E-06,8.77E-05,0.030975218,0.003095551
0.891783567,6.49E-06,8.60E-05,0.030965487,0.003132105
0.896793587,6.22E-06,8.38E-05,0.030965654,0.003178556
0.901803607,5.94E-06,8.16E-05,0.03096582,0.003225007
0.906813627,5.67E-06,7.94E-05,0.030965987,0.003271458
0.911823647,5.40E-06,7.71E-05,0.030966154,0.003317909
0.916833667,5.12E-06,7.49E-05,0.03096632,0.00336436
0.921843687,4.85E-06,7.27E-05,0.030966487,0.003410811
0.926853707,4.57E-06,7.15E-05,0.030966653,0.003439361
0.931863727,4.30E-06,7.13E-05,0.03096682,0.003444991
0.936873747,4.49E-06,7.11E-05,0.030958011,0.003450621
0.941883768,4.66E-06,6.97E-05,0.030950099,0.003478855
0.946893788,4.58E-06,6.82E-05,0.030947468,0.003512372
0.951903808,4.50E-06,6.66E-05,0.030944837,0.003545888
0.956913828,4.42E-06,6.50E-05,0.030942206,0.003579404
0.961923848,4.34E-06,6.35E-05,0.030939576,0.00361292
0.966933868,4.26E-06,6.19E-05,0.030936945,0.003646436
0.971943888,4.18E-06,6.03E-05,0.030934314,0.003679952
0.976953908,4.10E-06,5.94E-05,0.030931683,0.003701714
0.981963928,4.02E-06,5.90E-05,0.030929052,0.003709595
0.986973948,4.25E-06,5.87E-05,0.030920269,0.003717477
0.991983968,4.33E-06,5.76E-05,0.030914854,0.003742261
0.996993988,4.25E-06,5.63E-05,0.030912887,0.003770492
1.002004008,4.18E-06,5.50E-05,0.03091092,0.003798724
1.007014028,4.10E-06,5.37E-05,0.030908952,0.003826955
1.012024048,4.02E-06,5.24E-05,0.030906985,0.003855187
1.017034068,3.94E-06,5.11E-05,0.030905018,0.003883418
1.022044088,3.87E-06,4.98E-05,0.03090305,0.00391165
1.027054108,3.79E-06,4.89E-05,0.030901083,0.003930473
1.032064128,3.71E-06,4.86E-05,0.030899116,0.003939042
1.037074148,3.84E-06,4.82E-05,0.030892848,0.003947611
1.042084168,3.85E-06,4.73E-05,0.030889387,0.00396762
1.047094188,3.78E-06,4.63E-05,0.030887934,0.003989638
1.052104208,3.70E-06,4.53E-05,0.030886482,0.004011655
1.057114228,3.63E-06,4.43E-05,0.030885029,0.004033673
1.062124248,3.55E-06,4.33E-05,0.030883577,0.00405569
1.067134269,3.48E-06,4.24E-05,0.030882125,0.004077708
1.072144289,3.40E-06,4.14E-05,0.030880672,0.004099726
1.077154309,3.33E-06,4.07E-05,0.03087922,0.004114868
1.082164329,3.25E-06,4.04E-05,0.030877767,0.004123095
1.087174349,3.32E-06,4.00E-05,0.030873235,0.004131322
1.092184369,3.30E-06,3.93E-05,0.030870833,0.004147336
1.097194389,3.24E-06,3.86E-05,0.030869588,0.004164507
1.102204409,3.18E-06,3.78E-05,0.030868343,0.004181678
1.107214429,3.12E-06,3.71E-05,0.030867098,0.004198849
1.112224449,3.05E-06,3.63E-05,0.030865853,0.004216021
1.117234469,2.99E-06,3.56E-05,0.030864608,0.004233192
1.122244489,2.93E-06,3.48E-05,0.030863363,0.004250363
1.127254509,2.87E-06,3.43E-05,0.030862118,0.004262496
1.132264529,2.80E-06,3.40E-05,0.030860873,0.004269951
1.137274549,2.84E-06,3.37E-05,0.030857359,0.004277405
1.142284569,2.82E-06,3.32E-05,0.030855499,0.004290337
1.147294589,2.77E-06,3.26E-05,0.030854311,0.004303941
1.152304609,2.72E-06,3.20E-05,0.030853124,0.004317545
1.157314629,2.67E-06,3.14E-05,0.030851937,0.00433115
1.162324649,2.63E-06,3.09E-05,0.03085075,0.004344754
1.167334669,2.58E-06,3.03E-05,0.030849563,0.004358358
1.172344689,2.53E-06,2.97E-05,0.030848375,0.004371963
1.177354709,2.48E-06,2.93E-05,0.030847188,0.004381784
1.182364729,2.43E-06,2.91E-05,0.030846001,0.004388364
1.187374749,2.46E-06,2.88E-05,0.030843095,0.004394944
1.19238477,2.44E-06,2.84E-05,0.030841518,0.004405512
1.19739479,2.40E-06,2.79E-05,0.030840333,0.004416472
1.20240481,2.37E-06,2.75E-05,0.030839148,0.004427432
1.20741483,2.34E-06,2.70E-05,0.030837962,0.004438392
1.21242485,2.30E-06,2.66E-05,0.030836777,0.004449352
1.21743487,2.27E-06,2.61E-05,0.030835592,0.004460312
1.22244489,2.23E-06,2.57E-05,0.030834407,0.004471272
1.22745491,2.20E-06,2.54E-05,0.030833221,0.004479313
1.23246493,2.17E-06,2.51E-05,0.030832036,0.004485047
1.23747495,2.18E-06,2.49E-05,0.030829517,0.004490781
1.24248497,2.17E-06,2.46E-05,0.03082813,0.004499548
1.24749499,2.14E-06,2.42E-05,0.03082697,0.004508541
1.25250501,2.12E-06,2.39E-05,0.030825809,0.004517534
1.25751503,2.09E-06,2.35E-05,0.030824649,0.004526526
1.26252505,2.07E-06,2.32E-05,0.030823489,0.004535519
1.26753507,2.04E-06,2.28E-05,0.030822328,0.004544512
1.27254509,2.01E-06,2.25E-05,0.030821168,0.004553505
1.27755511,1.99E-06,2.22E-05,0.030820007,0.004560186
1.28256513,1.96E-06,2.20E-05,0.030818847,0.004565183
1.28757515,1.98E-06,2.18E-05,0.030816616,0.00457018
1.29258517,1.96E-06,2.15E-05,0.030815374,0.00457757
1.29759519,1.94E-06,2.13E-05,0.030814255,0.004585084
1.30260521,1.92E-06,2.10E-05,0.030813137,0.004592599
1.30761523,1.90E-06,2.07E-05,0.030812019,0.004600113
1.312625251,1.88E-06,2.04E-05,0.030810901,0.004607627
1.317635271,1.86E-06,2.01E-05,0.030809783,0.004615141
1.322645291,1.84E-06,1.98E-05,0.030808664,0.004622655
1.327655311,1.82E-06,1.96E-05,0.030807546,0.004628292
1.332665331,1.80E-06,1.95E-05,0.030806428,0.004632669
1.337675351,1.81E-06,1.93E-05,0.030804425,0.004637046
1.342685371,1.79E-06,1.91E-05,0.030803262,0.004643333
1.347695391,1.78E-06,1.88E-05,0.030802157,0.004649678
1.352705411,1.77E-06,1.86E-05,0.030801052,0.004656023
1.357715431,1.75E-06,1.84E-05,0.030799947,0.004662368
1.362725451,1.74E-06,1.81E-05,0.030798841,0.004668713
1.367735471,1.73E-06,1.79E-05,0.030797736,0.004675058
1.372745491,1.71E-06,1.77E-05,0.030796631,0.004681403
1.377755511,1.70E-06,1.75E-05,0.030795526,0.004686204
1.382765531,1.69E-06,1.73E-05,0.030794421,0.004690051
1.387775551,1.70E-06,1.72E-05,0.030792574,0.004693899
1.392785571,1.69E-06,1.70E-05,0.030791481,0.004699327
1.397795591,1.68E-06,1.68E-05,0.030790403,0.00470477
1.402805611,1.67E-06,1.66E-05,0.030789324,0.004710213
1.407815631,1.66E-06,1.64E-05,0.030788246,0.004715656
1.412825651,1.65E-06,1.62E-05,0.030787168,0.0047211
1.417835671,1.64E-06,1.61E-05,0.030786089,0.004726543
1.422845691,1.63E-06,1.59E-05,0.030785011,0.004731986
1.427855711,1.62E-06,1.57E-05,0.030783933,0.004736126
1.432865731,1.61E-06,1.56E-05,0.030782854,0.004739529
1.437875752,1.62E-06,1.55E-05,0.03078116,0.004742946
1.442885772,1.61E-06,1.53E-05,0.030780146,0.004747691
1.447895792,1.60E-06,1.51E-05,0.030779132,0.004752437
1.452905812,1.59E-06,1.50E-05,0.030778117,0.004757182
1.457915832,1.59E-06,1.48E-05,0.030777103,0.004761927
1.462925852,1.58E-06,1.47E-05,0.030776089,0.004766673
1.467935872,1.57E-06,1.45E-05,0.030775074,0.004771418
1.472945892,1.56E-06,1.43E-05,0.03077406,0.004776164
1.477955912,1.55E-06,1.42E-05,0.030773046,0.004780214
1.482965932,1.54E-06,1.41E-05,0.030772031,0.004783903
1.487975952,1.54E-06,1.39E-05,0.030770865,0.004787602
1.492985972,1.53E-06,1.38E-05,0.030769841,0.004791598
1.497995992,1.52E-06,1.37E-05,0.030768818,0.004795594
1.503006012,0.001094284,0.00050984,0.030362871,0.005797897
1.508016032,0.000979922,0.000606817,0.030177594,0.008057013
1.513026052,0.001517059,0.000760453,0.029004267,0.010425097
1.518036072,0.00195319,0.001109883,0.027423594,0.014000486
1.523046092,0.002309543,0.001421824,0.025538241,0.017840123
1.528056112,0.002261131,0.001587054,0.023819529,0.021752927
1.533066132,0.002164137,0.001804686,0.022408803,0.025042884
1.538076152,0.002059898,0.001979239,0.021067549,0.027877916
1.543086172,0.001971745,0.00204,0.019812542,0.030125361
1.548096192,0.001882819,0.002237662,0.018563777,0.031675708
1.553106212,0.001798111,0.002321282,0.017345254,0.032820525
1.558116232,0.001715544,0.002383787,0.0161641,0.033583562
1.563126253,0.001632952,0.002425919,0.015025445,0.033995564
1.568136273,0.001553348,0.002449613,0.013942647,0.034101524
1.573146293,0.001462312,0.002443727,0.012673385,0.033681421
1.578156313,0.001387653,0.002434982,0.011683295,0.0332652
1.583166333,0.001300444,0.002401247,0.010496942,0.032413207
1.588176353,0.001228682,0.002366512,0.009589384,0.031602877
1.593186373,0.001135783,0.002302946,0.008362431,0.03028831
1.598196393,0.001050027,0.002237863,0.007277449,0.028995133
1.603206413,0.000971267,0.002167454,0.006321476,0.027636757
1.608216433,0.000892446,0.002089692,0.005367963,0.026162571
1.613226453,0.00081523,0.002007281,0.004440563,0.024620389
1.618236473,0.000741245,0.001923137,0.003562871,0.023061777
1.623246493,0.000671781,0.001840056,0.002753901,0.021538186
1.628256513,0.000607996,0.001760991,0.002032332,0.020106245
1.633266533,0.000541981,0.001671359,0.001262104,0.018474177
1.638276553,0.000484663,0.001579378,0.000627119,0.016802013
1.643286573,0.000435943,0.001500777,0.000128479,0.015400671
1.648296593,0.000370458,0.001419444,0.000664457,0.013943761
1.653306613,0.000333745,0.001340209,0.000989976,0.012522748
1.658316633,0.000280223,0.001260651,0.001610293,0.011089411
1.663326653,0.000249931,0.001193615,0.00186165,0.009894035
1.668336673,0.000204455,0.001116918,0.002380026,0.008498698
1.673346693,0.000186359,0.001061751,0.002456851,0.007524816
1.678356713,0.00013919,0.000987499,0.003035778,0.006160342
1.683366733,0.000140304,0.000948776,0.002813174,0.005503657
1.688376754,0.000103118,0.000871963,0.003257667,0.004071146
1.693386774,8.04E-05,0.000835793,0.003460563,0.003450023
1.698396794,7.93E-05,0.000785268,0.003318435,0.002534571
1.703406814,5.27E-05,0.000727113,0.003617425,0.001456532
1.708416834,2.99E-05,0.000698881,0.003852826,0.000977905
1.713426854,4.21E-05,0.000656824,0.003515832,0.000217264
1.718436874,2.59E-05,0.00060338,0.003669539,0.000781715
1.723446894,9.77E-06,0.000578834,0.003823246,0.001201457
1.728456914,8.89E-07,0.000554288,0.003855403,0.001621199
1.733466934,8.21E-06,0.0005073,0.003634606,0.002499673
1.738476954,2.00E-06,0.000475211,0.003649019,0.003086103
1.743486974,4.22E-06,0.000455361,0.003663431,0.003426446
1.748496994,1.04E-05,0.000435511,0.003677844,0.003766789
1.753507014,1.74E-05,0.000411391,0.003707136,0.004194136
1.758517034,1.53E-05,0.000368174,0.003604681,0.005014038
1.763527054,1.33E-05,0.000351259,0.003502226,0.005306274
1.768537074,1.12E-05,0.000334345,0.00339977,0.00559851
1.773547094,9.18E-06,0.00031743,0.003297315,0.005890747
1.778557114,7.13E-06,0.000300516,0.00319486,0.006182983
1.783567134,1.83E-05,0.000272334,0.003323394,0.006706209
1.788577154,3.64E-05,0.000243386,0.003577484,0.007252412
1.793587174,2.85E-05,0.000233152,0.003396066,0.007422557
1.798597194,2.05E-05,0.000222917,0.003214649,0.007592702
1.803607214,1.25E-05,0.000212683,0.003033231,0.007762847
1.808617234,4.58E-06,0.000202449,0.002851814,0.007932991
1.813627255,3.38E-06,0.000192215,0.002670396,0.008103136
1.818637275,9.53E-06,0.00018044,0.002520799,0.008305102
1.823647295,4.00E-06,0.000151939,0.002716674,0.008852539
1.828657315,1.75E-05,0.000131742,0.002912549,0.009235126
1.833667335,3.11E-05,0.000126067,0.003108424,0.00932547
1.838677355,3.96E-05,0.000120392,0.003220407,0.009415814
1.843687375,3.41E-05,0.000114716,0.003098619,0.009506159
1.848697395,2.87E-05,0.000109041,0.00297683,0.009596503
1.853707415,2.33E-05,0.000103366,0.002855042,0.009686847
1.858717435,1.78E-05,9.77E-05,0.002733254,0.009777192
1.863727455,1.24E-05,9.20E-05,0.002611466,0.009867536
1.868737475,8.19E-06,8.53E-05,0.002511123,0.009979326
1.873747495,1.47E-05,6.94E-05,0.002594869,0.010275205
1.878757515,2.13E-05,5.87E-05,0.002678616,0.01046818
1.883767535,2.78E-05,5.64E-05,0.002762362,0.010493721
1.888777555,3.14E-05,5.40E-05,0.002796945,0.010519262
1.893787575,2.77E-05,5.16E-05,0.002707639,0.010544804
1.898797595,2.39E-05,4.93E-05,0.002618332,0.010570345
1.903807615,2.01E-05,4.69E-05,0.002529025,0.010595886
1.908817635,1.63E-05,4.45E-05,0.002439719,0.010621428
1.913827655,1.26E-05,4.22E-05,0.002350412,0.010646969
1.918837675,9.66E-06,3.90E-05,0.002277132,0.010688537
1.923847695,1.30E-05,3.06E-05,0.00231672,0.010842973
1.928857715,1.64E-05,2.45E-05,0.002356308,0.010951475
1.933867735,1.98E-05,2.17E-05,0.002395896,0.010991263
1.938877756,2.16E-05,1.90E-05,0.002409336,0.011031051
1.943887776,1.99E-05,1.63E-05,0.002362936,0.011070839
1.948897796,1.81E-05,1.35E-05,0.002316536,0.011110627
1.953907816,1.64E-05,1.08E-05,0.002270136,0.011150415
1.958917836,1.46E-05,8.07E-06,0.002223735,0.011190203
1.963927856,1.29E-05,5.34E-06,0.002177335,0.011229991
1.968937876,1.17E-05,2.10E-06,0.00214163,0.011280473
1.973947896,1.42E-05,4.18E-06,0.002169323,0.011394354
1.978957916,1.66E-05,8.43E-06,0.002197016,0.01146775
1.983967936,1.90E-05,9.91E-06,0.00222471,0.011485387
1.988977956,2.03E-05,1.14E-05,0.002233581,0.011503024
1.993987976,1.93E-05,1.29E-05,0.002203197,0.01152066
1.998997996,1.83E-05,1.44E-05,0.002172814,0.011538297
2.004008016,1.73E-05,1.58E-05,0.002142431,0.011555934
2.009018036,1.63E-05,2.04E-05,0.002112048,0.01157357
2.014028056,1.52E-05,2.21E-05,0.002081665,0.011591207
2.019038076,1.46E-05,2.42E-05,0.002057301,0.011614863
2.024048096,1.56E-05,2.80E-05,0.002063548,0.01166913
2.029058116,1.66E-05,3.02E-05,0.002069794,0.011696011
2.034068136,1.77E-05,3.04E-05,0.00207604,0.01168813
2.039078156,1.81E-05,3.06E-05,0.0020714,0.01168025
2.044088176,1.73E-05,3.07E-05,0.002046007,0.011672369
2.049098196,1.64E-05,3.09E-05,0.002020614,0.011664489
2.054108216,1.56E-05,3.11E-05,0.001995221,0.011656608
2.059118236,1.48E-05,3.13E-05,0.001969828,0.011648728
2.064128257,1.40E-05,3.14E-05,0.001944435,0.011640847
2.069138277,1.34E-05,3.19E-05,0.001923613,0.011637537
2.074148297,1.39E-05,3.34E-05,0.001923012,0.011654449
2.079158317,1.45E-05,3.41E-05,0.001922411,0.011655933
2.084168337,1.51E-05,3.37E-05,0.001921811,0.011639354
2.089178357,1.53E-05,3.33E-05,0.001915312,0.011622774
2.094188377,1.49E-05,3.29E-05,0.001898512,0.011606195
2.099198397,1.45E-05,3.25E-05,0.001881712,0.011589616
2.104208417,1.41E-05,3.21E-05,0.001864911,0.011573037
2.109218437,1.37E-05,3.17E-05,0.001848111,0.011556457
2.114228457,1.33E-05,3.13E-05,0.001831311,0.011539878
2.119238477,1.31E-05,3.10E-05,0.001817125,0.011525913
2.124248497,1.33E-05,3.13E-05,0.001813119,0.011522128
2.129258517,1.35E-05,3.11E-05,0.001809113,0.011511137
2.134268537,1.38E-05,3.04E-05,0.001805107,0.01149236
2.139278557,1.38E-05,2.98E-05,0.001797901,0.011473583
2.144288577,1.36E-05,2.92E-05,0.001785565,0.011454806
2.149298597,1.33E-05,2.85E-05,0.001773229,0.011436029
2.154308617,1.30E-05,2.79E-05,0.001760893,0.011417251
2.159318637,1.28E-05,2.72E-05,0.001748556,0.011398474
2.164328657,1.25E-05,2.66E-05,0.00173622,0.011379697
2.169338677,1.23E-05,2.60E-05,0.00172522,0.011362256
2.174348697,1.23E-05,2.57E-05,0.001718839,0.011349435
2.179358717,1.24E-05,2.52E-05,0.001712459,0.011334091
2.184368737,1.24E-05,2.45E-05,0.001706079,0.011316231
2.189378758,1.23E-05,2.39E-05,0.001698012,0.011298371
2.194388778,1.21E-05,2.32E-05,0.001687459,0.011280512
2.199398798,1.19E-05,2.26E-05,0.001676906,0.011262652
2.204408818,1.16E-05,2.19E-05,0.001666353,0.011244792
2.209418838,1.14E-05,2.13E-05,0.0016558,0.011226932
2.214428858,1.12E-05,2.06E-05,0.001645247,0.011209073
2.219438878,1.10E-05,2.00E-05,0.001635517,0.011192036
2.224448898,1.10E-05,1.96E-05,0.001628334,0.011177547
2.229458918,1.10E-05,1.91E-05,0.001621152,0.011162745
2.234468938,1.09E-05,1.86E-05,0.001613969,0.011147654
2.239478958,1.09E-05,1.81E-05,0.001605893,0.011132563
2.244488978,1.07E-05,1.77E-05,0.001596604,0.011117472
2.249498998,1.06E-05,1.72E-05,0.001587316,0.011102382
2.254509018,1.04E-05,1.67E-05,0.001578027,0.011087291
2.259519038,1.03E-05,1.62E-05,0.001568738,0.0110722
2.264529058,1.01E-05,1.58E-05,0.001559449,0.01105711
2.269539078,1.00E-05,1.53E-05,0.001550814,0.011042673
2.274549098,9.87E-06,1.48E-05,0.001543997,0.011030054
2.279559118,9.74E-06,1.44E-05,0.001537181,0.011017906
2.284569138,9.61E-06,1.40E-05,0.001530365,0.011006157
2.289579158,9.46E-06,1.36E-05,0.001523111,0.010994407
2.294589178,9.27E-06,1.32E-05,0.001515309,0.010982658
2.299599198,9.09E-06,1.28E-05,0.001507507,0.010970909
2.304609218,8.91E-06,1.24E-05,0.001499705,0.010959159
2.309619238,8.72E-06,1.20E-05,0.001491903,0.01094741
2.314629259,8.54E-06,1.16E-05,0.001484102,0.010935661
2.319639279,8.38E-06,1.12E-05,0.001476857,0.010924468
2.324649299,8.27E-06,1.09E-05,0.001471013,0.010914677
2.329659319,8.16E-06,1.06E-05,0.001465169,0.010905457
2.334669339,8.05E-06,1.03E-05,0.001459325,0.010896685
2.339679359,7.92E-06,1.01E-05,0.001453191,0.010887914
2.344689379,7.78E-06,9.81E-06,0.00144672,0.010879142
2.349699399,7.65E-06,9.55E-06,0.001440249,0.01087037
2.354709419,7.51E-06,9.28E-06,0.001433779,0.010861598
2.359719439,7.37E-06,9.02E-06,0.001427308,0.010852826
2.364729459,7.23E-06,8.76E-06,0.001420838,0.010844054
2.369739479,7.11E-06,8.52E-06,0.001414914,0.010835829
2.374749499,7.05E-06,8.34E-06,0.001410242,0.010828856
2.379759519,7.00E-06,8.19E-06,0.001405569,0.010822309
2.384769539,6.94E-06,8.05E-06,0.001400897,0.010816071
2.389779559,6.87E-06,7.92E-06,0.001396058,0.010809833
2.394789579,6.79E-06,7.79E-06,0.001391042,0.010803595
2.399799599,6.71E-06,7.66E-06,0.001386027,0.010797357
2.404809619,6.63E-06,7.52E-06,0.001381011,0.01079112
2.409819639,6.54E-06,7.39E-06,0.001375996,0.010784882
2.414829659,6.46E-06,7.26E-06,0.00137098,0.010778644
2.419839679,6.38E-06,7.13E-06,0.001366284,0.010772726
2.424849699,6.31E-06,7.00E-06,0.001362254,0.010767474
2.429859719,6.24E-06,6.89E-06,0.001358224,0.010762469
2.434869739,6.16E-06,6.80E-06,0.001354195,0.010757628
2.43987976,6.09E-06,6.70E-06,0.001350102,0.010752787
2.44488978,6.02E-06,6.60E-06,0.001345948,0.010747946
2.4498998,5.95E-06,6.51E-06,0.001341794,0.010743105
2.45490982,5.88E-06,6.41E-06,0.00133764,0.010738264
2.45991984,5.82E-06,6.31E-06,0.001333486,0.010733423
2.46492986,5.75E-06,6.22E-06,0.001329331,0.010728582
2.46993988,5.71E-06,6.15E-06,0.001325573,0.010724137
2.4749499,5.73E-06,6.14E-06,0.001322569,0.010720446
2.47995992,5.75E-06,6.14E-06,0.001319564,0.01071688
2.48496994,5.77E-06,6.15E-06,0.00131656,0.01071339
2.48997996,5.79E-06,6.16E-06,0.001313573,0.010709899
2.49498998,5.81E-06,6.16E-06,0.001310602,0.010706409
2.5,5.84E-06,6.17E-06,0.001307631,0.010702919


==> data/bField.csv <==
0.0,0.0,0.0,0.0,0.0,-0.0
0.0001,5.765619808136821e-07,0.0001,9.146154928959645e-07,0.0001,5.092395319807784e-07
0.0003,4.031677760873747e-06,0.0003,5.429108054134976e-06,0.0003,3.663745612172072e-06
0.0007000000000000001,1.902469151320452e-05,0.0007000000000000001,2.369427487591587e-05,0.0007000000000000001,1.75277295437512e-05
0.0015,7.761103237572696e-05,0.0015,9.294477979310511e-05,0.0015,7.20435552484236e-05
0.0031,0.0002951836638981276,0.0031,0.0003461114908676884,0.0031,0.0002752929967882969
0.0063,0.001073362037969715,0.0063,0.001242641503756704,0.0063,0.001004632899242419
0.0127,0.003751923183087944,0.0127,0.00430426427922405,0.0127,0.003524551251823752
0.0255,0.01357452776149079,0.0255,0.01465656086212015,0.0255,0.01283128023590233
0.04834681791497394,0.04035182110873572,0.04795580264921918,0.04132289908820935,0.05110000000000001,0.04219252187865349
0.06589173988236197,0.06450589854145759,0.06520085055899408,0.06552291154633363,0.06848192115201215,0.06579626136161108
0.08142205227354,0.08815044705724423,0.08037870666567115,0.08912644436799982,0.08388109705669661,0.08893641614293571
0.09680699982111218,0.1131693894933446,0.09554103263451974,0.1145166623720062,0.09914143987603223,0.1134914218659763
0.1112314585235583,0.1378900243198966,0.1095601012212164,0.1392686429891573,0.1133820906710261,0.1377015613135636
0.1248170314026984,0.1620934849514522,0.1227991223079629,0.1635728145152386,0.1267203135688477,0.1613250309268573
0.1379858534007598,0.1862699395152823,0.1356076950064201,0.1878025482595646,0.1395737313027575,0.1848251103701032
0.1509300249261207,0.2105642487987584,0.1481730726784262,0.2121453533160492,0.1521432645205067,0.20839654276148
0.1637941900281432,0.2351844845650274,0.1606061458424968,0.2367014944848829,0.1645444196677653,0.2321042705812096
0.1765510631735966,0.260007049359049,0.1729798005745493,0.2615332016883485,0.1769421554052605,0.2562255957302734
0.1893128223531647,0.2851751241650144,0.1853418713823704,0.2866741739545391,0.189262853460877,0.2805575207533908
0.2021305359544224,0.3107451222385664,0.1977384560089826,0.3121656164484463,0.2015981357253354,0.3052281358571591
0.2150537683228381,0.3367678799396718,0.2102075378226594,0.3380405056266745,0.2140103369851636,0.3303220029505861
0.2280926988261378,0.3632262518304759,0.2227999230279484,0.3643667416010457,0.2265150279644422,0.3558354509776261
0.241280225525215,0.3901527364610703,0.2355446003632927,0.3911826396321246,0.2391287029627744,0.3817681129520151
0.2546831362289894,0.4176268624101941,0.2484776633524661,0.4185576099901549,0.2518823722091411,0.4081563375180174
0.2685388183331914,0.4460695612960858,0.2616230707821537,0.4465296352699007,0.264812044863561,0.4350564127647408
0.2833571683384781,0.4764597941074206,0.2749773650561487,0.4750720051318246,0.2779495004009311,0.462520925649656
0.2998191755483404,0.5103815066978784,0.2885493428323418,0.5041813739311944,0.2913169377510787,0.4905846091155014
0.315439270934826,0.5427465648247725,0.3023667360762649,0.5338998769233748,0.304930741878696,0.5192718015854347
0.3300935394527649,0.5732677420933133,0.3164920787436034,0.5643520226960412,0.3188032639626132,0.5485968240222865
0.3448765485306599,0.6042489285334909,0.3309556607442098,0.5955871214866132,0.3329461226486151,0.5785704866376414
0.3595154146001752,0.6351421434856029,0.3458337050110378,0.6277517983373184,0.3473867018587553,0.6092447087968217
0.3740007948017054,0.6659181710643867,0.3612405560537322,0.6610395869961181,0.3621468439681912,0.6406590060299577
0.3886475038948464,0.6972141092453893,0.3774863455904002,0.6960516573758974,0.3772653281359383,0.672892446679849
0.4037630874720147,0.7296581040231086,0.3951599939395251,0.734104667742022,0.3927767789233379,0.7060188861310955
0.4193410284194892,0.763207274932608,0.413530612413932,0.7736489373205769,0.4086920218225642,0.7400616556237537
0.4353933998661494,0.7978352027364692,0.4325216306981968,0.8145483768910289,0.4250471976808662,0.7750886085029031
0.4522133855700002,0.8340071437014385,0.4521812392852135,0.857022387175142,0.4419716651215346,0.8113789119621174
0.4710786829402008,0.8744621978460628,0.4710774617683157,0.8981227824054498,0.4595658752860664,0.8491450111341144
0.4918791424258487,0.9191979495013097,0.488358477702805,0.9359956092939322,0.4780918961890597,0.8888313166651597
0.5,0.9366229802485366,0.5,0.9616430683903096,0.4986028152026687,0.932692207343782
0.5079841643160722,0.9511982595783615,0.5086414321450831,0.9778562365931674,0.5,0.9356621140893729
0.5159109289722563,0.9639505541871062,0.5178194684747799,0.9927959057022413,0.5073898050344557,0.9493349598152064
0.5250969165107287,0.9767954082175451,0.5271364029576482,1.006048763586236,0.5141549406655234,0.9605356624557204
0.5347261236557231,0.9885337846158594,0.5371904201469092,1.01850278115398,0.5230985510372161,0.9734869923812703
0.5453530083426936,0.9997534919305369,0.5478088646327328,1.029916046326121,0.5320847445727453,0.9849293837169651
0.5567106335336856,1.010077720758909,0.5591952596419721,1.040464029181029,0.5421795055796125,0.9961261159235296
0.5689878456027365,1.019613342569985,0.571356741831679,1.050102046795732,0.5528421795787034,1.006394647898485
0.582211782242958,1.028310632157714,0.5844513269713525,1.058896738534011,0.5644771957792705,1.016041603646029
0.5965447326158674,1.036207283734349,0.59859606028423,1.066862322570985,0.5770227319817192,1.0249283963936
0.6121464980107195,1.043319555249251,0.6139896687163862,1.074040272396551,0.5907217552868904,1.033134997361647
0.6292610090737965,1.049682568561608,0.6308615315110816,1.080460344813303,0.6057184693454775,1.040648101136832
0.6481915104789684,1.055326962930683,0.6495172568172919,1.086155605907378,0.6222759471557272,1.047493934393095
0.6693437225118821,1.060286272687931,0.6703506594840216,1.091157890369997,0.6406825825210811,1.053680773384611
0.69326218493587,1.064594810598999,0.6938979678045838,1.095501637537519,0.6613352863645089,1.059227761133706
0.72068671199313,1.068288399484514,0.720882892532531,1.099221745486382,0.6847568627174285,1.064156763426602
0.7526819806673639,1.071408889826627,0.7523360669881846,1.102358380790265,0.711647856041767,1.068493008388331
0.7907949355626532,1.07402368396832,0.7897608150401476,1.104956502595324,0.7429596801054138,1.072263815591066
0.837822602894501,1.076170279755693,0.835408326652714,1.107067607271387,0.7800013865881247,1.075498703432636
0.887822602894501,1.077694995397171,0.8854083266527141,1.108609427498836,0.8246567386504497,1.078254700234088
0.937822602894501,1.078747966671628,0.9354083266527141,1.109664061125791,0.8746567386504498,1.080391040666672
0.9878226028945011,1.079522631237684,0.9854083266527142,1.110412469359799,0.9246567386504498,1.081907593905818
1.037822602894501,1.080094199090962,1.035408326652714,1.110964403259199,0.9746567386504499,1.083016749360641
1.087822602894501,1.080531552932344,1.085408326652714,1.111387261949555,1.02465673865045,1.083870067413815
1.137822602894501,1.080879640845505,1.135408326652714,1.111722924915281,1.07465673865045,1.084527157384876
1.187822602894501,1.081166354505138,1.185408326652714,1.111997789964522,1.12465673865045,1.085046614131968
1.237822602894501,1.081409356576051,1.235408326652714,1.11222896268163,1.17465673865045,1.085469098603393
1.287822602894501,1.081619837809799,1.285408326652714,1.112427862986965,1.22465673865045,1.08582148020872
1.337822602894501,1.081805200140065,1.335408326652714,1.112602065650416,1.27465673865045,1.086121709469011
1.387822602894501,1.081970923271613,1.385408326652714,1.112756758789355,1.32465673865045,1.086382062919496
1.437822602894501,1.082120721893634,1.435408326652714,1.112895795888757,1.37465673865045,1.086611109431104
1.487822602894501,1.082257120092384,1.485408326652714,1.113022070796662,1.42465673865045,1.086815230776953
1.5,1.082289595065717,1.5,1.113058003950715,1.47465673865045,1.086998988341337
1.501562486073401,1.079350169864932,1.501572132605377,1.109818592465719,1.5,1.087086787148812
1.503053488550866,1.07401832007473,1.503107684957194,1.104177453189456,1.501747260875127,1.083967433584954
1.504612056000524,1.066641945980094,1.504789136690993,1.095996440563456,1.503329770723128,1.078961942627279
1.506265502280488,1.056931269631983,1.506405812982265,1.086337507754967,1.505063720813833,1.071110870576251
1.507926840353485,1.045359957397252,1.508067181239076,1.074453615608447,1.506767935689197,1.061312138940845
1.509654135673199,1.031453895407738,1.509775055991664,1.060305731193124,1.508511348126011,1.049280685135851
1.511461903521457,1.014943444231229,1.511573839751846,1.043265625042133,1.510293883328099,1.034993285449605
1.513392708042277,0.9950069182449289,1.51345791196217,1.023197048922576,1.512140384968459,1.018198028069804
1.515360024313126,0.9724841847290884,1.515365456437222,1.000754024150469,1.514059303005123,0.9987414103887005
1.517376556312144,0.9472059825670316,1.517351180994406,0.9752080928798392,1.516051560353861,0.9764548770721541
1.5194624171868,0.9188296502172261,1.519407597704275,0.9465318089435698,1.518093408679953,0.9515345456769562
1.521653427274439,0.8866760938825546,1.521575675153886,0.9139537885044043,1.520226638595247,0.9233227196981202
1.523986570725379,0.8498949379799565,1.523878358425778,0.8768483371884497,1.52245650985609,0.8915655285876806
1.525,0.8334550658355835,1.525,0.8582008732211944,1.524830457324588,0.8553103401082076
1.526828987734959,0.8058730011058103,1.526834501483895,0.8299735772759741,1.525,0.8527084505402371
1.528692103043113,0.7794170454107228,1.528681637470262,0.8032011840130092,1.526935059962538,0.82519753429082
1.530592066687767,0.7539065472734747,1.530600655176201,0.7768996191041426,1.528874613383268,0.7992516577231131
1.532550183265925,0.7289521883959377,1.532548885289089,0.751517351696411,1.530919770809693,0.7734179082433769
1.534552907194503,0.7046597270937203,1.534547049737996,0.726736985652702,1.533007960404223,0.748399801012079
1.536598753481873,0.6809951288209883,1.536574158392637,0.7027324057482055,1.535143825021228,0.7240552966332224
1.538685865401324,0.6579406117551396,1.538651278188989,0.679237799656112,1.537322853542248,0.7003732422892528
1.540816538009341,0.6354440951158702,1.540757949789024,0.6564279451249875,1.539544817087545,0.6773077841126991
1.54298898570894,0.6135043904179526,1.542918197229168,0.6340458229976167,1.541810102946082,0.6548184292228345
1.545213464993104,0.5920106569272068,1.545112479909651,0.6122572362165921,1.544119932008948,0.6328658724532257
1.547490165969819,0.5709609753254106,1.5473654036422,0.5908251190679973,1.546476029656866,0.6114141534594515
1.549825982037722,0.5502971509124072,1.549662929621205,0.5698817649666615,1.548880620869044,0.5904299831336187
1.552220553813612,0.5300315802816301,1.55201530458221,0.5493357222061006,1.551336263979338,0.5698837932387382
1.554677294588344,0.5101463054198632,1.554424842377315,0.5291752679957422,1.553845650297708,0.549750898594575
1.557203170506591,0.490603280895544,1.556895697012625,0.5093787738566415,1.556411854692541,0.5300091165440711
1.559804010760808,0.4713832604826589,1.55943243759317,0.489927485669177,1.559038816166732,0.5106353545205905
1.562485681056204,0.4524738491637004,1.562040223265776,0.4708039768388277,1.561731861554306,0.4916026583721493
1.565254766668077,0.433862429526566,1.564724774266094,0.4519927155112821,1.564495884725481,0.4728930143793434
1.568120156110659,0.4155288964351315,1.567492541385433,0.4334791108821772,1.567335238812444,0.454496454825702
1.571090058386318,0.3974661742571799,1.570351300699697,0.4152465263431124,1.570255059695822,0.4364021516903938
1.574175918593949,0.3796563416365802,1.573308736040455,0.3972856005586598,1.573261358188038,0.4185987568140925
1.577390317342998,0.3620880157819968,1.576374304073469,0.3795835259973112,1.576361105749049,0.4010747142524673
1.580749094783927,0.3447435387720591,1.579558263670698,0.3621312261304428,1.579562416636166,0.3838180864773279
1.584269486802167,0.3276118650494231,1.582872637727716,0.3449191489408986,1.582874644599826,0.3668169183985563
1.587971579067634,0.3106824875768793,1.586331097804007,0.3279393085581613,1.586308376230921,0.350060221369166
1.591879956861227,0.2939446362097773,1.5899496459056,0.3111837410351786,1.589875529742199,0.3335384183721833
1.596022794107308,0.2773893823166181,1.593746090816623,0.2946486796503704,1.593589554460302,0.3172434301817048
1.600433648373631,0.2610066622989839,1.597741490169718,0.2783301309733197,1.597465897056669,0.3011679130929559
1.605142338124488,0.244821824019285,1.601960765698923,0.2622244132504211,1.601522366057876,0.2853054362995005
1.610181943935282,0.2288631802842109,1.60643314206913,0.2463300639943727,1.605779533406123,0.2696508225192521
1.615598191603752,0.2131481425142321,1.611193712218875,0.2306469180977902,1.610261323431639,0.2542002492549974
1.621437757517036,0.1977157940045611,1.616283983888559,0.215179576628322,1.614995254826878,0.2389530141147411
1.627782028737461,0.1825570586666497,1.621754635498394,0.1999350551232327,1.620014928103268,0.2239068736605521
1.634721356436672,0.167701276555848,1.627668044232664,0.1849238798909966,1.625359843695552,0.2090631253523639
1.642395124029467,0.1531395214264164,1.634101929904439,0.1701610232658027,1.631077760447779,0.194425003284835
1.650934732085505,0.1389455958829391,1.641155607868286,0.1556655036809116,1.63722789619282,0.179996255801219
1.660420599285655,0.1252969259173426,1.648956496784053,0.1414647768018816,1.643883260079424,0.1657843174911759
1.670928883647603,0.1123664102976109,1.657675414607556,0.1275912036595004,1.651133194975964,0.1518045887360671
1.682657952150418,0.1002055912016349,1.667542838433636,0.114090904166448,1.659090798542211,0.1380782266294337
1.696018540636039,0.08876308033998209,1.678881452403338,0.1010246917249581,1.667903435567595,0.1246316602693099
1.711598366927483,0.07803131269779537,1.692158247245921,0.08847601703184575,1.677766868374579,0.1114993216441037
1.730155049307335,0.06811108568430692,1.708069787962935,0.07656618012452619,1.688947395369945,0.0987270576042164
1.752786898378449,0.05914707021475332,1.727726068748529,0.06545506484087153,1.701817365544742,0.08637708509261977
1.781239462568015,0.05131518493204838,1.753006659354611,0.05536921017843145,1.716916493891858,0.07453395576398418
1.818214728464205,0.04480662156099262,1.787354246825666,0.04661706484595085,1.735061186479308,0.0633138029454697
1.868214728464205,0.03977076250157452,1.837354246825667,0.03962637287820774,1.757552891744914,0.0528773779577249
1.918214728464205,0.03678613903914078,1.887354246825667,0.03580596075105511,1.786609540316054,0.04318432778834421
1.968214728464205,0.03508788329054169,1.937354246825667,0.03371261744201282,1.826850445192239,0.03473431374506259
2.018214728464204,0.03412907798152345,1.987354246825667,0.03247743432864196,1.876850445192239,0.0287968177334974
2.068214728464204,0.03353583397065582,2.037354246825667,0.03182185287622813,1.926850445192239,0.02555729190099079
2.118214728464204,0.03319001674295791,2.087354246825667,0.03148202946556088,1.976850445192239,0.0234619526115424
2.168214728464204,0.03297188605250722,2.137354246825666,0.03130387864191264,2.026850445192239,0.02232713302178012
2.218214728464204,0.03281319559499133,2.187354246825666,0.03120886435891183,2.076850445192239,0.02181253623572021
2.268214728464204,0.03268814205127772,2.237354246825666,0.03115549368779566,2.126850445192239,0.02163217983680528
2.318214728464203,0.03258776395174284,2.287354246825666,0.03112314294758223,2.176850445192239,0.02160144564177129
2.368214728464203,0.03250692754535429,2.337354246825666,0.03110062692228018,2.226850445192238,0.02162099553150188
2.418214728464203,0.03244403646058795,2.387354246825665,0.03108436731290276,2.276850445192238,0.02164654701768974
2.468214728464203,0.03239098443667785,2.437354246825665,0.03107153231663328,2.326850445192238,0.02166342698704356
2.5,0.03236455350997876,2.487354246825665,0.03105993882237483,2.376850445192238,0.02167013425839762
nan,nan,2.5,0.03105692299290404,2.426850445192238,0.02166949739762512
nan,nan,nan,nan,2.476850445192238,0.02166475746620036
nan,nan,nan,nan,2.5,0.02166163452438422


==> data/bFieldRef.txt <==
0 0  0 0 0  0  
1 1e-05  0 0 0  -1.699823749897515e-11  
2 3e-05  0 0 0  -3.567272498868428e-10  
3 7.000000000000001e-05  0 0 0  -1.938788575698124e-09  
4 0.00015  0 0 0  -1.00987561619802e-08  
5 0.0003100000000000001  0 0 0  -4.729108293606237e-08  
6 0.0006300000000000001  0 0 0  -2.306758513679458e-07  
7 0.001004269715692427  0 0 0  -6.372524600459565e-07  
8 0.001431143594784821  0 0 0  -1.434307169669466e-06  
9 0.001885895834289145  0 0 0  -2.795654785624089e-06  
10 0.002365544357681278  0 0 0  -4.989926143970281e-06  
11 0.002865465307254793  0 0 0  -8.341236331081471e-06  
12 0.003385729202072796  0 0 0  -1.327142779541773e-05  
13 0.003925692661573022  0 0 0  -2.027473146741867e-05  
14 0.004485733789500285  0 0 0  -2.993643176146377e-05  
15 0.005065956211375593  0 0 0  -4.291685574936727e-05  
16 0.00566661685279567  0 0 0  -5.995449997629455e-05  
17 0.0062878103449939  0 0 0  -8.185276532209296e-05  
18 0.006929584413599951  0 0 0  -0.0001094740259443439  
19 0.007591896337800249  0 0 0  -0.0001437280908782348  
20 0.008274715069345134  0 0 0  -0.0001855675886371813  
21 0.008978049395355023  0 0 0  -0.000235982981816954  
22 0.00970200645125132  0 0 0  -0.0002960027952508725  
23 0.01044686334982771  0 0 0  -0.0003667004344429376  
24 0.01121314373789742  0 0 0  -0.0004492087191675823  
25 0.01200164268758675  0 0 0  -0.0005447359061210997  
26 0.01281332875240561  0 0 0  -0.0006545680618083696  
27 0.01364944920937371  0 0 0  -0.0007800984470814356  
28 0.01451132403510039  0 0 0  -0.0009228119506399956  
29 0.01540059075688536  0 0 0  -0.001084340552053918  
30 0.01631893727467247  0 0 0  -0.00126643389914131  
31 0.01726817865889064  0 0 0  -0.001470983502758327  
32 0.01825011457005495  0 0 0  -0.001700001254216505  
33 0.01926687763490062  0 0 0  -0.001955711684769555  
34 0.02032022220114495  0 0 0  -0.002240380953896158  
35 0.02141229215708024  0 0 0  -0.00255651764942511  
36 0.02254503864650267  0 0 0  -0.002906709588772347  
37 0.02372053663394464  0 0 0  -0.003293719241372042  
38 0.02494071246233346  0 0 0  -0.003720396681131191  
39 0.02620744041172304  0 0 0  -0.004189868283967143  
40 0.02751881675721136  0 0 0  -0.004703542289139888  
41 0.02888448748568557  0 0 0  -0.00526775776054447  
42 0.0303006152001923  0 0 0  -0.005883465164485131  
43 0.03177121666590626  0 0 0  -0.006554927667566851  
44 0.0332969305588177  0 0 0  -0.007285070014213341  
45 0.03487982120195793  0 0 0  -0.008077499829558419  
46 0.0365214852592728  0 0 0  -0.008935836029779142  
47 0.03822335193106568  0 0 0  -0.009863300182052174  
48 0.03998834674368834  0 0 0  -0.01086419338948681  
49 0.04181737521797215  0 0 0  -0.0119418584816748  
50 0.04371268633248658  0 0 0  -0.01310043049428329  
51 0.04567623907911852  0 0 0  -0.01434394988876002  
52 0.04771094168754168  0 0 0  -0.01567714438965136  
53 0.04981944606132514  0 0 0  -0.01710470247539775  
54 0.05200439394471901  0 0 0  -0.01863140676319873  
55 0.0542692305675979  0 0 0  -0.02026272742419406  
56 0.05661745854819919  0 0 0  -0.02200433029593166  
57 0.05905239522160367  0 0 0  -0.02386188240680035  
58 0.06158045970337364  0 0 0  -0.02584366340607449  
59 0.06420553199909979  0 0 0  -0.0279562189304249  
60 0.0669334239304429  0 0 0  -0.03020786110822402  
61 0.06976956596484674  0 0 0  -0.03260684534992225  
62 0.07271998935879526  0 0 0  -0.03516218038036846  
63 0.07579270001488984  0 0 0  -0.03788490705033898  
64 0.07899545006751323  0 0 0  -0.04078620519714522  
65 0.08233446256076282  0 0 0  -0.04387613325618153  
66 0.08581931885842185  0 0 0  -0.04716815652802448  
67 0.08946100288969058  0 0 0  -0.05067750773450109  
68 0.09327123642687797  0 0 0  -0.05442060528469481  
69 0.09726671399964885  0 0 0  -0.05841938053094232  
70 0.1014668452839837  0 0 0  -0.06269931916511119  
71 0.1058864566936901  0 0 0  -0.06728192925810687  
72 0.1105343223647667  0 0 0  -0.07218268413984393  
73 0.1154336775398365  0 0 0  -0.07743274273258752  
74 0.1206057779787663  0 0 0  -0.08306190822201244  
75 0.1260853067496776  0 0 0  -0.0891155967497204  
76 0.1318874481391918  0 0 0  -0.09561835661395308  
77 0.1380426995718171  0 0 0  -0.1026122663748663  
78 0.1445676831378047  0 0 0  -0.1101239225935066  
79 0.15150479334374  0 0 0  -0.1182100270640208  
80 0.1589080159776336  0 0 0  -0.1269420600096978  
81 0.166832437333247  0 0 0  -0.1363941032662761  
82 0.1753145087934848  0 0 0  -0.146618551460683  
83 0.1844066721081036  0 0 0  -0.1576872388597066  
84 0.1941372917936673  0 0 0  -0.1696424366086614  
85 0.2045646221668828  0 0 0  -0.1825627522943585  
86 0.2157211394796334  0 0 0  -0.1964943886668824  
87 0.2276270328264437  0 0 0  -0.2114669140450325  
88 0.2403794701498385  0 0 0  -0.2276063846433978  
89 0.2539841042620452  0 0 0  -0.2449218987018911  
90 0.2686115635921134  0 0 0  -0.2636339021710697  
91 0.2842839844745132  0 0 0  -0.2837724321311485  
92 0.3011575673601202  0 0 0  -0.3055394767373318  
93 0.3193027588822429  0 0 0  -0.3290265022244726  
94 0.3389252208209981  0 0 0  -0.3545001404642168  
95 0.3601558502316666  0 0 0  -0.382129990030516  
96 0.3801955983207361  0 0 0  -0.4082545665314807  
97 0.3907962309120022  0 0 0  -0.4220784121049799  
98 0.3986996244432789  0 0 0  -0.4323805041083096  
99 0.4054913452339811  0 0 0  -0.4412243643077073  
100 0.4115986076229731  0 0 0  -0.4491651753284006  
101 0.4178494905864897  0 0 0  -0.4572773600547532  
102 0.4235005055896294  0 0 0  -0.464597507292049  
103 0.4288316153099507  0 0 0  -0.4714915455028152  
104 0.4338080705025686  0 0 0  -0.4779176712514324  
105 0.4386884061399579  0 0 0  -0.48421194044504  
106 0.4436754505681215  0 0 0  -0.4906370362108816  
107 0.4489087114279666  0 0 0  -0.4973730727935359  
108 0.4542683177065219  0 0 0  -0.5042660631198849  
109 0.4595262254668944  0 0 0  -0.5110234123191327  
110 0.464695183568444  0 0 0  -0.517662342189381  
111 0.4699272893485263  0 0 0  -0.5243789003911207  
112 0.4754020289379736  0 0 0  -0.531403894658253  
113 0.4812499502205596  0 0 0  -0.5389041394755643  
114 0.4873522783445017  0 0 0  -0.5467228087225585  
115 0.4933325447303509  0 0 0  -0.5543660240817424  
116 0.4993486440304253  0 0 0  -0.5620122804997273  
117 0.5  0 0 0  -0.5628396467187053  
118 0.5010827348373728  0 0 0  -0.5642111987872327  
119 0.5021089807935576  0 0 0  -0.5655062268784611  
120 0.5041614727059273  0 0 0  -0.5680591372211263  
121 0.5066330176945276  0 0 0  -0.5710548509400122  
122 0.5095970419799641  0 0 0  -0.5745080404957168  
123 0.5129418883295813  0 0 0  -0.5782082665044624  
124 0.5166835220681872  0 0 0  -0.5820943007632698  
125 0.5208165742111278  0 0 0  -0.5860845992747833  
126 0.5253855684941283  0 0 0  -0.5901468908582864  
127 0.530446826618026  0 0 0  -0.5942530238667451  
128 0.536053356423874  0 0 0  -0.5983659478112594  
129 0.5422339489567956  0 0 0  -0.6024303413470082  
130 0.5488800009678915  0 0 0  -0.6063237248200257  
131 0.5558159329968265  0 0 0  -0.609932314903742  
132 0.5628843365125688  0 0 0  -0.61319677902696  
133 0.5701055703306259  0 0 0  -0.6161546609455774  
134 0.5774982851397826  0 0 0  -0.618836946706335  
135 0.5851165757297189  0 0 0  -0.6212800444691204  
136 0.5929989470697297  0 0 0  -0.6235078645432772  
137 0.60120578554615  0 0 0  -0.6255442881711825  
138 0.6098055470551457  0 0 0  -0.6274085554106683  
139 0.6188771655691446  0 0 0  -0.6291161033188837  
140 0.6284790038725602  0 0 0  -0.6306744572301168  
141 0.6386780898326486  0 0 0  -0.63209036320804  
142 0.6495452508859283  0 0 0  -0.6333693373649776  
143 0.661170740755528  0 0 0  -0.63451753799389  
144 0.6736457164903156  0 0 0  -0.6355398719690422  
145 0.6870882420451678  0 0 0  -0.6364423494437466  
146 0.7016663588851012  0 0 0  -0.6372323666194913  
147 0.7175759835398972  0 0 0  -0.6379165455332856  
148 0.7350743250109143  0 0 0  -0.6385019169832695  
149 0.7544876129749054  0 0 0  -0.6389954228094862  
150 0.7762750787015804  0 0 0  -0.6394046222634879  
151 0.801055741929433  0 0 0  -0.6397369030898591  
152 0.8297139106039573  0 0 0  -0.6399998483693172  
153 0.8635397028834383  0 0 0  -0.6402011318578529  
154 0.9045115819520988  0 0 0  -0.6403486569841722  
155 0.9557836013619975  0 0 0  -0.6404505724789699  
156 1.022851900103893  0 0 0  -0.6405155024483086  
157 1.116261960716445  0 0 0  -0.6405523507023443  
158 1.216261960716445  0 0 0  -0.6405678478048233  
159 1.25  0 0 0  -0.6405717663402705  
160 1.25015625  0 0 0  -0.6405708905514007  
161 1.25046875  0 0 0  -0.640564702131059  
162 1.25078581286461  0 0 0  -0.6405527388978819  
163 1.251167665809574  0 0 0  -0.6405272908231689  
164 1.251542113515326  0 0 0  -0.6404882313943319  
165 1.251924356823274  0 0 0  -0.6404291083456862  
166 1.252301076182815  0 0 0  -0.6403470983107751  
167 1.252679040132836  0 0 0  -0.6402352735392426  
168 1.253055448420442  0 0 0  -0.6400885873686916  
169 1.253433007958089  0 0 0  -0.639899480036877  
170 1.253811407239845  0 0 0  -0.6396611085492847  
171 1.254190970449641  0 0 0  -0.6393660531236381  
172 1.254575220550248  0 0 0  -0.6390029679710376  
173 1.254971724305564  0 0 0  -0.6385520450488947  
174 1.255378270081729  0 0 0  -0.6380012948000033  
175 1.255804039075336  0 0 0  -0.6373183308479462  
176 1.256249261808932  0 0 0  -0.6364780338541831  
177 1.256712682652374  0 0 0  -0.6354561781991304  
178 1.25718253637314  0 0 0  -0.6342586933388309  
179 1.257661464705065  0 0 0  -0.6328606622775076  
180 1.258160218619153  0 0 0  -0.6312026446401199  
181 1.258671824711867  0 0 0  -0.6292800692221859  
182 1.25919312542396  0 0 0  -0.6270824021114527  
183 1.259728639256488  0 0 0  -0.6245653391632952  
184 1.26  0 0 0  -0.6232225846308447  
185 1.260053691693453  0 0 0  -0.6229542530956296  
186 1.260106107872577  0 0 0  -0.6226901013288925  
187 1.260210940230827  0 0 0  -0.6221517861894111  
188 1.260420604947325  0 0 0  -0.6210366446713177  
189 1.260705416117964  0 0 0  -0.6194505277586683  
190 1.261018561149302  0 0 0  -0.6176218028467839  
191 1.261356430556148  0 0 0  -0.615552197128845  
192 1.261706991691399  0 0 0  -0.6133044715796593  
193 1.262067109062882  0 0 0  -0.6108942656099274  
194 1.262426649415915  0 0 0  -0.6083923977686092  
195 1.262786930181951  0 0 0  -0.6057953076263951  
196 1.263154773795367  0 0 0  -0.6030563028275788  
197 1.263535860749348  0 0 0  -0.6001322034051728  
198 1.263932434793594  0 0 0  -0.5970037976756544  
199 1.264346538888069  0 0 0  -0.5936529838198411  
200 1.264775241882298  0 0 0  -0.5901035480720881  
201 1.265215630135657  0 0 0  -0.5863823636899759  
202 1.265664938546432  0 0 0  -0.5825176542216891  
203 1.266115542360711  0 0 0  -0.57858259468507  
204 1.266560056243318  0 0 0  -0.5746514336166828  
205 1.267001883309602  0 0 0  -0.5707029283782737  
206 1.267454609905193  0 0 0  -0.5666213788908012  
207 1.267926657445271  0 0 0  -0.5623347009096099  
208 1.268422087271145  0 0 0  -0.5578098089227184  
209 1.268942217001048  0 0 0  -0.5530393754214642  
210 1.269483246626921  0 0 0  -0.548064328619257  
211 1.270042952344201  0 0 0  -0.5429122635576329  
212 1.270618853756149  0 0 0  -0.5376137909659089  
213 1.271207054499026  0 0 0  -0.5322127202442917  
214 1.271801109997592  0 0 0  -0.5267756950034189  
215 1.272396101022275  0 0 0  -0.5213541594945547  
216 1.272998308808716  0 0 0  -0.515897094120022  
217 1.273618154892584  0 0 0  -0.5103174854680754  
218 1.274263402835165  0 0 0  -0.5045547018688117  
219 1.274940425115051  0 0 0  -0.4985631405320146  
220 1.275653568585482  0 0 0  -0.4923176949550748  
221 1.276405995090488  0 0 0  -0.4858059463481931  
222 1.277198405652867  0 0 0  -0.4790384397075245  
223 1.278030719039939  0 0 0  -0.4720332221074555  
224 1.278902980261099  0 0 0  -0.4648076895081875  
225 1.279815053167706  0 0 0  -0.4573808681831799  
226 1.280767521902698  0 0 0  -0.4497660014049054  
227 1.281763231132236  0 0 0  -0.4419591714951459  
228 1.282804289652485  0 0 0  -0.4339636954122308  
229 1.283893296019553  0 0 0  -0.4257806265141058  
230 1.285030862679528  0 0 0  -0.4174270172380632  
231 1.286218887313535  0 0 0  -0.4089113091193702  
232 1.287456390064518  0 0 0  -0.4002627741597654  
233 1.288743468412151  0 0 0  -0.3915025705246839  
234 1.290081930714267  0 0 0  -0.3826404843810878  
235 1.291472281850801  0 0 0  -0.373695230183858  
236 1.292913416510036  0 0 0  -0.3646949583675528  
237 1.29440410426544  0 0 0  -0.3556668856944282  
238 1.295938572727119  0 0 0  -0.3466621884034778  
239 1.297509176823727  0 0 0  -0.3377370804133336  
240 1.299119371622883  0 0 0  -0.328882188982366  
241 1.300771553339555  0 0 0  -0.3200951731179307  
242 1.302465216701336  0 0 0  -0.3113888996732971  
243 1.304195154283455  0 0 0  -0.3027975726442803  
244 1.305951507601103  0 0 0  -0.2943726558264091  
245 1.307725389171347  0 0 0  -0.2861542793618559  
246 1.309525868553413  0 0 0  -0.2780991126271998  
247 1.311369883434601  0 0 0  -0.2701363392790523  
248 1.313261842111414  0 0 0  -0.2622551748329002  
249 1.315194828925555  0 0 0  -0.2544905667640937  
250 1.317173241567904  0 0 0  -0.2468305646673536  
251 1.319197283084222  0 0 0  -0.2392801377683222  
252 1.321268631786031  0 0 0  -0.2318386286417705  
253 1.323386336770269  0 0 0  -0.2245144244298663  
254 1.325548073422187  0 0 0  -0.2173192625004418  
255 1.327751693690382  0 0 0  -0.2102626980246541  
256 1.329994950611354  0 0 0  -0.2033531590582958  
257 1.332275667449818  0 0 0  -0.1965975303622284  
258 1.33459231318104  0 0 0  -0.1899997341886264  
259 1.336943266856224  0 0 0  -0.1835631179302314  
260 1.33932618449099  0 0 0  -0.1772920855782681  
261 1.341737467689611  0 0 0  -0.1711931052956965  
262 1.344173069566443  0 0 0  -0.165272323289469  
263 1.346628617593413  0 0 0  -0.1595352136142787  
264 1.349099892802911  0 0 0  -0.1539855400113772  
265 1.351583747420202  0 0 0  -0.1486236557860439  
266 1.354077514088444  0 0 0  -0.1434482365491656  
267 1.356579613751609  0 0 0  -0.1384553780212701  
268 1.359088773851168  0 0 0  -0.1336404963302543  
269 1.361603849262392  0 0 0  -0.1289987741584314  
270 1.364124037827518  0 0 0  -0.1245248445069073  
271 1.366648418519667  0 0 0  -0.1202136655128774  
272 1.369176185877525  0 0 0  -0.1160601089398761  
273 1.371706381723657  0 0 0  -0.1120594011834422  
274 1.374238060282842  0 0 0  -0.108206835148588  
275 1.376770437886986  0 0 0  -0.1044975629472179  
276 1.379302210314993  0 0 0  -0.1009275653800591  
277 1.381831830546237  0 0 0  -0.09749315574546977  
278 1.384357522526882  0 0 0  -0.09419091176455602  
279 1.3868768237291  0 0 0  -0.0910181910930489  
280 1.389386812467752  0 0 0  -0.08797272995942121  
281 1.391886314458507  0 0 0  -0.08505008792869387  
282 1.394375444289034  0 0 0  -0.08224453348010589  
283 1.396860096991548  0 0 0  -0.07954458770633109  
284 1.399343868315857  0 0 0  -0.07694224714696353  
285 1.401827658033439  0 0 0  -0.07443285490417044  
286 1.404314834996826  0 0 0  -0.07200972000222004  
287 1.406802822122454  0 0 0  -0.06967213545507044  
288 1.409292341790864  0 0 0  -0.06741629216603835  
289 1.411783290825848  0 0 0  -0.0652392932661983  
290 1.414276251365999  0 0 0  -0.06313778764261985  
291 1.41677368224918  0 0 0  -0.06110713035681174  
292 1.419279589326434  0 0 0  -0.05914188151847077  
293 1.421801512031173  0 0 0  -0.05723453716422334  
294 1.424340249011984  0 0 0  -0.05538317874430223  
295 1.426898299118139  0 0 0  -0.05358483251420375  
296 1.429477040329507  0 0 0  -0.05183751527623955  
297 1.432076553830397  0 0 0  -0.05014019260916516  
298 1.434695809021463  0 0 0  -0.04849250800525515  
299 1.437333571380748  0 0 0  -0.04689412871358569  
300 1.439991121613539  0 0 0  -0.04534320361771365  
301 1.442668894994673  0 0 0  -0.04383845466733147  
302 1.445363913613199  0 0 0  -0.04238042149550848  
303 1.448075608763386  0 0 0  -0.04096820646438411  
304 1.450800937337735  0 0 0  -0.03960207889618238  
305 1.453541861067876  0 0 0  -0.03827978155381666  
306 1.456299867015538  0 0 0  -0.03699943697202399  
307 1.459075702210455  0 0 0  -0.03575960969778073  
308 1.461869029200101  0 0 0  -0.03455937820371876  
309 1.464679385675458  0 0 0  -0.03339786472205715  
310 1.467506839500574  0 0 0  -0.0322739770671261  
311 1.470351920103598  0 0 0  -0.03118647620386452  
312 1.473214959067487  0 0 0  -0.03013424207078292  
313 1.476095728545086  0 0 0  -0.02911637938648741  
314 1.478996343288424  0 0 0  -0.02813123129517781  
315 1.481920512785014  0 0 0  -0.02717676594847002  
316 1.484870653090208  0 0 0  -0.0262515363713478  
317 1.487849806635441  0 0 0  -0.02535403031882367  
318 1.490860751608578  0 0 0  -0.02448294664360064  
319 1.493904735933712  0 0 0  -0.02363750799735402  
320 1.496982278923703  0 0 0  -0.02281716461206376  
321 1.500093375940655  0 0 0  -0.02202150037355105  
322 1.503237728634359  0 0 0  -0.02125015187531788  
323 1.506413924955754  0 0 0  -0.02050298406072436  
324 1.509620715792855  0 0 0  -0.01977976227870249  
325 1.512857211358878  0 0 0  -0.01908012495621506  
326 1.516122770381022  0 0 0  -0.01840362858514159  
327 1.519416597286473  0 0 0  -0.01774983544015927  
328 1.522738622476333  0 0 0  -0.01711815400124266  
329 1.52608869660608  0 0 0  -0.01650785787247873  
330 1.529477075763647  0 0 0  -0.01591679753368596  
331 1.532881985325528  0 0 0  -0.01534808575108256  
332 1.536319708556591  0 0 0  -0.01479839552119905  
333 1.539784808392392  0 0 0  -0.01426803741011207  
334 1.543282199791221  0 0 0  -0.01375573399609753  
335 1.546813312980248  0 0 0  -0.01326080326378715  
336 1.550380875092325  0 0 0  -0.01278243612399227  
337 1.553987588497898  0 0 0  -0.01231988574327269  
338 1.557636833664121  0 0 0  -0.01187238641641314  
339 1.561331753617829  0 0 0  -0.0114392651819734  
340 1.565075706176331  0 0 0  -0.0110198809396544  
341 1.568872478150736  0 0 0  -0.01061360423135162  
342 1.572727675674684  0 0 0  -0.01021968559113292  
343 1.576648255678638  0 0 0  -0.009837338174259207  
344 1.580644015135492  0 0 0  -0.009465636301162216  
345 1.584727153426441  0 0 0  -0.009103577156227213  
346 1.588910219159222  0 0 0  -0.008750277560030712  
347 1.593205008976355  0 0 0  -0.008405075164397372  
348 1.597622190659769  0 0 0  -0.008067516627476866  
349 1.602174034126405  0 0 0  -0.007737153837179951  
350 1.606875364147932  0 0 0  -0.00741349546311633  
351 1.611738480968869  0 0 0  -0.007096332555956608  
352 1.616775104268986  0 0 0  -0.006785558406979498  
353 1.621995913899378  0 0 0  -0.006481212160491704  
354 1.627411097332272  0 0 0  -0.006183413979604283  
355 1.633030570117203  0 0 0  -0.005892321628095664  
356 1.638864268693052  0 0 0  -0.005608097883778098  
357 1.644923779454633  0 0 0  -0.00533086753025651  
358 1.651220639906849  0 0 0  -0.005060756555496405  
359 1.657768001209876  0 0 0  -0.004797848400268139  
360 1.664580835122783  0 0 0  -0.004542181616777424  
361 1.671675494751685  0 0 0  -0.004293789895839971  
362 1.679067667196957  0 0 0  -0.004052760797810081  
363 1.68677164978328  0 0 0  -0.003819235906438126  
364 1.694802031094102  0 0 0  -0.003593345076812743  
365 1.703172799182374  0 0 0  -0.003375227647948353  
366 1.711897075100322  0 0 0  -0.003165017854239823  
367 1.720986845548383  0 0 0  -0.002962842306959092  
368 1.730453372378671  0 0 0  -0.002768806162606865  
369 1.740305476614589  0 0 0  -0.002583014029356278  
370 1.750550652117724  0 0 0  -0.002405537424841441  
371 1.761195399224804  0 0 0  -0.00223640169775717  
372 1.772245131006827  0 0 0  -0.00207558905282961  
373 1.783704583318898  0 0 0  -0.001923040499189694  
374 1.795577961901088  0 0 0  -0.00177865549304184  
375 1.807870369713986  0 0 0  -0.001642281014749176  
376 1.820589301963413  0 0 0  -0.001513709076831147  
377 1.833745196832592  0 0 0  -0.001392688444186409  
378 1.847351511098697  0 0 0  -0.001278939731996382  
379 1.861424986354363  0 0 0  -0.001172165972783382  
380 1.87598693028336  0 0 0  -0.001072055244567303  
381 1.891063898190149  0 0 0  -0.0009782886485614197  
382 1.906687265368898  0 0 0  -0.0008905530096027469  
383 1.922895018680353  0 0 0  -0.0008085392088742807  
384 1.939730509537648  0 0 0  -0.0007319557300287762  
385 1.957245570614261  0 0 0  -0.000660519779342457  
386 1.975499428688374  0 0 0  -0.0005939682944968751  
387 1.994561911395067  0 0 0  -0.0005320513217266983  
388 2  0 0 0  -0.0005149457370298456  


==> data/bFieldTSA.txt <==
0 0  0 0 0  0  
1 1e-05  0 0 0  1.475219340240851e-11  
2 3e-05  0 0 0  1.680244094262145e-10  
3 7.000000000000001e-05  0 0 0  1.21547299553519e-09  
4 0.00015  0 0 0  6.753225597817802e-09  
5 0.0003100000000000001  0 0 0  3.825051775137624e-08  
6 0.0006300000000000001  0 0 0  2.019371050633581e-07  
7 0.001051663973113671  0 0 0  6.556197485992201e-07  
8 0.001528858426706931  0 0 0  1.59544805362953e-06  
9 0.002045699416602942  0 0 0  3.314965375928563e-06  
10 0.002587995938091195  0 0 0  6.166797727265706e-06  
11 0.003153358766681064  0 0 0  1.062337886669187e-05  
12 0.003738782091839188  0 0 0  1.723005131856138e-05  
13 0.004343731178717333  0 0 0  2.662962946060959e-05  
14 0.004967356915473706  0 0 0  3.952868555223932e-05  
15 0.005609360149149472  0 0 0  5.670163939809825e-05  
16 0.006269398743310743  0 0 0  7.89704346337332e-05  
17 0.006947351645107661  0 0 0  0.0001072037678511918  
18 0.007643229944567876  0 0 0  0.0001423104320587061  
19 0.008357319358100987  0 0 0  0.0001852468967941579  
20 0.009090216652484703  0 0 0  0.0002370281559036216  
21 0.009842844492256978  0 0 0  0.0002987429660836982  
22 0.01061639927554108  0 0 0  0.0003715669119879197  
23 0.01141249432692037  0 0 0  0.0004567983198621223  
24 0.01223291933580796  0 0 0  0.0005558574929765999  
25 0.01307957979666476  0 0 0  0.0006702951587690176  
26 0.01395429815696404  0 0 0  0.0008017735014163702  
27 0.01485898399400656  0 0 0  0.0009520951573205521  
28 0.01579558220910811  0 0 0  0.00112320412428165  
29 0.01676601317259187  0 0 0  0.001317178946968767  
30 0.01777220388511414  0 0 0  0.001536240345742906  
31 0.01881599988793458  0 0 0  0.001782732520837511  
32 0.01989930465313477  0 0 0  0.002059151571643084  
33 0.02102408046489434  0 0 0  0.002368154230170604  
34 0.02219210722880537  0 0 0  0.002712480515693418  
35 0.02340533548386072  0 0 0  0.003095046029413828  
36 0.02466571109353463  0 0 0  0.003518897778166464  
37 0.0259752136815207  0 0 0  0.003987238983832791  
38 0.02733580683072366  0 0 0  0.00450357886902047  
39 0.02874548116363251  0 0 0  0.00506957165900386  
40 0.03021479826636587  0 0 0  0.005692305463333241  
41 0.03174032502041898  0 0 0  0.006373221276714058  
42 0.03332680523638462  0 0 0  0.007117375078866524  
43 0.03497549109633431  0 0 0  0.007928380675141088  
44 0.03668965305944107  0 0 0  0.00881104669260417  
45 0.03847185341838134  0 0 0  0.009769834582529498  
46 0.04032540180878857  0 0 0  0.0108096946161837  
47 0.04225354160472689  0 0 0  0.0119359524715142  
48 0.04425939796692929  0 0 0  0.0131539960072392  
49 0.04634679867199126  0 0 0  0.01446983367911277  
50 0.04851947528060195  0 0 0  0.01588960765009794  
51 0.05078180599547451  0 0 0  0.01742011175653996  
52 0.05313831352931581  0 0 0  0.01906848340480022  
53 0.05559409767508751  0 0 0  0.02084252661672303  
54 0.05815406220193019  0 0 0  0.02275017322429241  
55 0.06082398567066959  0 0 0  0.02480028883314802  
56 0.06361027883881455  0 0 0  0.02700255436036142  
57 0.06652009233106622  0 0 0  0.02936760322443823  
58 0.06956045544056216  0 0 0  0.03190634077152643  
59 0.07273963528593949  0 0 0  0.03463109561949095  
60 0.07606655043372072  0 0 0  0.03755519310504935  
61 0.07955002904687662  0 0 0  0.04069230423972192  
62 0.08320125916774657  0 0 0  0.04405870244629055  
63 0.08703014104351743  0 0 0  0.04766995057570923  
64 0.09104764696122278  0 0 0  0.05154303307184657  
65 0.09526514835601779  0 0 0  0.05569573214335175  
66 0.09969727819083903  0 0 0  0.06014953078800852  
67 0.104368054408562  0 0 0  0.06493624451396197  
68 0.1092994392112343  0 0 0  0.07008666667947978  
69 0.114510791945529  0 0 0  0.07562965250730043  
70 0.1200233775490201  0 0 0  0.0815967017810737  
71 0.1258593535166141  0 0 0  0.08802086029923639  
72 0.1320493381976231  0 0 0  0.09494523451988586  
73 0.1386239141813941  0 0 0  0.1024137447745328  
74 0.1456153182128314  0 0 0  0.1104728793479549  
75 0.1530540939910512  0 0 0  0.1191676349635151  
76 0.1609645683055647  0 0 0  0.1285357363743732  
77 0.1694121038246213  0 0 0  0.138664259324589  
78 0.1784479975323583  0 0 0  0.1496246331239398  
79 0.1881208791160441  0 0 0  0.1614854168176387  
80 0.198456985152808  0 0 0  0.1742871583427835  
81 0.2094912652177668  0 0 0  0.1880801149961132  
82 0.2212532200994342  0 0 0  0.2029066427378921  
83 0.2337711740488195  0 0 0  0.218806346086775  
84 0.2470469202633231  0 0 0  0.2357827894523341  
85 0.2611514601877594  0 0 0  0.2539285924003765  
86 0.2760132402899371  0 0 0  0.2731504953356045  
87 0.2917525315266827  0 0 0  0.2936023790876487  
88 0.3084370247074039  0 0 0  0.3153706026468887  
89 0.326181344682154  0 0 0  0.338603175737365  
90 0.345083045016088  0 0 0  0.3634261414639782  
91 0.3652202061010124  0 0 0  0.3899384095900459  
92 0.3786506958265302  0 0 0  0.4076407206436192  
93 0.3873782016278464  0 0 0  0.4191454440793586  
94 0.3944301116852916  0 0 0  0.4284361908272666  
95 0.4005456073380604  0 0 0  0.4364846687753455  
96 0.4060973449917608  0 0 0  0.4437810410535767  
97 0.4117610567308101  0 0 0  0.4512121041237098  
98 0.4169743314705712  0 0 0  0.4580411431839906  
99 0.4220225611535315  0 0 0  0.4646441789538059  
100 0.4267998635933536  0 0 0  0.4708850183467981  
101 0.4313548842450118  0 0 0  0.4768293731728716  
102 0.4357589594588198  0 0 0  0.4825719290730835  
103 0.4401563084125459  0 0 0  0.4883017008114086  
104 0.4446950115265464  0 0 0  0.4942121020022217  
105 0.4494420947252618  0 0 0  0.5003906461336155  
106 0.4543303177225575  0 0 0  0.50675010837062  
107 0.459239557115109  0 0 0  0.5131347076528167  
108 0.464197535246295  0 0 0  0.5195810867430418  
109 0.4693332909782233  0 0 0  0.5262575277467715  
110 0.4748120922327694  0 0 0  0.5333787915003469  
111 0.4806960678918818  0 0 0  0.5410228867488669  
112 0.486775649244209  0 0 0  0.5489077746557791  
113 0.4928870924490015  0 0 0  0.5568006565721761  
114 0.4991249452534494  0 0 0  0.5647899276508317  
115 0.5  0 0 0  0.5659093682294559  
116 0.5011879199682978  0 0 0  0.5674235027429091  
117 0.5023251814650428  0 0 0  0.5688656981547709  
118 0.5045997044585329  0 0 0  0.5716991125962803  
119 0.5071513852466601  0 0 0  0.5747898934216402  
120 0.5102241611844989  0 0 0  0.5783589873114761  
121 0.5136498035602773  0 0 0  0.5821316920125863  
122 0.5175228696964028  0 0 0  0.5861293635440299  
123 0.5218412747904779  0 0 0  0.5902640603827831  
124 0.5266740732370987  0 0 0  0.594512964528548  
125 0.5320544009947992  0 0 0  0.5988155039449745  
126 0.5380015408385869  0 0 0  0.6031037156394813  
127 0.5444202255525251  0 0 0  0.6072506219579187  
128 0.5511835626522448  0 0 0  0.6111510550302058  
129 0.5581377774108853  0 0 0  0.6147268310555213  
130 0.5651955814608288  0 0 0  0.6179630335504435  
131 0.5723318079345638  0 0 0  0.6208822578276361  
132 0.5795506224978324  0 0 0  0.6235173444813608  
133 0.5869350320962951  0 0 0  0.6259199359592633  
134 0.5945166817145583  0 0 0  0.6281148318680763  
135 0.6024090454148898  0 0 0  0.6301408331002756  
136 0.6106587058163524  0 0 0  0.6320107511140762  
137 0.6193482518405578  0 0 0  0.6337404613851924  
138 0.628531978901829  0 0 0  0.6353358563492817  
139 0.6382759442923442  0 0 0  0.6368025197876371  
140 0.6486656692802862  0 0 0  0.6381462309381294  
141 0.6597450376494794  0 0 0  0.6393664409918051  
142 0.6715968307261851  0 0 0  0.6404668931617971  
143 0.6843333611445733  0 0 0  0.6414526052272906  
144 0.6980767703461227  0 0 0  0.6423278251319708  
145 0.7129827131209634  0 0 0  0.643097549362418  
146 0.7292443715027782  0 0 0  0.6437671057805731  
147 0.7471499833181809  0 0 0  0.6443433019618008  
148 0.7670186362213883  0 0 0  0.6448314866424133  
149 0.7893259263974252  0 0 0  0.6452383780179373  
150 0.8147046357713517  0 0 0  0.6455704666767756  
151 0.8440483338123737  0 0 0  0.6458345146430123  
152 0.8786247615606888  0 0 0  0.6460374242095783  
153 0.9203313423750771  0 0 0  0.6461865839476821  
154 0.9721308271343465  0 0 0  0.6462899800712719  
155 1.038936644217078  0 0 0  0.6463561672287459  
156 1.129355468656055  0 0 0  0.6463940673664198  
157 1.229355468656055  0 0 0  0.6464108885315408  
158 1.25  0 0 0  0.646413775764153  
159 1.250437560814776  0 0 0  0.6464060740962611  
160 1.250810381080238  0 0 0  0.6463918435456059  
161 1.251194729789749  0 0 0  0.6463661547047016  
162 1.251559767594294  0 0 0  0.6463287183639118  
163 1.251922690938724  0 0 0  0.6462749528122808  
164 1.252278778912779  0 0 0  0.6462022987211224  
165 1.252633233069452  0 0 0  0.646105894369618  
166 1.25298534370329  0 0 0  0.6459816747870288  
167 1.253336921524881  0 0 0  0.645824280804256  
168 1.253688373901644  0 0 0  0.6456284436405203  
169 1.254038141687629  0 0 0  0.6453902503545355  
170 1.254401578095304  0 0 0  0.6450901478047938  
171 1.25477787337393  0 0 0  0.6447164564022407  
172 1.255168313453396  0 0 0  0.6442535706706228  
173 1.255575849479387  0 0 0  0.6436803494965759  
174 1.25600624928871  0 0 0  0.6429652504562455  
175 1.256453863687026  0 0 0  0.6420930633810382  
176 1.256910342355227  0 0 0  0.6410603325668282  
177 1.257363516001711  0 0 0  0.6398852355373758  
178 1.257825381442386  0 0 0  0.6385237120923192  
179 1.258329087865373  0 0 0  0.6368344807330136  
180 1.258839966895546  0 0 0  0.6349023220572992  
181 1.259342932933676  0 0 0  0.6327808307977862  
182 1.259837418736389  0 0 0  0.6304774089628756  
183 1.26  0 0 0  0.6296968235939583  
184 1.260044595500271  0 0 0  0.6294808076847501  
185 1.260088125901428  0 0 0  0.6292684559713841  
186 1.260175186703744  0 0 0  0.6288370930916861  
187 1.260349308308375  0 0 0  0.6279480139505724  
188 1.260676582307145  0 0 0  0.6261846601926612  
189 1.261001030105909  0 0 0  0.6243471717045472  
190 1.261335370824897  0 0 0  0.6223608585274536  
191 1.261680806284625  0 0 0  0.6202127840114791  
192 1.262035261134677  0 0 0  0.6179120069572169  
193 1.262397101030382  0 0 0  0.6154678643762488  
194 1.262763390332152  0 0 0  0.6129017972813793  
195 1.263128991840223  0 0 0  0.610255172818674  
196 1.263490433166586  0 0 0  0.6075612594472638  
197 1.263853233709664  0 0 0  0.6047853141319991  
198 1.264219348435863  0 0 0  0.6019169213783275  
199 1.264590482119769  0 0 0  0.5989464549919049  
200 1.264965521875754  0 0 0  0.5958867763021868  
201 1.265338794542687  0 0 0  0.5927898720373902  
202 1.265721532598448  0 0 0  0.5895660308313146  
203 1.266127697986771  0 0 0  0.5860969529692764  
204 1.266551130911481  0 0 0  0.5824353027423246  
205 1.266987618697006  0 0 0  0.5786199384540558  
206 1.267432492891959  0 0 0  0.5746957980848548  
207 1.267878416373285  0 0 0  0.5707331995124933  
208 1.268324924725847  0 0 0  0.5667420642514484  
209 1.268776293841394  0 0 0  0.5626892562467674  
210 1.269240262242334  0 0 0  0.5585096423885236  
211 1.269721792687395  0 0 0  0.5541627547537324  
212 1.270215080642248  0 0 0  0.5497057239263988  
213 1.270719933675502  0 0 0  0.5451453295923306  
214 1.27123214553972  0 0 0  0.5405246255035626  
215 1.271756391981944  0 0 0  0.5358066087496198  
216 1.272300328092277  0 0 0  0.530928269161666  
217 1.272874188013317  0 0 0  0.5258052696283849  
218 1.273467644137659  0 0 0  0.5205374619228865  
219 1.274080501024255  0 0 0  0.5151341370741811  
220 1.274702556358678  0 0 0  0.5096916248435936  
221 1.275330338324151  0 0 0  0.5042453068966324  
222 1.275967097531571  0 0 0  0.4987719285235098  
223 1.276618430100041  0 0 0  0.4932293082636446  
224 1.27728835165025  0 0 0  0.4875903163303465  
225 1.277975644306902  0 0 0  0.4818723665836202  
226 1.278686692460841  0 0 0  0.4760306531833339  
227 1.279431979254699  0 0 0  0.46999037649172  
228 1.280207771110879  0 0 0  0.4637936710742623  
229 1.281035415903851  0 0 0  0.4572868457572605  
230 1.281918898210543  0 0 0  0.4504596943879197  
231 1.282854343477827  0 0 0  0.4433633016672066  
232 1.283840039400722  0 0 0  0.436030979311442  
233 1.284879917204445  0 0 0  0.4284547704966444  
234 1.285973172684499  0 0 0  0.4206622406912215  
235 1.287120432623203  0 0 0  0.4126707534862897  
236 1.288320652622746  0 0 0  0.4045092121656843  
237 1.289578625614401  0 0 0  0.3961680466366043  
238 1.290893742091098  0 0 0  0.3876748620262815  
239 1.292264372196502  0 0 0  0.3790628774842525  
240 1.293690601051436  0 0 0  0.3703536153719496  
241 1.295173942044355  0 0 0  0.3615599006137094  
242 1.296715776773243  0 0 0  0.3526956908302008  
243 1.298316497923133  0 0 0  0.3437804549096448  
244 1.299971284645636  0 0 0  0.3348602121170901  
245 1.301687797857599  0 0 0  0.3259136338914458  
246 1.303460328684944  0 0 0  0.3169887100080446  
247 1.305282009598259  0 0 0  0.3081337559742171  
248 1.307140576700725  0 0 0  0.2994157854017599  
249 1.30903268135357  0 0 0  0.290853969620058  
250 1.310950783123053  0 0 0  0.2824824004051427  
251 1.312890577241518  0 0 0  0.2743169974625407  
252 1.31483812052431  0 0 0  0.2664087072621128  
253 1.316792202216236  0 0 0  0.2587525574104192  
254 1.318777141042646  0 0 0  0.2512501309867918  
255 1.320833201951986  0 0 0  0.2437599111016597  
256 1.322970841971669  0 0 0  0.2362617901962801  
257 1.325186120160994  0 0 0  0.2287868200056567  
258 1.32747045680975  0 0 0  0.2213773074172621  
259 1.329812429708218  0 0 0  0.2140786652350935  
260 1.332203615060493  0 0 0  0.2069212383369987  
261 1.334633846896784  0 0 0  0.1999356107091181  
262 1.337097607988441  0 0 0  0.193135103802881  
263 1.339589628640393  0 0 0  0.1865299140096444  
264 1.342107852812243  0 0 0  0.1801202480484742  
265 1.344648829300044  0 0 0  0.1739089353141528  
266 1.347211385813187  0 0 0  0.1678925773417781  
267 1.349791683452548  0 0 0  0.1620734036811812  
268 1.352389260379633  0 0 0  0.1564455843104627  
269 1.355003331421361  0 0 0  0.1510041257807535  
270 1.357629470819133  0 0 0  0.1457511152369285  
271 1.360266197702376  0 0 0  0.1406821924508643  
272 1.362910103503115  0 0 0  0.1357963739953607  
273 1.36555664533866  0 0 0  0.1310940551339472  
274 1.368209205738755  0 0 0  0.1265618195300917  
275 1.370869394532577  0 0 0  0.1221903428166835  
276 1.37353179524215  0 0 0  0.1179817297640943  
277 1.376191496401814  0 0 0  0.1139364060602187  
278 1.378844308027511  0 0 0  0.1100530621289832  
279 1.381486440164258  0 0 0  0.106329367691548  
280 1.384116144574989  0 0 0  0.1027599918876853  
281 1.386741009826647  0 0 0  0.09932794848205419  
282 1.389360882518787  0 0 0  0.09602746687488162  
283 1.391972513180157  0 0 0  0.09285668230528241  
284 1.394583351135892  0 0 0  0.08980140272256404  
285 1.397190898242935  0 0 0  0.08685976406325092  
286 1.399791476977795  0 0 0  0.08403096273161391  
287 1.40238732289336  0 0 0  0.08130788554471483  
288 1.404979521678962  0 0 0  0.07868510155548285  
289 1.407577158382523  0 0 0  0.07615000307768575  
290 1.41018805216925  0 0 0  0.07369252671212792  
291 1.4128132768748  0 0 0  0.07130963331547062  
292 1.415447374080167  0 0 0  0.06900398280937055  
293 1.418095307517207  0 0 0  0.06676913338090276  
294 1.420758867554944  0 0 0  0.06460178721749531  
295 1.423437344664342  0 0 0  0.06250078142134224  
296 1.426127807124518  0 0 0  0.06046652509908147  
297 1.428834228537357  0 0 0  0.05849430013296828  
298 1.431563149391543  0 0 0  0.0565781064955196  
299 1.434312245066219  0 0 0  0.05471839897605614  
300 1.437083111390952  0 0 0  0.052912942536044  
301 1.439873445906756  0 0 0  0.05116201386360148  
302 1.442683702579058  0 0 0  0.04946407884964458  
303 1.445516084578665  0 0 0  0.04781667452299346  
304 1.448372407916216  0 0 0  0.04621774263012065  
305 1.451253324524869  0 0 0  0.04466597824989343  
306 1.45415803789735  0 0 0  0.04316084544986588  
307 1.457085137538509  0 0 0  0.04170203557459651  
308 1.460035297137666  0 0 0  0.04028817374880661  
309 1.463006295748375  0 0 0  0.03891922069356729  
310 1.465997091468651  0 0 0  0.03759448561934096  
311 1.469012546807069  0 0 0  0.03631080483651688  
312 1.472058541504006  0 0 0  0.03506494408582866  
313 1.47513795094731  0 0 0  0.03385516957081047  
314 1.478253669812837  0 0 0  0.03267989695962386  
315 1.481411737213782  0 0 0  0.03153659496332446  
316 1.484616273207331  0 0 0  0.03042368502853932  
317 1.487869142625384  0 0 0  0.02934049219328965  
318 1.491168548006399  0 0 0  0.0282875097184534  
319 1.494510747236528  0 0 0  0.0272656529800658  
320 1.497892951642799  0 0 0  0.02627533499155827  
321 1.501316064341048  0 0 0  0.0253158106436259  
322 1.504778779327999  0 0 0  0.02438691886120673  
323 1.508280808809104  0 0 0  0.02348816549099741  
324 1.511821361757783  0 0 0  0.02261914309096126  
325 1.515400793945814  0 0 0  0.02177914004953758  
326 1.519021427865545  0 0 0  0.02096702551916474  
327 1.522685654511066  0 0 0  0.02018173089977061  
328 1.526396880018611  0 0 0  0.01942206266134634  
329 1.530161357381979  0 0 0  0.01868640177396757  
330 1.533983779808167  0 0 0  0.01797359965490339  
331 1.537864028693057  0 0 0  0.01728344666472624  
332 1.541802970003003  0 0 0  0.01661553102304901  
333 1.545800895138693  0 0 0  0.01596952308306056  
334 1.549860085292347  0 0 0  0.0153447794198724  
335 1.553984823759202  0 0 0  0.01474023824475411  
336 1.558189664865574  0 0 0  0.01415391195120843  
337 1.562450342093917  0 0 0  0.01358887504826973  
338 1.566787627586429  0 0 0  0.01304213457031624  
339 1.571197088396836  0 0 0  0.0125140531234022  
340 1.575687219730229  0 0 0  0.01200345027437393  
341 1.580260889021343  0 0 0  0.0115098781872123  
342 1.584923439977479  0 0 0  0.01103267158806283  
343 1.589679495995807  0 0 0  0.01057129797003532  
344 1.5945338302048  0 0 0  0.01012525641957618  
345 1.599491285813056  0 0 0  0.009694085247515888  
346 1.604557121639251  0 0 0  0.009277334388778811  
347 1.609736011790545  0 0 0  0.008874633640987827  
348 1.615033001299939  0 0 0  0.008485593168806534  
349 1.620453851100225  0 0 0  0.008109797573982365  
350 1.626005398996959  0 0 0  0.00774680197085803  
351 1.631694263824211  0 0 0  0.007396234842248213  
352 1.63752718740597  0 0 0  0.007057751572928841  
353 1.643511374709498  0 0 0  0.006731020461292285  
354 1.649654620896483  0 0 0  0.006415675828133906  
355 1.655965322010058  0 0 0  0.006111374368237737  
356 1.662452894402699  0 0 0  0.005817777065911731  
357 1.669128229491196  0 0 0  0.005534516061607329  
358 1.676003644370178  0 0 0  0.005261200273602414  
359 1.683094360424566  0 0 0  0.004997411259066383  
360 1.690418505242176  0 0 0  0.004742689310711268  
361 1.698000823298995  0 0 0  0.004496454381177061  
362 1.705871716223096  0 0 0  0.004258096510556514  
363 1.71406567269794  0 0 0  0.004027051282745504  
364 1.722624579467392  0 0 0  0.00380272977794361  
365 1.731601668987426  0 0 0  0.003584474848978198  
366 1.741046850171732  0 0 0  0.003371931818414847  
367 1.750978521425113  0 0 0  0.003165527530787824  
368 1.76140987789693  0 0 0  0.002965729584434388  
369 1.772345724205457  0 0 0  0.00277305432259569  
370 1.783788295655643  0 0 0  0.002587933270935917  
371 1.795735348187851  0 0 0  0.002410731199798435  
372 1.808182113087134  0 0 0  0.002241711376176883  
373 1.821122235313357  0 0 0  0.002081028548504029  
374 1.834549459258517  0 0 0  0.001928726436868244  
375 1.84845921271249  0 0 0  0.001784742240099488  
376 1.862848321224467  0 0 0  0.001648936259587556  
377 1.877718076401531  0 0 0  0.001521084778641641  
378 1.893074207387809  0 0 0  0.001400907113789245  
379 1.908926883102372  0 0 0  0.001288086849710278  
380 1.925291650113773  0 0 0  0.001182283506370276  
381 1.942189447441591  0 0 0  0.001083147525432588  
382 1.959647037340219  0 0 0  0.0009903292418159198  
383 1.977696628965519  0 0 0  0.0009034900686162929  
384 1.996376997840896  0 0 0  0.0008223037261480543  
385 2  0 0 0  0.0008067916394708849  


==> data/bFieldVol.txt <==
0 0  0 0 0  0  
1 9.664645991821549e-05  0 0 0  1.212910010119858e-09  
2 0.0002256723121767067  0 0 0  -7.194622645737009e-09  
3 0.0004837240166936891  0 0 0  -7.758889892197152e-08  
4 0.000966132997331947  0 0 0  -4.997642281196256e-07  
5 0.001507085011201996  0 0 0  -1.537955844183432e-06  
6 0.002125969597491722  0 0 0  -3.824816201179016e-06  
7 0.002776758346873749  0 0 0  -7.905577003920309e-06  
8 0.00346738521472953  0 0 0  -1.469622500823954e-05  
9 0.00418810534231492  0 0 0  -2.511206696323114e-05  
10 0.004942062709980194  0 0 0  -4.037127308973797e-05  
11 0.005727773988118289  0 0 0  -6.177876467409209e-05  
12 0.006546860804370267  0 0 0  -9.087963022749013e-05  
13 0.007399763134639139  0 0 0  -0.000129353901816548  
14 0.008287688429088027  0 0 0  -0.0001790807259299068  
15 0.009211608354391368  0 0 0  -0.0002420949441171742  
16 0.01017274793425331  0 0 0  -0.0003206117548225522  
17 0.01117232862416785  0 0 0  -0.0004170087123773641  
18 0.01221163669131737  0 0 0  -0.0005338266544645884  
19 0.01329188783692406  0 0 0  -0.0006737469653376564  
20 0.01441414618348739  0 0 0  -0.0008395627329568384  
21 0.01557922788816165  0 0 0  -0.00103413497738737  
22 0.01678755867028822  0 0 0  -0.001260323988363111  
23 0.01803920547000452  0 0 0  -0.001520945527959936  
24 0.01933416795999112  0 0 0  -0.001818780645945091  
25 0.02067207217218037  0 0 0  -0.002156466160305142  
26 0.0220527511481936  0 0 0  -0.002536604537705286  
27 0.02347548042710918  0 0 0  -0.002961535586062431  
28 0.02494021425259047  0 0 0  -0.003433673028532609  
29 0.02644715828485997  0 0 0  -0.003955459170295207  
30 0.02799748325201377  0 0 0  -0.004529647199090823  
31 0.02959243102533622  0 0 0  -0.005158977184520515  
32 0.03123523218226701  0 0 0  -0.005847108257754998  
33 0.03292966253969399  0 0 0  -0.00659812930039674  
34 0.03468239360522504  0 0 0  -0.007417808443642764  
35 0.03650042414278155  0 0 0  -0.008312656592612228  
36 0.03838843749100519  0 0 0  -0.009288393469985961  
37 0.04035008216543431  0 0 0  -0.01035042051637894  
38 0.04238919007999114  0 0 0  -0.0115049120672374  
39 0.04450493873307836  0 0 0  -0.01275482323691956  
40 0.04671676100746801  0 0 0  -0.01411603442216169  
41 0.04902403792058764  0 0 0  -0.01559289054263373  
42 0.05144029703244307  0 0 0  -0.01719922617688692  
43 0.05397235222665719  0 0 0  -0.01894520215684253  
44 0.0566314242652619  0 0 0  -0.0208446641311365  
45 0.05942708054719375  0 0 0  -0.02291104113573413  
46 0.06237043367570179  0 0 0  -0.02515962227491717  
47 0.06547397980504351  0 0 0  -0.02760758880706358  
48 0.06875216619598318  0 0 0  -0.03027461572930888  
49 0.07222285689059808  0 0 0  -0.03318432201361934  
50 0.07590178609197609  0 0 0  -0.03635970855863335  
51 0.07980995938009197  0 0 0  -0.03982956170594522  
52 0.0839725804126784  0 0 0  -0.04362800001846544  
53 0.08841924808508402  0 0 0  -0.04779505753360737  
54 0.09317389387209038  0 0 0  -0.05236716030972258  
55 0.09826633198911335  0 0 0  -0.05738791791738033  
56 0.1037267247403089  0 0 0  -0.06290289905083732  
57 0.1096071202833362  0 0 0  -0.06898215312447284  
58 0.1159530997616009  0 0 0  -0.07569181964040281  
59 0.1228149491577976  0 0 0  -0.0831052700591946  
60 0.1302564164070236  0 0 0  -0.09131297744417399  
61 0.1383319013963591  0 0 0  -0.1003972567538224  
62 0.1471107840861718  0 0 0  -0.1104589410320202  
63 0.1566719402044702  0 0 0  -0.1216116228348631  
64 0.1670873474872821  0 0 0  -0.1339619351794838  
65 0.1784708785715455  0 0 0  -0.1476675098138028  
66 0.1909870780685504  0 0 0  -0.162950225157596  
67 0.2048073019517272  0 0 0  -0.1800436832661332  
68 0.2200383296748071  0 0 0  -0.1991015708132939  
69 0.2367273676088686  0 0 0  -0.2201985035201965  
70 0.2549522403521301  0 0 0  -0.24344235314394  
71 0.2747145614224272  0 0 0  -0.2688380587574337  
72 0.2959601914638691  0 0 0  -0.2963111368960535  
73 0.3188694201780409  0 0 0  -0.326089832285205  
74 0.3434838551014095  0 0 0  -0.3582200047349787  
75 0.3699425006302282  0 0 0  -0.3928697500316177  
76 0.387984102880909  0 0 0  -0.4165227758568177  
77 0.3987776427117744  0 0 0  -0.4306673894033606  
78 0.4073875722643119  0 0 0  -0.4419353571614068  
79 0.4147772496570925  0 0 0  -0.4515876366364941  
80 0.4214315068410438  0 0 0  -0.4602594608260553  
81 0.4282347932832587  0 0 0  -0.4691018086070977  
82 0.4344873208081176  0 0 0  -0.4772075801580984  
83 0.4406070772462468  0 0 0  -0.4851219831782556  
84 0.4465208545651288  0 0 0  -0.492753600357733  
85 0.4523571922454442  0 0 0  -0.5002714866911414  
86 0.4580556855432703  0 0 0  -0.5076008392093155  
87 0.4634876847873903  0 0 0  -0.5145790271427364  
88 0.4685705251807157  0 0 0  -0.5211019179958701  
89 0.4734525243443231  0 0 0  -0.527360170695516  
90 0.4783969066432548  0 0 0  -0.5336882955596105  
91 0.4835813012257307  0 0 0  -0.5403045790811553  
92 0.4890417249629042  0 0 0  -0.5472360463515487  
93 0.4945575505318808  0 0 0  -0.5541774658683586  
94 0.4998135332945406  0 0 0  -0.5607148357994947  
95 0.5  0 0 0  -0.5609466907898254  
96 0.5019546918658333  0 0 0  -0.5633542157753698  
97 0.5037046786655289  0 0 0  -0.5654829384008818  
98 0.5070249995906233  0 0 0  -0.5693793009909318  
99 0.510365861012535  0 0 0  -0.5731262839633848  
100 0.5144565870997196  0 0 0  -0.5774309469074416  
101 0.5189582436966129  0 0 0  -0.5818215130103024  
102 0.5240875357082043  0 0 0  -0.5863938188049167  
103 0.5297794169606831  0 0 0  -0.590979703402528  
104 0.5360889176889277  0 0 0  -0.5955267774352507  
105 0.5430298757764944  0 0 0  -0.5999599837063398  
106 0.5506716051682368  0 0 0  -0.6042459663682872  
107 0.5589507173016728  0 0 0  -0.6082935551139619  
108 0.5677867170806792  0 0 0  -0.612037796044998  
109 0.5770506480397875  0 0 0  -0.6154282411094176  
110 0.5866725594375827  0 0 0  -0.618461901356146  
111 0.5966128826237245  0 0 0  -0.6211560825339992  
112 0.6069638518688311  0 0 0  -0.6235591849941294  
113 0.6175507361767125  0 0 0  -0.6256615848456847  
114 0.6288331052308765  0 0 0  -0.6275631952533303  
115 0.6410314197159893  0 0 0  -0.6292895616575954  
116 0.6541710045014715  0 0 0  -0.6308338884900753  
117 0.6684257068212278  0 0 0  -0.6322070656619686  
118 0.6837695912859417  0 0 0  -0.6334032632732546  
119 0.7003545747161521  0 0 0  -0.63443469406519  
120 0.7183311411958683  0 0 0  -0.6353124648124636  
121 0.7382500408546572  0 0 0  -0.6360595306648762  
122 0.7604561609552314  0 0 0  -0.6366833576153555  
123 0.7853575217919667  0 0 0  -0.6371925133901561  
124 0.8138414396780657  0 0 0  -0.6376010890837793  
125 0.846827055072491  0 0 0  -0.6379187014537985  
126 0.8858063862446249  0 0 0  -0.6381570415446888  
127 0.9330485232844168  0 0 0  -0.6383278379579659  
128 0.9923525188663349  0 0 0  -0.6384430909390435  
129 1.070413649206153  0 0 0  -0.6385145583008485  
130 1.170413649206153  0 0 0  -0.6385523915643377  
131 1.25  0 0 0  -0.6385667475746671  
132 1.250625  0 0 0  -0.6385504744523988  
133 1.251077363477785  0 0 0  -0.6385243587992293  
134 1.251593789923062  0 0 0  -0.6384668124958394  
135 1.252067458517743  0 0 0  -0.6383825261684938  
136 1.252550456938906  0 0 0  -0.638254178467406  
137 1.25303712764772  0 0 0  -0.6380710219391454  
138 1.253528072021521  0 0 0  -0.6378195086155062  
139 1.254031589015103  0 0 0  -0.6374777069664825  
140 1.254532339702069  0 0 0  -0.637041135663477  
141 1.255048821846882  0 0 0  -0.6364731688403139  
142 1.255570896020005  0 0 0  -0.6357639767244743  
143 1.256129874616686  0 0 0  -0.6348326185324589  
144 1.256719203128343  0 0 0  -0.6336407870035042  
145 1.257335889213393  0 0 0  -0.6321443520211971  
146 1.257971037430905  0 0 0  -0.6303197695776998  
147 1.258624550892106  0 0 0  -0.6281244299586395  
148 1.259270042351866  0 0 0  -0.6256307674381915  
149 1.259924402348599  0 0 0  -0.6227553051071523  
150 1.26  0 0 0  -0.6224197805519937  
151 1.260058488985353  0 0 0  -0.6221561955977232  
152 1.260112645055173  0 0 0  -0.6219100298485738  
153 1.260220957194813  0 0 0  -0.6214083024685788  
154 1.260437581474094  0 0 0  -0.6203677575266772  
155 1.260870830032654  0 0 0  -0.6181421398721906  
156 1.261350339623452  0 0 0  -0.6155091839563406  
157 1.261857449008155  0 0 0  -0.6125453740112078  
158 1.262350503648624  0 0 0  -0.6095050880633801  
159 1.262847080805161  0 0 0  -0.6062940692532435  
160 1.263350678038289  0 0 0  -0.6028970631531722  
161 1.263852909796517  0 0 0  -0.5993819341804629  
162 1.264368588369854  0 0 0  -0.5956516661123331  
163 1.26488647685957  0 0 0  -0.591796210230266  
164 1.265396072543577  0 0 0  -0.587908431575467  
165 1.265925265232458  0 0 0  -0.583782048977745  
166 1.266466019872351  0 0 0  -0.5794847665684134  
167 1.267029837718512  0 0 0  -0.5749293414237538  
168 1.267617554233567  0 0 0  -0.5701129266092531  
169 1.268218917371093  0 0 0  -0.5651267527814309  
170 1.268837440722546  0 0 0  -0.5599500385150373  
171 1.269460523099487  0 0 0  -0.5546982373056037  
172 1.27008921022128  0 0 0  -0.5493727543333291  
173 1.270725537734481  0 0 0  -0.5439658548846769  
174 1.271358454520341  0 0 0  -0.5385805840229266  
175 1.272039283767447  0 0 0  -0.5327892601199763  
176 1.272757371122381  0 0 0  -0.5266932450010767  
177 1.27351364303018  0 0 0  -0.5202972578811699  
178 1.274303769346732  0 0 0  -0.5136517827140991  
179 1.275123556202067  0 0 0  -0.5068064167664287  
180 1.275974270832999  0 0 0  -0.4997655263407585  
181 1.276842355732432  0 0 0  -0.4926544477095676  
182 1.277730602520579  0 0 0  -0.4854624891570736  
183 1.278634114753502  0 0 0  -0.4782402593478052  
184 1.279555686768542  0 0 0  -0.4709758483664802  
185 1.280489055067388  0 0 0  -0.4637272297931628  
186 1.281468367167002  0 0 0  -0.4562447368223053  
187 1.28250437424197  0 0 0  -0.4484688783311357  
188 1.283592716360593  0 0 0  -0.4404555214708329  
189 1.284742183969778  0 0 0  -0.4321649893862149  
190 1.285979262118982  0 0 0  -0.4234410152400335  
191 1.287300939902379  0 0 0  -0.4143438222157996  
192 1.288696275424866  0 0 0  -0.4049843417810045  
193 1.290168787921727  0 0 0  -0.3953742976087503  
194 1.291699062945796  0 0 0  -0.3856694138249548  
195 1.29329121493727  0 0 0  -0.3758701022150193  
196 1.294952026603804  0 0 0  -0.3659637715904206  
197 1.296660388810086  0 0 0  -0.3560980333190188  
198 1.298443265969661  0 0 0  -0.3461438950450474  
199 1.300285700160412  0 0 0  -0.3362099254478814  
200 1.302210769826422  0 0 0  -0.3262011906508628  
201 1.304197549626192  0 0 0  -0.3162510074354876  
202 1.306248439695991  0 0 0  -0.3063671460492654  
203 1.308348247082269  0 0 0  -0.296635904806163  
204 1.310490634594603  0 0 0  -0.2870932773193625  
205 1.312650137894137  0 0 0  -0.2778483822456819  
206 1.314843572586126  0 0 0  -0.268825715963488  
207 1.317084604182196  0 0 0  -0.2599721906239419  
208 1.31941286487329  0 0 0  -0.2511480251910628  
209 1.321851712341501  0 0 0  -0.2422934259466091  
210 1.324418650615638  0 0 0  -0.2333806132403527  
211 1.327117207783722  0 0 0  -0.2244345843830568  
212 1.329939641787761  0 0 0  -0.215513918558192  
213 1.332879284148729  0 0 0  -0.2066669161056184  
214 1.335932547504339  0 0 0  -0.1979271965136553  
215 1.339101066031114  0 0 0  -0.1893106500891358  
216 1.342372165148055  0 0 0  -0.1808670756680545  
217 1.345736874641997  0 0 0  -0.1726292186823973  
218 1.349176504910998  0 0 0  -0.164645352152846  
219 1.352680167952916  0 0 0  -0.1569376778005757  
220 1.356234686246622  0 0 0  -0.1495276591379836  
221 1.359830198852153  0 0 0  -0.1424249629698507  
222 1.36345598355661  0 0 0  -0.1356372123241933  
223 1.367102575942014  0 0 0  -0.1291665032363224  
224 1.370760425164417  0 0 0  -0.1230125800529248  
225 1.374423954709677  0 0 0  -0.1171670281509191  
226 1.378088808802495  0 0 0  -0.1116191054685562  
227 1.381755636558368  0 0 0  -0.1063511527415836  
228 1.385426457490186  0 0 0  -0.1013450841147374  
229 1.389108728659247  0 0 0  -0.09657769667051036  
230 1.392800871805953  0 0 0  -0.09203908705166948  
231 1.396503978335808  0 0 0  -0.08771669947133369  
232 1.400216200154092  0 0 0  -0.08360196631326641  
233 1.403935450087517  0 0 0  -0.07968674758420212  
234 1.407660976971376  0 0 0  -0.07596177968604144  
235 1.411389875599702  0 0 0  -0.07242015381024647  
236 1.41511966909898  0 0 0  -0.06905459517611996  
237 1.418846677456947  0 0 0  -0.0658589140696699  
238 1.422569587389211  0 0 0  -0.06282501721369267  
239 1.426289133622232  0 0 0  -0.05994363597826342  
240 1.429999928086031  0 0 0  -0.05721040798852826  
241 1.433711692095619  0 0 0  -0.05461063452179822  
242 1.437426308319059  0 0 0  -0.05213634223580751  
243 1.441144500725969  0 0 0  -0.04978085314101591  
244 1.444869735726513  0 0 0  -0.04753632719043301  
245 1.448600364142334  0 0 0  -0.04539839680236701  
246 1.452356396260402  0 0 0  -0.04335154202312993  
247 1.456144900890543  0 0 0  -0.04138891566800426  
248 1.459963319661313  0 0 0  -0.03950896368844654  
249 1.463806927984865  0 0 0  -0.03771090020450091  
250 1.467685865664572  0 0 0  -0.03598730385263834  
251 1.471597002120903  0 0 0  -0.03433703076935523  
252 1.475542585095198  0 0 0  -0.03275666885028002  
253 1.479525762090847  0 0 0  -0.03124270683163438  
254 1.483554575102603  0 0 0  -0.02979023521529515  
255 1.487633414359539  0 0 0  -0.02839612960969667  
256 1.491763078841975  0 0 0  -0.02705865609812194  
257 1.495943000155374  0 0 0  -0.02577650597149461  
258 1.500170644791592  0 0 0  -0.02454884754854052  
259 1.50444655654249  0 0 0  -0.02337388763349417  
260 1.508771315644004  0 0 0  -0.02224984898642089  
261 1.513146858086166  0 0 0  -0.0211746714168158  
262 1.517574642577777  0 0 0  -0.02014650252748239  
263 1.522056910242021  0 0 0  -0.01916340558904868  
264 1.526600444634351  0 0 0  -0.01822265201508833  
265 1.531207702142737  0 0 0  -0.01732260905738833  
266 1.53588385162612  0 0 0  -0.01646125627108167  
267 1.540634742803923  0 0 0  -0.01563665348219472  
268 1.545470325976335  0 0 0  -0.01484641392542327  
269 1.550398840666775  0 0 0  -0.01408870708951966  
270 1.555425881463374  0 0 0  -0.01336229502765887  
271 1.560555279055779  0 0 0  -0.01266624821363804  
272 1.565789779742313  0 0 0  -0.01199982109705171  
273 1.571131014952603  0 0 0  -0.01136240194300611  
274 1.57658162218889  0 0 0  -0.01075322992034176  
275 1.582144702445141  0 0 0  -0.01017149400727653  
276 1.587824491496112  0 0 0  -0.009616060671553368  
277 1.593641628848969  0 0 0  -0.009084901757942562  
278 1.599564102637918  0 0 0  -0.008580360022790466  
279 1.605626148322401  0 0 0  -0.008099043633617194  
280 1.611827166010362  0 0 0  -0.007640675438605118  
281 1.618183378312461  0 0 0  -0.00720367147016813  
282 1.624703798225533  0 0 0  -0.0067871443852156  
283 1.63140025260194  0 0 0  -0.006390213223517612  
284 1.638282178465821  0 0 0  -0.006012161456319189  
285 1.645362033538584  0 0 0  -0.005652220410340258  
286 1.652653968028776  0 0 0  -0.005309592830906314  
287 1.66017419287123  0 0 0  -0.004983489100017624  
288 1.667944438716331  0 0 0  -0.004673022183076326  
289 1.675982023509958  0 0 0  -0.004377594162616981  
290 1.684305280480989  0 0 0  -0.004096641876344938  
291 1.692934682369611  0 0 0  -0.003829600806256037  
292 1.701893967926489  0 0 0  -0.003575890494570566  
293 1.711211088590488  0 0 0  -0.003334910100745932  
294 1.720918095590819  0 0 0  -0.003106063377167215  
295 1.7310515564597  0 0 0  -0.002888769376128395  
296 1.741652611637327  0 0 0  -0.002682478369083465  
297 1.752768557499784  0 0 0  -0.002486658461275805  
298 1.764451817698411  0 0 0  -0.002300824457462969  
299 1.776762689094147  0 0 0  -0.002124497434870111  
300 1.789767281709965  0 0 0  -0.001957261252938679  
301 1.8035458561383  0 0 0  -0.00179867560510958  
302 1.818194098363977  0 0 0  -0.001648302379283865  
303 1.833814421494985  0 0 0  -0.001505814013359932  
304 1.850457080206933  0 0 0  -0.001371395805994513  
305 1.868161436990971  0 0 0  -0.001245213972906305  
306 1.886957092541723  0 0 0  -0.001127369467585804  
307 1.906875820509248  0 0 0  -0.001017822322688047  
308 1.927949620092311  0 0 0  -0.0009164300611925156  
309 1.950223085397264  0 0 0  -0.0008229238718775139  
310 1.973757799885351  0 0 0  -0.0007369436315583901  
311 1.998635141796856  0 0 0  -0.0006580750011921775  
312 2  0 0 0  -0.0006537774605786994  


==> data/circuit.csv <==
0,0,0,0,0,0,0,0,0
25,-5.82E-10,-5.82E-10,-5.82E-10,-0.197963802,-0.002036198,0.2,0.197963802,0.002036198
50,-1.16E-09,-1.16E-09,-1.16E-09,-0.393913352,-0.006086648,0.4,0.393913352,0.006086648
75,-1.73E-09,-1.73E-09,-1.73E-09,-0.587870359,-0.012129641,0.6,0.587870359,0.012129641
100,-2.29E-09,-2.29E-09,-2.29E-09,-0.779856299,-0.020143701,0.8,0.779856299,0.020143701
125,-2.85E-09,-2.85E-09,-2.85E-09,-0.969892415,-0.030107585,1,0.969892415,0.030107585
150,-3.41E-09,-3.41E-09,-3.41E-09,-1.157999722,-0.042000278,1.2,1.157999722,0.042000278
175,-3.95E-09,-3.95E-09,-3.95E-09,-1.344199009,-0.055800991,1.4,1.344199009,0.055800991
200,-4.50E-09,-4.50E-09,-4.50E-09,-1.528510839,-0.071489161,1.6,1.528510839,0.071489161
225,-5.03E-09,-5.03E-09,-5.03E-09,-1.710955556,-0.089044444,1.8,1.710955556,0.089044444
250,-5.57E-09,-5.57E-09,-5.57E-09,-1.891553283,-0.108446717,2,1.891553283,0.108446717
275,-6.09E-09,-6.09E-09,-6.09E-09,-2.070323927,-0.129676073,2.2,2.070323927,0.129676073
300,-6.61E-09,-6.61E-09,-6.61E-09,-2.247287178,-0.152712822,2.4,2.247287178,0.152712822
325,-7.13E-09,-7.13E-09,-7.13E-09,-2.422462519,-0.177537481,2.6,2.422462519,0.177537481
350,-7.64E-09,-7.64E-09,-7.64E-09,-2.595869217,-0.204130783,2.8,2.595869217,0.204130783
375,-8.14E-09,-8.14E-09,-8.14E-09,-2.767526335,-0.232473665,3,2.767526335,0.232473665
400,-8.64E-09,-8.64E-09,-8.64E-09,-2.93745273,-0.26254727,3.2,2.93745273,0.26254727
425,-9.14E-09,-9.14E-09,-9.14E-09,-3.105667055,-0.294332945,3.4,3.105667055,0.294332945
450,-9.63E-09,-9.63E-09,-9.63E-09,-3.272187763,-0.327812237,3.6,3.272187763,0.327812237
475,-1.01E-08,-1.01E-08,-1.01E-08,-3.437033107,-0.362966893,3.8,3.437033107,0.362966893
500,-1.06E-08,-1.06E-08,-1.06E-08,-3.600221144,-0.399778856,4,3.600221144,0.399778856
525,-1.11E-08,-1.11E-08,-1.11E-08,-3.761769736,-0.438230264,4.2,3.761769736,0.438230264
550,-1.15E-08,-1.15E-08,-1.15E-08,-3.921696553,-0.478303447,4.4,3.921696553,0.478303447
575,-1.20E-08,-1.20E-08,-1.20E-08,-4.080019074,-0.519980926,4.6,4.080019074,0.519980926
600,-1.25E-08,-1.25E-08,-1.25E-08,-4.236754589,-0.563245411,4.8,4.236754589,0.563245411
625,-1.29E-08,-1.29E-08,-1.29E-08,-4.391920204,-0.608079796,5,4.391920204,0.608079796
650,-1.34E-08,-1.34E-08,-1.34E-08,-4.545532838,-0.654467162,5.2,4.545532838,0.654467162
675,-1.38E-08,-1.38E-08,-1.38E-08,-4.69760923,-0.70239077,5.4,4.69760923,0.70239077
700,-1.43E-08,-1.43E-08,-1.43E-08,-4.848165936,-0.751834064,5.6,4.848165936,0.751834064
725,-1.47E-08,-1.47E-08,-1.47E-08,-4.997219335,-0.802780665,5.8,4.997219335,0.802780665
750,-1.51E-08,-1.51E-08,-1.51E-08,-5.14478563,-0.85521437,6,5.14478563,0.85521437
775,-1.56E-08,-1.56E-08,-1.56E-08,-5.290880849,-0.909119151,6.2,5.290880849,0.909119151
800,-1.60E-08,-1.60E-08,-1.60E-08,-5.435520846,-0.964479154,6.4,5.435520846,0.964479154
825,-1.64E-08,-1.64E-08,-1.64E-08,-5.578721305,-1.021278695,6.6,5.578721305,1.021278695
850,-1.68E-08,-1.68E-08,-1.68E-08,-5.720497743,-1.079502257,6.8,5.720497743,1.079502257
875,-1.72E-08,-1.72E-08,-1.72E-08,-5.860865506,-1.139134494,7,5.860865506,1.139134494
900,-1.77E-08,-1.77E-08,-1.77E-08,-5.999839777,-1.200160223,7.2,5.999839777,1.200160223
925,-1.81E-08,-1.81E-08,-1.81E-08,-6.137435575,-1.262564425,7.4,6.137435575,1.262564425
950,-1.85E-08,-1.85E-08,-1.85E-08,-6.273667757,-1.326332243,7.6,6.273667757,1.326332243
975,-1.89E-08,-1.89E-08,-1.89E-08,-6.40855102,-1.39144898,7.8,6.40855102,1.39144898
1000,-1.92E-08,-1.92E-08,-1.92E-08,-6.542099901,-1.457900099,8,6.542099901,1.457900099
1025,-1.96E-08,-1.96E-08,-1.96E-08,-6.674328784,-1.525671216,8.2,6.674328784,1.525671216
1050,-2.00E-08,-2.00E-08,-2.00E-08,-6.805251893,-1.594748107,8.4,6.805251893,1.594748107
1075,-2.04E-08,-2.04E-08,-2.04E-08,-6.934883304,-1.665116696,8.6,6.934883304,1.665116696
1100,-2.08E-08,-2.08E-08,-2.08E-08,-7.063236938,-1.736763062,8.8,7.063236938,1.736763062
1125,-2.12E-08,-2.12E-08,-2.12E-08,-7.190326565,-1.809673435,9,7.190326565,1.809673435
1150,-2.15E-08,-2.15E-08,-2.15E-08,-7.31616581,-1.88383419,9.2,7.31616581,1.88383419
1175,-2.19E-08,-2.19E-08,-2.19E-08,-7.44076815,-1.95923185,9.4,7.44076815,1.95923185
1200,-2.23E-08,-2.23E-08,-2.23E-08,-7.564146914,-2.035853086,9.6,7.564146914,2.035853086
1225,-2.26E-08,-2.26E-08,-2.26E-08,-7.68631529,-2.11368471,9.8,7.68631529,2.11368471
1250,-2.30E-08,-2.30E-08,-2.30E-08,-7.807286325,-2.192713675,10,7.807286325,2.192713675
1275,-2.33E-08,-2.33E-08,-2.33E-08,-7.927072922,-2.272927078,10.2,7.927072922,2.272927078
1300,-2.37E-08,-2.37E-08,-2.37E-08,-8.045687848,-2.354312152,10.4,8.045687848,2.354312152
1325,-2.40E-08,-2.40E-08,-2.40E-08,-8.16314373,-2.43685627,10.6,8.16314373,2.43685627
1350,-2.44E-08,-2.44E-08,-2.44E-08,-8.27945306,-2.52054694,10.8,8.27945306,2.52054694
1375,-2.47E-08,-2.47E-08,-2.47E-08,-8.394628196,-2.605371804,11,8.394628196,2.605371804
1400,-2.50E-08,-2.50E-08,-2.50E-08,-8.508681362,-2.691318638,11.2,8.508681362,2.691318638
1425,-2.54E-08,-2.54E-08,-2.54E-08,-8.62162465,-2.77837535,11.4,8.62162465,2.77837535
1450,-2.57E-08,-2.57E-08,-2.57E-08,-8.733470022,-2.866529978,11.6,8.733470022,2.866529978
1475,-2.60E-08,-2.60E-08,-2.60E-08,-8.844229312,-2.955770688,11.8,8.844229312,2.955770688
1500,-2.63E-08,-2.63E-08,-2.63E-08,-8.953914225,-3.046085775,12,8.953914225,3.046085775
1525,-2.67E-08,-2.67E-08,-2.67E-08,-9.06253634,-3.13746366,12.2,9.06253634,3.13746366
1550,-2.70E-08,-2.70E-08,-2.70E-08,-9.170107113,-3.229892887,12.4,9.170107113,3.229892887
1575,-2.73E-08,-2.73E-08,-2.73E-08,-9.276637874,-3.323362126,12.6,9.276637874,3.323362126
1600,-2.76E-08,-2.76E-08,-2.76E-08,-9.382139832,-3.417860168,12.8,9.382139832,3.417860168
1625,-2.79E-08,-2.79E-08,-2.79E-08,-9.486624076,-3.513375924,13,9.486624076,3.513375924
1650,-2.82E-08,-2.82E-08,-2.82E-08,-9.590101574,-3.609898426,13.2,9.590101574,3.609898426
1675,-2.85E-08,-2.85E-08,-2.85E-08,-9.692583178,-3.707416822,13.4,9.692583178,3.707416822
1700,-2.88E-08,-2.88E-08,-2.88E-08,-9.79407962,-3.80592038,13.6,9.79407962,3.80592038
1725,-2.91E-08,-2.91E-08,-2.91E-08,-9.894601518,-3.905398482,13.8,9.894601518,3.905398482
1750,-2.94E-08,-2.94E-08,-2.94E-08,-9.994159376,-4.005840624,14,9.994159376,4.005840624
1775,-2.97E-08,-2.97E-08,-2.97E-08,-10.09276358,-4.107236415,14.2,10.09276358,4.107236415
1800,-3.00E-08,-3.00E-08,-3.00E-08,-10.19042442,-4.209575578,14.4,10.19042442,4.209575578
1825,-3.03E-08,-3.03E-08,-3.03E-08,-10.28715205,-4.312847946,14.6,10.28715205,4.312847946
1850,-3.05E-08,-3.05E-08,-3.05E-08,-10.38295654,-4.417043459,14.8,10.38295654,4.417043459
1875,-3.08E-08,-3.08E-08,-3.08E-08,-10.47784783,-4.522152169,15,10.47784783,4.522152169
1900,-3.11E-08,-3.11E-08,-3.11E-08,-10.57183577,-4.628164234,15.2,10.57183577,4.628164234
1925,-3.14E-08,-3.14E-08,-3.14E-08,-10.66493008,-4.735069916,15.4,10.66493008,4.735069916
1950,-3.16E-08,-3.16E-08,-3.16E-08,-10.75714041,-4.842859586,15.6,10.75714041,4.842859586
1975,-3.19E-08,-3.19E-08,-3.19E-08,-10.84847629,-4.951523715,15.8,10.84847629,4.951523715
2000,-3.22E-08,-3.22E-08,-3.22E-08,-10.93894712,-5.061052879,16,10.93894712,5.061052879
2025,-3.24E-08,-3.24E-08,-3.24E-08,-11.02856225,-5.171437754,16.2,11.02856225,5.171437754
2050,-3.27E-08,-3.27E-08,-3.27E-08,-11.11733088,-5.282669118,16.4,11.11733088,5.282669118
2075,-3.30E-08,-3.30E-08,-3.30E-08,-11.20526215,-5.394737847,16.6,11.20526215,5.394737847
2100,-3.32E-08,-3.32E-08,-3.32E-08,-11.29236508,-5.507634917,16.8,11.29236508,5.507634917
2125,-3.35E-08,-3.35E-08,-3.35E-08,-11.3786486,-5.6213514,17,11.3786486,5.6213514
2150,-3.37E-08,-3.37E-08,-3.37E-08,-11.46412154,-5.735878464,17.2,11.46412154,5.735878464
2175,-3.40E-08,-3.40E-08,-3.40E-08,-11.54879263,-5.851207373,17.4,11.54879263,5.851207373
2200,-3.42E-08,-3.42E-08,-3.42E-08,-11.63267051,-5.967329485,17.6,11.63267051,5.967329485
2225,-3.45E-08,-3.45E-08,-3.45E-08,-11.71576375,-6.084236251,17.8,11.71576375,6.084236251
2250,-3.47E-08,-3.47E-08,-3.47E-08,-11.79808079,-6.201919213,18,11.79808079,6.201919213
2275,-3.50E-08,-3.50E-08,-3.50E-08,-11.87962999,-6.320370007,18.2,11.87962999,6.320370007
2300,-3.52E-08,-3.52E-08,-3.52E-08,-11.96041964,-6.439580357,18.4,11.96041964,6.439580357
2325,-3.54E-08,-3.54E-08,-3.54E-08,-12.04045792,-6.559542076,18.6,12.04045792,6.559542076
2350,-3.57E-08,-3.57E-08,-3.57E-08,-12.11975293,-6.680247066,18.8,12.11975293,6.680247066
2375,-3.59E-08,-3.59E-08,-3.59E-08,-12.19831268,-6.801687317,19,12.19831268,6.801687317
2400,-3.61E-08,-3.61E-08,-3.61E-08,-12.2761451,-6.923854903,19.2,12.2761451,6.923854903
2425,-3.63E-08,-3.63E-08,-3.63E-08,-12.35325801,-7.046741987,19.4,12.35325801,7.046741987
2450,-3.66E-08,-3.66E-08,-3.66E-08,-12.42965919,-7.170340812,19.6,12.42965919,7.170340812
2475,-3.68E-08,-3.68E-08,-3.68E-08,-12.50535629,-7.294643708,19.8,12.50535629,7.294643708
2500,-3.70E-08,-3.70E-08,-3.70E-08,-12.58035691,-7.419643088,20,12.58035691,7.419643088
2525,-3.72E-08,-3.72E-08,-3.72E-08,-12.65466856,-7.545331443,20.2,12.65466856,7.545331443
2550,-3.74E-08,-3.74E-08,-3.74E-08,-12.72829865,-7.671701349,20.4,12.72829865,7.671701349
2575,-3.77E-08,-3.77E-08,-3.77E-08,-12.80125454,-7.79874546,20.6,12.80125454,7.79874546
2600,-3.79E-08,-3.79E-08,-3.79E-08,-12.87354349,-7.926456509,20.8,12.87354349,7.926456509
2625,-3.81E-08,-3.81E-08,-3.81E-08,-12.94517269,-8.054827309,21,12.94517269,8.054827309
2650,-3.83E-08,-3.83E-08,-3.83E-08,-13.01614925,-8.183850748,21.2,13.01614925,8.183850748
2675,-3.85E-08,-3.85E-08,-3.85E-08,-13.08648021,-8.313519793,21.4,13.08648021,8.313519793
2700,-3.87E-08,-3.87E-08,-3.87E-08,-13.15617252,-8.443827485,21.6,13.15617252,8.443827485
2725,-3.89E-08,-3.89E-08,-3.89E-08,-13.22523306,-8.574766941,21.8,13.22523306,8.574766941
2750,-3.91E-08,-3.91E-08,-3.91E-08,-13.29366865,-8.706331352,22,13.29366865,8.706331352
2775,-3.93E-08,-3.93E-08,-3.93E-08,-13.36148602,-8.838513983,22.2,13.36148602,8.838513983
2800,-3.95E-08,-3.95E-08,-3.95E-08,-13.42869183,-8.97130817,22.4,13.42869183,8.97130817
2825,-3.97E-08,-3.97E-08,-3.97E-08,-13.49529268,-9.104707322,22.6,13.49529268,9.104707322
2850,-3.99E-08,-3.99E-08,-3.99E-08,-13.56129508,-9.238704919,22.8,13.56129508,9.238704919
2875,-4.01E-08,-4.01E-08,-4.01E-08,-13.62670549,-9.373294511,23,13.62670549,9.373294511
2900,-4.03E-08,-4.03E-08,-4.03E-08,-13.69153028,-9.508469717,23.2,13.69153028,9.508469717
2925,-4.05E-08,-4.05E-08,-4.05E-08,-13.75577577,-9.644224227,23.4,13.75577577,9.644224227
2950,-4.07E-08,-4.07E-08,-4.07E-08,-13.8194482,-9.780551795,23.6,13.8194482,9.780551795
2975,-4.08E-08,-4.08E-08,-4.08E-08,-13.88255375,-9.917446247,23.8,13.88255375,9.917446247
3000,-4.10E-08,-4.10E-08,-4.10E-08,-13.94509853,-10.05490147,24,13.94509853,10.05490147
3025,-4.12E-08,-4.12E-08,-4.12E-08,-14.00708857,-10.19291143,24.2,14.00708857,10.19291143
3050,-4.14E-08,-4.14E-08,-4.14E-08,-14.06852987,-10.33147013,24.4,14.06852987,10.33147013
3075,-4.16E-08,-4.16E-08,-4.16E-08,-14.12942833,-10.47057167,24.6,14.12942833,10.47057167
3100,-4.17E-08,-4.17E-08,-4.17E-08,-14.1897898,-10.6102102,24.8,14.1897898,10.6102102
3125,-4.19E-08,-4.19E-08,-4.19E-08,-14.24962008,-10.75037992,25,14.24962008,10.75037992
3150,-4.21E-08,-4.21E-08,-4.21E-08,-14.30892488,-10.89107512,25.2,14.30892488,10.89107512
3175,-4.23E-08,-4.23E-08,-4.23E-08,-14.36770988,-11.03229012,25.4,14.36770988,11.03229012
3200,-4.24E-08,-4.24E-08,-4.24E-08,-14.42598066,-11.17401934,25.6,14.42598066,11.17401934
3225,-4.26E-08,-4.26E-08,-4.26E-08,-14.48374278,-11.31625722,25.8,14.48374278,11.31625722
3250,-4.28E-08,-4.28E-08,-4.28E-08,-14.54100172,-11.45899828,26,14.54100172,11.45899828
3275,-4.29E-08,-4.29E-08,-4.29E-08,-14.5977629,-11.6022371,26.2,14.5977629,11.6022371
3300,-4.31E-08,-4.31E-08,-4.31E-08,-14.65403169,-11.74596831,26.4,14.65403169,11.74596831
3325,-4.33E-08,-4.33E-08,-4.33E-08,-14.70981339,-11.89018661,26.6,14.70981339,11.89018661
3350,-4.34E-08,-4.34E-08,-4.34E-08,-14.76511325,-12.03488675,26.8,14.76511325,12.03488675
3375,-4.36E-08,-4.36E-08,-4.36E-08,-14.81993646,-12.18006354,27,14.81993646,12.18006354
3400,-4.38E-08,-4.38E-08,-4.38E-08,-14.87428817,-12.32571183,27.2,14.87428817,12.32571183
3425,-4.39E-08,-4.39E-08,-4.39E-08,-14.92817345,-12.47182655,27.4,14.92817345,12.47182655
3450,-4.41E-08,-4.41E-08,-4.41E-08,-14.98159733,-12.61840267,27.6,14.98159733,12.61840267
3475,-4.42E-08,-4.42E-08,-4.42E-08,-15.03456479,-12.76543521,27.8,15.03456479,12.76543521
3500,-4.44E-08,-4.44E-08,-4.44E-08,-15.08708074,-12.91291926,28,15.08708074,12.91291926
3525,-4.45E-08,-4.45E-08,-4.45E-08,-15.13915005,-13.06084995,28.2,15.13915005,13.06084995
3550,-4.47E-08,-4.47E-08,-4.47E-08,-15.19077753,-13.20922247,28.4,15.19077753,13.20922247
3575,-4.48E-08,-4.48E-08,-4.48E-08,-15.24196795,-13.35803205,28.6,15.24196795,13.35803205
3600,-4.50E-08,-4.50E-08,-4.50E-08,-15.29272601,-13.50727399,28.8,15.29272601,13.50727399
3625,-4.51E-08,-4.51E-08,-4.51E-08,-15.34305639,-13.65694361,29,15.34305639,13.65694361
3650,-4.53E-08,-4.53E-08,-4.53E-08,-15.39296367,-13.80703633,29.2,15.39296367,13.80703633
3675,-4.54E-08,-4.54E-08,-4.54E-08,-15.44245243,-13.95754757,29.4,15.44245243,13.95754757
3700,-4.56E-08,-4.56E-08,-4.56E-08,-15.49152718,-14.10847282,29.6,15.49152718,14.10847282
3725,-4.57E-08,-4.57E-08,-4.57E-08,-15.54019238,-14.25980762,29.8,15.54019238,14.25980762
3750,-4.59E-08,-4.59E-08,-4.59E-08,-15.58845244,-14.41154756,30,15.58845244,14.41154756
3775,-4.60E-08,-4.60E-08,-4.60E-08,-15.63631172,-14.56368828,30.2,15.63631172,14.56368828
3800,-4.61E-08,-4.61E-08,-4.61E-08,-15.68377456,-14.71622544,30.4,15.68377456,14.71622544
3825,-4.63E-08,-4.63E-08,-4.63E-08,-15.73084522,-14.86915478,30.6,15.73084522,14.86915478
3850,-4.64E-08,-4.64E-08,-4.64E-08,-15.77752792,-15.02247208,30.8,15.77752792,15.02247208
3875,-4.66E-08,-4.66E-08,-4.66E-08,-15.82382686,-15.17617314,31,15.82382686,15.17617314
3900,-4.67E-08,-4.67E-08,-4.67E-08,-15.86974616,-15.33025384,31.2,15.86974616,15.33025384
3925,-4.68E-08,-4.68E-08,-4.68E-08,-15.91528992,-15.48471008,31.4,15.91528992,15.48471008
3950,-4.70E-08,-4.70E-08,-4.70E-08,-15.96046218,-15.63953782,31.6,15.96046218,15.63953782
3975,-4.71E-08,-4.71E-08,-4.71E-08,-16.00526695,-15.79473305,31.8,16.00526695,15.79473305
4000,-4.72E-08,-4.72E-08,-4.72E-08,-16.04970819,-15.95029181,32,16.04970819,15.95029181
4025,-4.73E-08,-4.73E-08,-4.73E-08,-16.09378982,-16.10621018,32.2,16.09378982,16.10621018
4050,-4.75E-08,-4.75E-08,-4.75E-08,-16.13751571,-16.26248429,32.4,16.13751571,16.26248429
4075,-4.76E-08,-4.76E-08,-4.76E-08,-16.1808897,-16.4191103,32.6,16.1808897,16.4191103
4100,-4.77E-08,-4.77E-08,-4.77E-08,-16.22391558,-16.57608442,32.8,16.22391558,16.57608442
4125,-4.79E-08,-4.79E-08,-4.79E-08,-16.2665971,-16.7334029,33,16.2665971,16.7334029
4150,-4.80E-08,-4.80E-08,-4.80E-08,-16.30893797,-16.89106203,33.2,16.30893797,16.89106203
4175,-4.81E-08,-4.81E-08,-4.81E-08,-16.35094187,-17.04905813,33.4,16.35094187,17.04905813
4200,-4.82E-08,-4.82E-08,-4.82E-08,-16.39261243,-17.20738757,33.6,16.39261243,17.20738757
4225,-4.84E-08,-4.84E-08,-4.84E-08,-16.43395324,-17.36604676,33.8,16.43395324,17.36604676
4250,-4.85E-08,-4.85E-08,-4.85E-08,-16.47496785,-17.52503215,34,16.47496785,17.52503215
4275,-4.86E-08,-4.86E-08,-4.86E-08,-16.51565977,-17.68434023,34.2,16.51565977,17.68434023
4300,-4.87E-08,-4.87E-08,-4.87E-08,-16.5560325,-17.8439675,34.4,16.5560325,17.8439675
4325,-4.88E-08,-4.88E-08,-4.88E-08,-16.59608946,-18.00391054,34.6,16.59608946,18.00391054
4350,-4.89E-08,-4.89E-08,-4.89E-08,-16.63583407,-18.16416593,34.8,16.63583407,18.16416593
4375,-4.91E-08,-4.91E-08,-4.91E-08,-16.67526968,-18.32473032,35,16.67526968,18.32473032
4400,-4.92E-08,-4.92E-08,-4.92E-08,-16.71439962,-18.48560038,35.2,16.71439962,18.48560038
4425,-4.93E-08,-4.93E-08,-4.93E-08,-16.7532272,-18.6467728,35.4,16.7532272,18.6467728
4450,-4.94E-08,-4.94E-08,-4.94E-08,-16.79175567,-18.80824433,35.6,16.79175567,18.80824433
4475,-4.95E-08,-4.95E-08,-4.95E-08,-16.82998826,-18.97001174,35.8,16.82998826,18.97001174
4500,-4.96E-08,-4.96E-08,-4.96E-08,-16.86792814,-19.13207186,36,16.86792814,19.13207186
4525,-4.97E-08,-4.97E-08,-4.97E-08,-16.90557849,-19.29442151,36.2,16.90557849,19.29442151
4550,-4.98E-08,-4.98E-08,-4.98E-08,-16.94294241,-19.45705759,36.4,16.94294241,19.45705759
4575,-5.00E-08,-5.00E-08,-5.00E-08,-16.980023,-19.619977,36.6,16.980023,19.619977
4600,-5.01E-08,-5.01E-08,-5.01E-08,-17.01682331,-19.78317669,36.8,17.01682331,19.78317669
4625,-5.02E-08,-5.02E-08,-5.02E-08,-17.05334636,-19.94665364,37,17.05334636,19.94665364
4650,-5.03E-08,-5.03E-08,-5.03E-08,-17.08959514,-20.11040486,37.2,17.08959514,20.11040486
4675,-5.04E-08,-5.04E-08,-5.04E-08,-17.1255726,-20.2744274,37.4,17.1255726,20.2744274
4700,-5.05E-08,-5.05E-08,-5.05E-08,-17.16128167,-20.43871833,37.6,17.16128167,20.43871833
4725,-5.06E-08,-5.06E-08,-5.06E-08,-17.19672525,-20.60327475,37.8,17.19672525,20.60327475
4750,-5.07E-08,-5.07E-08,-5.07E-08,-17.23190618,-20.76809382,38,17.23190618,20.76809382
4775,-5.08E-08,-5.08E-08,-5.08E-08,-17.26682731,-20.93317269,38.2,17.26682731,20.93317269
4800,-5.09E-08,-5.09E-08,-5.09E-08,-17.30149143,-21.09850857,38.4,17.30149143,21.09850857
4825,-5.10E-08,-5.10E-08,-5.10E-08,-17.33590132,-21.26409868,38.6,17.33590132,21.26409868
4850,-5.11E-08,-5.11E-08,-5.11E-08,-17.37005971,-21.42994029,38.8,17.37005971,21.42994029
4875,-5.12E-08,-5.12E-08,-5.12E-08,-17.40396931,-21.59603069,39,17.40396931,21.59603069
4900,-5.13E-08,-5.13E-08,-5.13E-08,-17.43763281,-21.76236719,39.2,17.43763281,21.76236719
4925,-5.14E-08,-5.14E-08,-5.14E-08,-17.47105286,-21.92894714,39.4,17.47105286,21.92894714
4950,-5.15E-08,-5.15E-08,-5.15E-08,-17.50423208,-22.09576792,39.6,17.50423208,22.09576792
4975,-5.16E-08,-5.16E-08,-5.16E-08,-17.53717307,-22.26282693,39.8,17.53717307,22.26282693
5000,-5.17E-08,-5.17E-08,-5.17E-08,-17.56987839,-22.43012161,40,17.56987839,22.43012161
5025,-5.18E-08,-5.18E-08,-5.18E-08,-17.60235059,-22.59764941,40.2,17.60235059,22.59764941
5050,-5.19E-08,-5.19E-08,-5.19E-08,-17.63459217,-22.76540783,40.4,17.63459217,22.76540783
5075,-5.20E-08,-5.20E-08,-5.20E-08,-17.66660563,-22.93339437,40.6,17.66660563,22.93339437
5100,-5.21E-08,-5.21E-08,-5.21E-08,-17.69839342,-23.10160658,40.8,17.69839342,23.10160658
5125,-5.22E-08,-5.22E-08,-5.22E-08,-17.72995798,-23.27004202,41,17.72995798,23.27004202
5150,-5.23E-08,-5.23E-08,-5.23E-08,-17.7613017,-23.4386983,41.2,17.7613017,23.4386983
5175,-5.23E-08,-5.23E-08,-5.23E-08,-17.79242698,-23.60757302,41.4,17.79242698,23.60757302
5200,-5.24E-08,-5.24E-08,-5.24E-08,-17.82333616,-23.77666384,41.6,17.82333616,23.77666384
5225,-5.25E-08,-5.25E-08,-5.25E-08,-17.85403157,-23.94596843,41.8,17.85403157,23.94596843
5250,-5.26E-08,-5.26E-08,-5.26E-08,-17.88451552,-24.11548448,42,17.88451552,24.11548448
5275,-5.27E-08,-5.27E-08,-5.27E-08,-17.91479029,-24.28520971,42.2,17.91479029,24.28520971
5300,-5.28E-08,-5.28E-08,-5.28E-08,-17.94485813,-24.45514187,42.4,17.94485813,24.45514187
5325,-5.29E-08,-5.29E-08,-5.29E-08,-17.97472127,-24.62527873,42.6,17.97472127,24.62527873
5350,-5.30E-08,-5.30E-08,-5.30E-08,-18.00438192,-24.79561808,42.8,18.00438192,24.79561808
5375,-5.31E-08,-5.31E-08,-5.31E-08,-18.03384226,-24.96615774,43,18.03384226,24.96615774
5400,-5.31E-08,-5.31E-08,-5.31E-08,-18.06310445,-25.13689555,43.2,18.06310445,25.13689555
5425,-5.32E-08,-5.32E-08,-5.32E-08,-18.09217062,-25.30782938,43.4,18.09217062,25.30782938
5450,-5.33E-08,-5.33E-08,-5.33E-08,-18.12104289,-25.47895711,43.6,18.12104289,25.47895711
5475,-5.34E-08,-5.34E-08,-5.34E-08,-18.14972335,-25.65027665,43.8,18.14972335,25.65027665
5500,-5.35E-08,-5.35E-08,-5.35E-08,-18.17821406,-25.82178594,44,18.17821406,25.82178594
5525,-5.36E-08,-5.36E-08,-5.36E-08,-18.20651707,-25.99348293,44.2,18.20651707,25.99348293
5550,-5.36E-08,-5.36E-08,-5.36E-08,-18.23463441,-26.16536559,44.4,18.23463441,26.16536559
5575,-5.37E-08,-5.37E-08,-5.37E-08,-18.26256807,-26.33743193,44.6,18.26256807,26.33743193
5600,-5.38E-08,-5.38E-08,-5.38E-08,-18.29032003,-26.50967997,44.8,18.29032003,26.50967997
5625,-5.39E-08,-5.39E-08,-5.39E-08,-18.31789225,-26.68210775,45,18.31789225,26.68210775
5650,-5.40E-08,-5.40E-08,-5.40E-08,-18.34528667,-26.85471333,45.2,18.34528667,26.85471333
5675,-5.41E-08,-5.41E-08,-5.41E-08,-18.37250521,-27.02749479,45.4,18.37250521,27.02749479
5700,-5.41E-08,-5.41E-08,-5.41E-08,-18.39954976,-27.20045024,45.6,18.39954976,27.20045024
5725,-5.42E-08,-5.42E-08,-5.42E-08,-18.42642219,-27.37357781,45.8,18.42642219,27.37357781
5750,-5.43E-08,-5.43E-08,-5.43E-08,-18.45312437,-27.54687563,46,18.45312437,27.54687563
5775,-5.44E-08,-5.44E-08,-5.44E-08,-18.47965812,-27.72034188,46.2,18.47965812,27.72034188
5800,-5.44E-08,-5.44E-08,-5.44E-08,-18.50602526,-27.89397474,46.4,18.50602526,27.89397474
5825,-5.45E-08,-5.45E-08,-5.45E-08,-18.53222759,-28.06777241,46.6,18.53222759,28.06777241
5850,-5.46E-08,-5.46E-08,-5.46E-08,-18.55826688,-28.24173312,46.8,18.55826688,28.24173312
5875,-5.47E-08,-5.47E-08,-5.47E-08,-18.5841449,-28.4158551,47,18.5841449,28.4158551
5900,-5.48E-08,-5.48E-08,-5.48E-08,-18.60986337,-28.59013663,47.2,18.60986337,28.59013663
5925,-5.48E-08,-5.48E-08,-5.48E-08,-18.63542402,-28.76457598,47.4,18.63542402,28.76457598
5950,-5.49E-08,-5.49E-08,-5.49E-08,-18.66082855,-28.93917145,47.6,18.66082855,28.93917145
5975,-5.50E-08,-5.50E-08,-5.50E-08,-18.68607864,-29.11392136,47.8,18.68607864,29.11392136
6000,-5.51E-08,-5.51E-08,-5.51E-08,-18.71117596,-29.28882404,48,18.71117596,29.28882404
6025,-5.51E-08,-5.51E-08,-5.51E-08,-18.73612215,-29.46387785,48.2,18.73612215,29.46387785
6050,-5.52E-08,-5.52E-08,-5.52E-08,-18.76091884,-29.63908116,48.4,18.76091884,29.63908116
6075,-5.53E-08,-5.53E-08,-5.53E-08,-18.78556765,-29.81443235,48.6,18.78556765,29.81443235
6100,-5.53E-08,-5.53E-08,-5.53E-08,-18.81007016,-29.98992984,48.8,18.81007016,29.98992984
6125,-5.54E-08,-5.54E-08,-5.54E-08,-18.83442796,-30.16557204,49,18.83442796,30.16557204
6150,-5.55E-08,-5.55E-08,-5.55E-08,-18.8586426,-30.3413574,49.2,18.8586426,30.3413574
6175,-5.56E-08,-5.56E-08,-5.56E-08,-18.88271562,-30.51728438,49.4,18.88271562,30.51728438
6200,-5.56E-08,-5.56E-08,-5.56E-08,-18.90664856,-30.69335144,49.6,18.90664856,30.69335144
6225,-5.57E-08,-5.57E-08,-5.57E-08,-18.93044292,-30.86955708,49.8,18.93044292,30.86955708
6250,-5.58E-08,-5.58E-08,-5.58E-08,-18.9541002,-31.0458998,50,18.9541002,31.0458998
6275,-5.58E-08,-5.58E-08,-5.58E-08,-18.97762187,-31.22237813,50.2,18.97762187,31.22237813
6300,-5.59E-08,-5.59E-08,-5.59E-08,-19.0010094,-31.3989906,50.4,19.0010094,31.3989906
6325,-5.60E-08,-5.60E-08,-5.60E-08,-19.02426423,-31.57573577,50.6,19.02426423,31.57573577
6350,-5.60E-08,-5.60E-08,-5.60E-08,-19.04738778,-31.75261222,50.8,19.04738778,31.75261222
6375,-5.61E-08,-5.61E-08,-5.61E-08,-19.07038149,-31.92961851,51,19.07038149,31.92961851
6400,-5.62E-08,-5.62E-08,-5.62E-08,-19.09324674,-32.10675326,51.2,19.09324674,32.10675326
6425,-5.62E-08,-5.62E-08,-5.62E-08,-19.11598491,-32.28401509,51.4,19.11598491,32.28401509
6450,-5.63E-08,-5.63E-08,-5.63E-08,-19.13859739,-32.46140261,51.6,19.13859739,32.46140261
6475,-5.64E-08,-5.64E-08,-5.64E-08,-19.16108552,-32.63891448,51.8,19.16108552,32.63891448
6500,-5.64E-08,-5.64E-08,-5.64E-08,-19.18345065,-32.81654935,52,19.18345065,32.81654935
6525,-5.65E-08,-5.65E-08,-5.65E-08,-19.2056941,-32.9943059,52.2,19.2056941,32.9943059
6550,-5.66E-08,-5.66E-08,-5.66E-08,-19.22781718,-33.17218282,52.4,19.22781718,33.17218282
6575,-5.66E-08,-5.66E-08,-5.66E-08,-19.24982118,-33.35017882,52.6,19.24982118,33.35017882
6600,-5.67E-08,-5.67E-08,-5.67E-08,-19.2717074,-33.5282926,52.8,19.2717074,33.5282926
6625,-5.68E-08,-5.68E-08,-5.68E-08,-19.2934771,-33.7065229,53,19.2934771,33.7065229
6650,-5.68E-08,-5.68E-08,-5.68E-08,-19.31513154,-33.88486846,53.2,19.31513154,33.88486846
6675,-5.69E-08,-5.69E-08,-5.69E-08,-19.33667196,-34.06332804,53.4,19.33667196,34.06332804
6700,-5.70E-08,-5.70E-08,-5.70E-08,-19.35809958,-34.24190042,53.6,19.35809958,34.24190042
6725,-5.70E-08,-5.70E-08,-5.70E-08,-19.37941564,-34.42058436,53.8,19.37941564,34.42058436
6750,-5.71E-08,-5.71E-08,-5.71E-08,-19.40062131,-34.59937869,54,19.40062131,34.59937869
6775,-5.71E-08,-5.71E-08,-5.71E-08,-19.42171781,-34.77828219,54.2,19.42171781,34.77828219
6800,-5.72E-08,-5.72E-08,-5.72E-08,-19.44270629,-34.95729371,54.4,19.44270629,34.95729371
6825,-5.73E-08,-5.73E-08,-5.73E-08,-19.46358794,-35.13641206,54.6,19.46358794,35.13641206
6850,-5.73E-08,-5.73E-08,-5.73E-08,-19.48436389,-35.31563611,54.8,19.48436389,35.31563611
6875,-5.74E-08,-5.74E-08,-5.74E-08,-19.50503529,-35.49496471,55,19.50503529,35.49496471
6900,-5.74E-08,-5.74E-08,-5.74E-08,-19.52560327,-35.67439673,55.2,19.52560327,35.67439673
6925,-5.75E-08,-5.75E-08,-5.75E-08,-19.54606893,-35.85393107,55.4,19.54606893,35.85393107
6950,-5.76E-08,-5.76E-08,-5.76E-08,-19.56643339,-36.03356661,55.6,19.56643339,36.03356661
6975,-5.76E-08,-5.76E-08,-5.76E-08,-19.58669773,-36.21330227,55.8,19.58669773,36.21330227
7000,-5.77E-08,-5.77E-08,-5.77E-08,-19.60686303,-36.39313697,56,19.60686303,36.39313697
7025,-5.77E-08,-5.77E-08,-5.77E-08,-19.62693037,-36.57306963,56.2,19.62693037,36.57306963
7050,-5.78E-08,-5.78E-08,-5.78E-08,-19.64690078,-36.75309922,56.4,19.64690078,36.75309922
7075,-5.79E-08,-5.79E-08,-5.79E-08,-19.66677533,-36.93322467,56.6,19.66677533,36.93322467
7100,-5.79E-08,-5.79E-08,-5.79E-08,-19.68655504,-37.11344496,56.8,19.68655504,37.11344496
7125,-5.80E-08,-5.80E-08,-5.80E-08,-19.70624093,-37.29375907,57,19.70624093,37.29375907
7150,-5.80E-08,-5.80E-08,-5.80E-08,-19.72583403,-37.47416597,57.2,19.72583403,37.47416597
7175,-5.81E-08,-5.81E-08,-5.81E-08,-19.74533531,-37.65466469,57.4,19.74533531,37.65466469
7200,-5.81E-08,-5.81E-08,-5.81E-08,-19.76474579,-37.83525421,57.6,19.76474579,37.83525421
7225,-5.82E-08,-5.82E-08,-5.82E-08,-19.78406643,-38.01593357,57.8,19.78406643,38.01593357
7250,-5.83E-08,-5.83E-08,-5.83E-08,-19.8032982,-38.1967018,58,19.8032982,38.1967018
7275,-5.83E-08,-5.83E-08,-5.83E-08,-19.82244206,-38.37755794,58.2,19.82244206,38.37755794
7300,-5.84E-08,-5.84E-08,-5.84E-08,-19.84149896,-38.55850104,58.4,19.84149896,38.55850104
7325,-5.84E-08,-5.84E-08,-5.84E-08,-19.86046984,-38.73953016,58.6,19.86046984,38.73953016
7350,-5.85E-08,-5.85E-08,-5.85E-08,-19.87935562,-38.92064438,58.8,19.87935562,38.92064438
7375,-5.85E-08,-5.85E-08,-5.85E-08,-19.89815722,-39.10184278,59,19.89815722,39.10184278
7400,-5.86E-08,-5.86E-08,-5.86E-08,-19.91687554,-39.28312446,59.2,19.91687554,39.28312446
7425,-5.87E-08,-5.87E-08,-5.87E-08,-19.93551149,-39.46448851,59.4,19.93551149,39.46448851
7450,-5.87E-08,-5.87E-08,-5.87E-08,-19.95406596,-39.64593404,59.6,19.95406596,39.64593404
7475,-5.88E-08,-5.88E-08,-5.88E-08,-19.97253981,-39.82746019,59.8,19.97253981,39.82746019
7500,-5.88E-08,-5.88E-08,-5.88E-08,-19.99093393,-40.00906607,60,19.99093393,40.00906607
7525,-5.89E-08,-5.89E-08,-5.89E-08,-20.00924916,-40.19075084,60.2,20.00924916,40.19075084
7550,-5.89E-08,-5.89E-08,-5.89E-08,-20.02748636,-40.37251364,60.4,20.02748636,40.37251364
7575,-5.90E-08,-5.90E-08,-5.90E-08,-20.04564637,-40.55435363,60.6,20.04564637,40.55435363
7600,-5.90E-08,-5.90E-08,-5.90E-08,-20.06373003,-40.73626997,60.8,20.06373003,40.73626997
7625,-5.91E-08,-5.91E-08,-5.91E-08,-20.08173814,-40.91826186,61,20.08173814,40.91826186
7650,-5.91E-08,-5.91E-08,-5.91E-08,-20.09967154,-41.10032846,61.2,20.09967154,41.10032846
7675,-5.92E-08,-5.92E-08,-5.92E-08,-20.11753102,-41.28246898,61.4,20.11753102,41.28246898
7700,-5.92E-08,-5.92E-08,-5.92E-08,-20.13531739,-41.46468261,61.6,20.13531739,41.46468261
7725,-5.93E-08,-5.93E-08,-5.93E-08,-20.15303142,-41.64696858,61.8,20.15303142,41.64696858
7750,-5.93E-08,-5.93E-08,-5.93E-08,-20.1706739,-41.8293261,62,20.1706739,41.8293261
7775,-5.94E-08,-5.94E-08,-5.94E-08,-20.1882456,-42.0117544,62.2,20.1882456,42.0117544
7800,-5.94E-08,-5.94E-08,-5.94E-08,-20.20574729,-42.19425271,62.4,20.20574729,42.19425271
7825,-5.95E-08,-5.95E-08,-5.95E-08,-20.22317971,-42.37682029,62.6,20.22317971,42.37682029
7850,-5.95E-08,-5.95E-08,-5.95E-08,-20.24054362,-42.55945638,62.8,20.24054362,42.55945638
7875,-5.96E-08,-5.96E-08,-5.96E-08,-20.25783974,-42.74216026,63,20.25783974,42.74216026
7900,-5.97E-08,-5.97E-08,-5.97E-08,-20.27506882,-42.92493118,63.2,20.27506882,42.92493118
7925,-5.97E-08,-5.97E-08,-5.97E-08,-20.29223158,-43.10776842,63.4,20.29223158,43.10776842
7950,-5.98E-08,-5.98E-08,-5.98E-08,-20.30932873,-43.29067127,63.6,20.30932873,43.29067127
7975,-5.98E-08,-5.98E-08,-5.98E-08,-20.32636097,-43.47363903,63.8,20.32636097,43.47363903
8000,-5.99E-08,-5.99E-08,-5.99E-08,-20.34332901,-43.65667099,64,20.34332901,43.65667099
8025,-5.99E-08,-5.99E-08,-5.99E-08,-20.36023354,-43.83976646,64.2,20.36023354,43.83976646
8050,-6.00E-08,-6.00E-08,-6.00E-08,-20.37707524,-44.02292476,64.4,20.37707524,44.02292476
8075,-6.00E-08,-6.00E-08,-6.00E-08,-20.3938548,-44.2061452,64.6,20.3938548,44.2061452
8100,-6.00E-08,-6.00E-08,-6.00E-08,-20.41057287,-44.38942713,64.8,20.41057287,44.38942713
8125,-6.01E-08,-6.01E-08,-6.01E-08,-20.42723013,-44.57276987,65,20.42723013,44.57276987
8150,-6.01E-08,-6.01E-08,-6.01E-08,-20.44382722,-44.75617278,65.2,20.44382722,44.75617278
8175,-6.02E-08,-6.02E-08,-6.02E-08,-20.46036481,-44.93963519,65.4,20.46036481,44.93963519
8200,-6.02E-08,-6.02E-08,-6.02E-08,-20.47684352,-45.12315648,65.6,20.47684352,45.12315648
8225,-6.03E-08,-6.03E-08,-6.03E-08,-20.49326399,-45.30673601,65.8,20.49326399,45.30673601
8250,-6.03E-08,-6.03E-08,-6.03E-08,-20.50962686,-45.49037314,66,20.50962686,45.49037314
8275,-6.04E-08,-6.04E-08,-6.04E-08,-20.52593273,-45.67406727,66.2,20.52593273,45.67406727
8300,-6.04E-08,-6.04E-08,-6.04E-08,-20.54218223,-45.85781777,66.4,20.54218223,45.85781777
8325,-6.05E-08,-6.05E-08,-6.05E-08,-20.55837597,-46.04162403,66.6,20.55837597,46.04162403
8350,-6.05E-08,-6.05E-08,-6.05E-08,-20.57451454,-46.22548546,66.8,20.57451454,46.22548546
8375,-6.06E-08,-6.06E-08,-6.06E-08,-20.59059853,-46.40940147,67,20.59059853,46.40940147
8400,-6.06E-08,-6.06E-08,-6.06E-08,-20.60662855,-46.59337145,67.2,20.60662855,46.59337145
8425,-6.07E-08,-6.07E-08,-6.07E-08,-20.62260516,-46.77739484,67.4,20.62260516,46.77739484
8450,-6.07E-08,-6.07E-08,-6.07E-08,-20.63852895,-46.96147105,67.6,20.63852895,46.96147105
8475,-6.08E-08,-6.08E-08,-6.08E-08,-20.65440048,-47.14559952,67.8,20.65440048,47.14559952
8500,-6.08E-08,-6.08E-08,-6.08E-08,-20.67022032,-47.32977968,68,20.67022032,47.32977968
8525,-6.09E-08,-6.09E-08,-6.09E-08,-20.68598902,-47.51401098,68.2,20.68598902,47.51401098
8550,-6.09E-08,-6.09E-08,-6.09E-08,-20.70170714,-47.69829286,68.4,20.70170714,47.69829286
8575,-6.10E-08,-6.10E-08,-6.10E-08,-20.71737522,-47.88262478,68.6,20.71737522,47.88262478
8600,-6.10E-08,-6.10E-08,-6.10E-08,-20.73299379,-48.06700621,68.8,20.73299379,48.06700621
8625,-6.10E-08,-6.10E-08,-6.10E-08,-20.7485634,-48.2514366,69,20.7485634,48.2514366
8650,-6.11E-08,-6.11E-08,-6.11E-08,-20.76408458,-48.43591542,69.2,20.76408458,48.43591542
8675,-6.11E-08,-6.11E-08,-6.11E-08,-20.77955783,-48.62044217,69.4,20.77955783,48.62044217
8700,-6.12E-08,-6.12E-08,-6.12E-08,-20.79498368,-48.80501632,69.6,20.79498368,48.80501632
8725,-6.12E-08,-6.12E-08,-6.12E-08,-20.81036265,-48.98963735,69.8,20.81036265,48.98963735
8750,-6.13E-08,-6.13E-08,-6.13E-08,-20.82569523,-49.17430477,70,20.82569523,49.17430477
8775,-6.13E-08,-6.13E-08,-6.13E-08,-20.84098193,-49.35901807,70.2,20.84098193,49.35901807
8800,-6.14E-08,-6.14E-08,-6.14E-08,-20.85622323,-49.54377677,70.4,20.85622323,49.54377677
8825,-6.14E-08,-6.14E-08,-6.14E-08,-20.87141964,-49.72858036,70.6,20.87141964,49.72858036
8850,-6.15E-08,-6.15E-08,-6.15E-08,-20.88657163,-49.91342837,70.8,20.88657163,49.91342837
8875,-6.15E-08,-6.15E-08,-6.15E-08,-20.90167968,-50.09832032,71,20.90167968,50.09832032
8900,-6.15E-08,-6.15E-08,-6.15E-08,-20.91674426,-50.28325574,71.2,20.91674426,50.28325574
8925,-6.16E-08,-6.16E-08,-6.16E-08,-20.93176585,-50.46823415,71.4,20.93176585,50.46823415
8950,-6.16E-08,-6.16E-08,-6.16E-08,-20.94674491,-50.65325509,71.6,20.94674491,50.65325509
8975,-6.17E-08,-6.17E-08,-6.17E-08,-20.96168189,-50.83831811,71.8,20.96168189,50.83831811
9000,-6.17E-08,-6.17E-08,-6.17E-08,-20.97657726,-51.02342274,72,20.97657726,51.02342274
9025,-6.18E-08,-6.18E-08,-6.18E-08,-20.99143145,-51.20856855,72.2,20.99143145,51.20856855
9050,-6.18E-08,-6.18E-08,-6.18E-08,-21.00624491,-51.39375509,72.4,21.00624491,51.39375509
9075,-6.18E-08,-6.18E-08,-6.18E-08,-21.02101808,-51.57898192,72.6,21.02101808,51.57898192
9100,-6.19E-08,-6.19E-08,-6.19E-08,-21.0357514,-51.7642486,72.8,21.0357514,51.7642486
9125,-6.19E-08,-6.19E-08,-6.19E-08,-21.05044529,-51.94955471,73,21.05044529,51.94955471
9150,-6.20E-08,-6.20E-08,-6.20E-08,-21.06510018,-52.13489982,73.2,21.06510018,52.13489982
9175,-6.20E-08,-6.20E-08,-6.20E-08,-21.07971649,-52.32028351,73.4,21.07971649,52.32028351
9200,-6.21E-08,-6.21E-08,-6.21E-08,-21.09429464,-52.50570536,73.6,21.09429464,52.50570536
9225,-6.21E-08,-6.21E-08,-6.21E-08,-21.10883503,-52.69116497,73.8,21.10883503,52.69116497
9250,-6.21E-08,-6.21E-08,-6.21E-08,-21.12333808,-52.87666192,74,21.12333808,52.87666192
9275,-6.22E-08,-6.22E-08,-6.22E-08,-21.13780418,-53.06219582,74.2,21.13780418,53.06219582
9300,-6.22E-08,-6.22E-08,-6.22E-08,-21.15223374,-53.24776626,74.4,21.15223374,53.24776626
9325,-6.23E-08,-6.23E-08,-6.23E-08,-21.16662715,-53.43337285,74.6,21.16662715,53.43337285
9350,-6.23E-08,-6.23E-08,-6.23E-08,-21.18098479,-53.61901521,74.8,21.18098479,53.61901521
9375,-6.24E-08,-6.24E-08,-6.24E-08,-21.19530706,-53.80469294,75,21.19530706,53.80469294
9400,-6.24E-08,-6.24E-08,-6.24E-08,-21.20959433,-53.99040567,75.2,21.20959433,53.99040567
9425,-6.24E-08,-6.24E-08,-6.24E-08,-21.22384698,-54.17615302,75.4,21.22384698,54.17615302
9450,-6.25E-08,-6.25E-08,-6.25E-08,-21.23806539,-54.36193461,75.6,21.23806539,54.36193461
9475,-6.25E-08,-6.25E-08,-6.25E-08,-21.25224992,-54.54775008,75.8,21.25224992,54.54775008
9500,-6.26E-08,-6.26E-08,-6.26E-08,-21.26640095,-54.73359905,76,21.26640095,54.73359905
9525,-6.26E-08,-6.26E-08,-6.26E-08,-21.28051882,-54.91948118,76.2,21.28051882,54.91948118
9550,-6.27E-08,-6.27E-08,-6.27E-08,-21.2946039,-55.1053961,76.4,21.2946039,55.1053961
9575,-6.27E-08,-6.27E-08,-6.27E-08,-21.30865654,-55.29134346,76.6,21.30865654,55.29134346
9600,-6.27E-08,-6.27E-08,-6.27E-08,-21.32267709,-55.47732291,76.8,21.32267709,55.47732291
9625,-6.28E-08,-6.28E-08,-6.28E-08,-21.33666589,-55.66333411,77,21.33666589,55.66333411
9650,-6.28E-08,-6.28E-08,-6.28E-08,-21.3506233,-55.8493767,77.2,21.3506233,55.8493767
9675,-6.29E-08,-6.29E-08,-6.29E-08,-21.36454964,-56.03545036,77.4,21.36454964,56.03545036
9700,-6.29E-08,-6.29E-08,-6.29E-08,-21.37844526,-56.22155474,77.6,21.37844526,56.22155474
9725,-6.29E-08,-6.29E-08,-6.29E-08,-21.39231047,-56.40768953,77.8,21.39231047,56.40768953
9750,-6.30E-08,-6.30E-08,-6.30E-08,-21.40614562,-56.59385438,78,21.40614562,56.59385438
9775,-6.30E-08,-6.30E-08,-6.30E-08,-21.41995103,-56.78004897,78.2,21.41995103,56.78004897
9800,-6.31E-08,-6.31E-08,-6.31E-08,-21.433727,-56.966273,78.4,21.433727,56.966273
9825,-6.31E-08,-6.31E-08,-6.31E-08,-21.44747387,-57.15252613,78.6,21.44747387,57.15252613
9850,-6.31E-08,-6.31E-08,-6.31E-08,-21.46119195,-57.33880805,78.8,21.46119195,57.33880805
9875,-6.32E-08,-6.32E-08,-6.32E-08,-21.47488154,-57.52511846,79,21.47488154,57.52511846
9900,-6.32E-08,-6.32E-08,-6.32E-08,-21.48854296,-57.71145704,79.2,21.48854296,57.71145704
9925,-6.33E-08,-6.33E-08,-6.33E-08,-21.5021765,-57.8978235,79.4,21.5021765,57.8978235
9950,-6.33E-08,-6.33E-08,-6.33E-08,-21.51578248,-58.08421752,79.6,21.51578248,58.08421752
9975,-6.33E-08,-6.33E-08,-6.33E-08,-21.52936117,-58.27063883,79.8,21.52936117,58.27063883
10000,-6.34E-08,-6.34E-08,-6.34E-08,-21.54291289,-58.45708711,80,21.54291289,58.45708711
10025,-6.34E-08,-6.34E-08,-6.34E-08,-21.55643791,-58.64356209,80.2,21.55643791,58.64356209
10050,-6.35E-08,-6.35E-08,-6.35E-08,-21.56993653,-58.83006347,80.4,21.56993653,58.83006347
10075,-6.35E-08,-6.35E-08,-6.35E-08,-21.58340904,-59.01659096,80.6,21.58340904,59.01659096
10100,-6.35E-08,-6.35E-08,-6.35E-08,-21.5968557,-59.2031443,80.8,21.5968557,59.2031443
10125,-6.36E-08,-6.36E-08,-6.36E-08,-21.61027681,-59.38972319,81,21.61027681,59.38972319
10150,-6.36E-08,-6.36E-08,-6.36E-08,-21.62367263,-59.57632737,81.2,21.62367263,59.57632737
10175,-6.37E-08,-6.37E-08,-6.37E-08,-21.63704345,-59.76295655,81.4,21.63704345,59.76295655
10200,-6.37E-08,-6.37E-08,-6.37E-08,-21.65038952,-59.94961048,81.6,21.65038952,59.94961048
10225,-6.37E-08,-6.37E-08,-6.37E-08,-21.66371112,-60.13628888,81.8,21.66371112,60.13628888
10250,-6.38E-08,-6.38E-08,-6.38E-08,-21.67700851,-60.32299149,82,21.67700851,60.32299149
10275,-6.38E-08,-6.38E-08,-6.38E-08,-21.69028195,-60.50971805,82.2,21.69028195,60.50971805
10300,-6.39E-08,-6.39E-08,-6.39E-08,-21.7035317,-60.6964683,82.4,21.7035317,60.6964683
10325,-6.39E-08,-6.39E-08,-6.39E-08,-21.71675801,-60.88324199,82.6,21.71675801,60.88324199
10350,-6.39E-08,-6.39E-08,-6.39E-08,-21.72996114,-61.07003886,82.8,21.72996114,61.07003886
10375,-6.40E-08,-6.40E-08,-6.40E-08,-21.74314134,-61.25685866,83,21.74314134,61.25685866
10400,-6.40E-08,-6.40E-08,-6.40E-08,-21.75629885,-61.44370115,83.2,21.75629885,61.44370115
10425,-6.40E-08,-6.40E-08,-6.40E-08,-21.76943392,-61.63056608,83.4,21.76943392,61.63056608
10450,-6.41E-08,-6.41E-08,-6.41E-08,-21.78254678,-61.81745322,83.6,21.78254678,61.81745322
10475,-6.41E-08,-6.41E-08,-6.41E-08,-21.79563769,-62.00436231,83.8,21.79563769,62.00436231
10500,-6.42E-08,-6.42E-08,-6.42E-08,-21.80870687,-62.19129313,84,21.80870687,62.19129313
10525,-6.42E-08,-6.42E-08,-6.42E-08,-21.82175457,-62.37824543,84.2,21.82175457,62.37824543
10550,-6.42E-08,-6.42E-08,-6.42E-08,-21.834781,-62.565219,84.4,21.834781,62.565219
10575,-6.43E-08,-6.43E-08,-6.43E-08,-21.84778641,-62.75221359,84.6,21.84778641,62.75221359
10600,-6.43E-08,-6.43E-08,-6.43E-08,-21.86077101,-62.93922899,84.8,21.86077101,62.93922899
10625,-6.44E-08,-6.44E-08,-6.44E-08,-21.87373504,-63.12626496,85,21.87373504,63.12626496
10650,-6.44E-08,-6.44E-08,-6.44E-08,-21.8866787,-63.3133213,85.2,21.8866787,63.3133213
10675,-6.44E-08,-6.44E-08,-6.44E-08,-21.89960224,-63.50039776,85.4,21.89960224,63.50039776
10700,-6.45E-08,-6.45E-08,-6.45E-08,-21.91250585,-63.68749415,85.6,21.91250585,63.68749415
10725,-6.45E-08,-6.45E-08,-6.45E-08,-21.92538975,-63.87461025,85.8,21.92538975,63.87461025
10750,-6.45E-08,-6.45E-08,-6.45E-08,-21.93825417,-64.06174583,86,21.93825417,64.06174583
10775,-6.46E-08,-6.46E-08,-6.46E-08,-21.9510993,-64.2489007,86.2,21.9510993,64.2489007
10800,-6.46E-08,-6.46E-08,-6.46E-08,-21.96392535,-64.43607465,86.4,21.96392535,64.43607465
10825,-6.47E-08,-6.47E-08,-6.47E-08,-21.97673254,-64.62326746,86.6,21.97673254,64.62326746
10850,-6.47E-08,-6.47E-08,-6.47E-08,-21.98952106,-64.81047894,86.8,21.98952106,64.81047894
10875,-6.47E-08,-6.47E-08,-6.47E-08,-22.00229111,-64.99770889,87,22.00229111,64.99770889
10900,-6.48E-08,-6.48E-08,-6.48E-08,-22.0150429,-65.1849571,87.2,22.0150429,65.1849571
10925,-6.48E-08,-6.48E-08,-6.48E-08,-22.02777662,-65.37222338,87.4,22.02777662,65.37222338
10950,-6.48E-08,-6.48E-08,-6.48E-08,-22.04049246,-65.55950754,87.6,22.04049246,65.55950754
10975,-6.49E-08,-6.49E-08,-6.49E-08,-22.05319063,-65.74680937,87.8,22.05319063,65.74680937
11000,-6.49E-08,-6.49E-08,-6.49E-08,-22.0658713,-65.9341287,88,22.0658713,65.9341287
11025,-6.50E-08,-6.50E-08,-6.50E-08,-22.07853467,-66.12146533,88.2,22.07853467,66.12146533
11050,-6.50E-08,-6.50E-08,-6.50E-08,-22.09118092,-66.30881908,88.4,22.09118092,66.30881908
11075,-6.50E-08,-6.50E-08,-6.50E-08,-22.10381024,-66.49618976,88.6,22.10381024,66.49618976
11100,-6.51E-08,-6.51E-08,-6.51E-08,-22.11642282,-66.68357718,88.8,22.11642282,66.68357718
11125,-6.51E-08,-6.51E-08,-6.51E-08,-22.12901882,-66.87098118,89,22.12901882,66.87098118
11150,-6.51E-08,-6.51E-08,-6.51E-08,-22.14159844,-67.05840156,89.2,22.14159844,67.05840156
11175,-6.52E-08,-6.52E-08,-6.52E-08,-22.15416184,-67.24583816,89.4,22.15416184,67.24583816
11200,-6.52E-08,-6.52E-08,-6.52E-08,-22.1667092,-67.4332908,89.6,22.1667092,67.4332908
11225,-6.53E-08,-6.53E-08,-6.53E-08,-22.1792407,-67.6207593,89.8,22.1792407,67.6207593
11250,-6.53E-08,-6.53E-08,-6.53E-08,-22.1917565,-67.8082435,90,22.1917565,67.8082435
11275,-6.53E-08,-6.53E-08,-6.53E-08,-22.20425677,-67.99574323,90.2,22.20425677,67.99574323
11300,-6.54E-08,-6.54E-08,-6.54E-08,-22.21674169,-68.18325831,90.4,22.21674169,68.18325831
11325,-6.54E-08,-6.54E-08,-6.54E-08,-22.22921142,-68.37078858,90.6,22.22921142,68.37078858
11350,-6.54E-08,-6.54E-08,-6.54E-08,-22.24166611,-68.55833389,90.8,22.24166611,68.55833389
11375,-6.55E-08,-6.55E-08,-6.55E-08,-22.25410594,-68.74589406,91,22.25410594,68.74589406
11400,-6.55E-08,-6.55E-08,-6.55E-08,-22.26653107,-68.93346893,91.2,22.26653107,68.93346893
11425,-6.55E-08,-6.55E-08,-6.55E-08,-22.27894164,-69.12105836,91.4,22.27894164,69.12105836
11450,-6.56E-08,-6.56E-08,-6.56E-08,-22.29133782,-69.30866218,91.6,22.29133782,69.30866218
11475,-6.56E-08,-6.56E-08,-6.56E-08,-22.30371977,-69.49628023,91.8,22.30371977,69.49628023
11500,-6.57E-08,-6.57E-08,-6.57E-08,-22.31608763,-69.68391237,92,22.31608763,69.68391237
11525,-6.57E-08,-6.57E-08,-6.57E-08,-22.32844156,-69.87155844,92.2,22.32844156,69.87155844
11550,-6.57E-08,-6.57E-08,-6.57E-08,-22.34078171,-70.05921829,92.4,22.34078171,70.05921829
11575,-6.58E-08,-6.58E-08,-6.58E-08,-22.35310823,-70.24689177,92.6,22.35310823,70.24689177
11600,-6.58E-08,-6.58E-08,-6.58E-08,-22.36542127,-70.43457873,92.8,22.36542127,70.43457873
11625,-6.58E-08,-6.58E-08,-6.58E-08,-22.37772096,-70.62227904,93,22.37772096,70.62227904
11650,-6.59E-08,-6.59E-08,-6.59E-08,-22.39000745,-70.80999255,93.2,22.39000745,70.80999255
11675,-6.59E-08,-6.59E-08,-6.59E-08,-22.4022809,-70.9977191,93.4,22.4022809,70.9977191
11700,-6.59E-08,-6.59E-08,-6.59E-08,-22.41454143,-71.18545857,93.6,22.41454143,71.18545857
11725,-6.60E-08,-6.60E-08,-6.60E-08,-22.42678918,-71.37321082,93.8,22.42678918,71.37321082
11750,-6.60E-08,-6.60E-08,-6.60E-08,-22.4390243,-71.5609757,94,22.4390243,71.5609757
11775,-6.61E-08,-6.61E-08,-6.61E-08,-22.45124691,-71.74875309,94.2,22.45124691,71.74875309
11800,-6.61E-08,-6.61E-08,-6.61E-08,-22.46345717,-71.93654283,94.4,22.46345717,71.93654283
11825,-6.61E-08,-6.61E-08,-6.61E-08,-22.47565518,-72.12434482,94.6,22.47565518,72.12434482
11850,-6.62E-08,-6.62E-08,-6.62E-08,-22.4878411,-72.3121589,94.8,22.4878411,72.3121589
11875,-6.62E-08,-6.62E-08,-6.62E-08,-22.50001505,-72.49998495,95,22.50001505,72.49998495
11900,-6.62E-08,-6.62E-08,-6.62E-08,-22.51217716,-72.68782284,95.2,22.51217716,72.68782284
11925,-6.63E-08,-6.63E-08,-6.63E-08,-22.52432755,-72.87567245,95.4,22.52432755,72.87567245
11950,-6.63E-08,-6.63E-08,-6.63E-08,-22.53646636,-73.06353364,95.6,22.53646636,73.06353364
11975,-6.63E-08,-6.63E-08,-6.63E-08,-22.5485937,-73.2514063,95.8,22.5485937,73.2514063
12000,-6.64E-08,-6.64E-08,-6.64E-08,-22.56070971,-73.43929029,96,22.56070971,73.43929029
12025,-6.64E-08,-6.64E-08,-6.64E-08,-22.57281449,-73.62718551,96.2,22.57281449,73.62718551
12050,-6.64E-08,-6.64E-08,-6.64E-08,-22.58490819,-73.81509181,96.4,22.58490819,73.81509181
12075,-6.65E-08,-6.65E-08,-6.65E-08,-22.5969909,-74.0030091,96.6,22.5969909,74.0030091
12100,-6.65E-08,-6.65E-08,-6.65E-08,-22.60906276,-74.19093724,96.8,22.60906276,74.19093724
12125,-6.66E-08,-6.66E-08,-6.66E-08,-22.62112388,-74.37887612,97,22.62112388,74.37887612
12150,-6.66E-08,-6.66E-08,-6.66E-08,-22.63317437,-74.56682563,97.2,22.63317437,74.56682563
12175,-6.66E-08,-6.66E-08,-6.66E-08,-22.64521435,-74.75478565,97.4,22.64521435,74.75478565
12200,-6.67E-08,-6.67E-08,-6.67E-08,-22.65724394,-74.94275606,97.6,22.65724394,74.94275606
12225,-6.67E-08,-6.67E-08,-6.67E-08,-22.66926324,-75.13073676,97.8,22.66926324,75.13073676
12250,-6.67E-08,-6.67E-08,-6.67E-08,-22.68127236,-75.31872764,98,22.68127236,75.31872764
12275,-6.68E-08,-6.68E-08,-6.68E-08,-22.69327142,-75.50672858,98.2,22.69327142,75.50672858
12300,-6.68E-08,-6.68E-08,-6.68E-08,-22.70526052,-75.69473948,98.4,22.70526052,75.69473948
12325,-6.68E-08,-6.68E-08,-6.68E-08,-22.71723978,-75.88276022,98.6,22.71723978,75.88276022
12350,-6.69E-08,-6.69E-08,-6.69E-08,-22.72920929,-76.07079071,98.8,22.72920929,76.07079071
12375,-6.69E-08,-6.69E-08,-6.69E-08,-22.74116916,-76.25883084,99,22.74116916,76.25883084
12400,-6.69E-08,-6.69E-08,-6.69E-08,-22.7531195,-76.4468805,99.2,22.7531195,76.4468805
12425,-6.70E-08,-6.70E-08,-6.70E-08,-22.76506041,-76.63493959,99.4,22.76506041,76.63493959
12450,-6.70E-08,-6.70E-08,-6.70E-08,-22.77699199,-76.82300801,99.6,22.77699199,76.82300801
12475,-6.70E-08,-6.70E-08,-6.70E-08,-22.78891434,-77.01108566,99.8,22.78891434,77.01108566
12500,-6.71E-08,-6.71E-08,-6.71E-08,-22.80082756,-77.19917244,100,22.80082756,77.19917244
12525,-6.71E-08,-6.71E-08,-6.71E-08,-22.81273175,-77.38726825,100.2,22.81273175,77.38726825
12550,-6.72E-08,-6.72E-08,-6.72E-08,-22.82462701,-77.57537299,100.4,22.82462701,77.57537299
12575,-6.72E-08,-6.72E-08,-6.72E-08,-22.83651343,-77.76348657,100.6,22.83651343,77.76348657
12600,-6.72E-08,-6.72E-08,-6.72E-08,-22.8483911,-77.9516089,100.8,22.8483911,77.9516089
12625,-6.73E-08,-6.73E-08,-6.73E-08,-22.86026013,-78.13973987,101,22.86026013,78.13973987
12650,-6.73E-08,-6.73E-08,-6.73E-08,-22.87212061,-78.32787939,101.2,22.87212061,78.32787939
12675,-6.73E-08,-6.73E-08,-6.73E-08,-22.88397262,-78.51602738,101.4,22.88397262,78.51602738
12700,-6.74E-08,-6.74E-08,-6.74E-08,-22.89581626,-78.70418374,101.6,22.89581626,78.70418374
12725,-6.74E-08,-6.74E-08,-6.74E-08,-22.90765162,-78.89234838,101.8,22.90765162,78.89234838
12750,-6.74E-08,-6.74E-08,-6.74E-08,-22.91947878,-79.08052122,102,22.91947878,79.08052122
12775,-6.75E-08,-6.75E-08,-6.75E-08,-22.93129784,-79.26870216,102.2,22.93129784,79.26870216
12800,-6.75E-08,-6.75E-08,-6.75E-08,-22.94310889,-79.45689111,102.4,22.94310889,79.45689111
12825,-6.75E-08,-6.75E-08,-6.75E-08,-22.95491201,-79.64508799,102.6,22.95491201,79.64508799
12850,-6.76E-08,-6.76E-08,-6.76E-08,-22.96670728,-79.83329272,102.8,22.96670728,79.83329272
12875,-6.76E-08,-6.76E-08,-6.76E-08,-22.97849479,-80.02150521,103,22.97849479,80.02150521
12900,-6.76E-08,-6.76E-08,-6.76E-08,-22.99027463,-80.20972537,103.2,22.99027463,80.20972537
12925,-6.77E-08,-6.77E-08,-6.77E-08,-23.00204687,-80.39795313,103.4,23.00204687,80.39795313
12950,-6.77E-08,-6.77E-08,-6.77E-08,-23.0138116,-80.5861884,103.6,23.0138116,80.5861884
12975,-6.77E-08,-6.77E-08,-6.77E-08,-23.0255689,-80.7744311,103.8,23.0255689,80.7744311
13000,-6.78E-08,-6.78E-08,-6.78E-08,-23.03731885,-80.96268115,104,23.03731885,80.96268115
13025,-6.78E-08,-6.78E-08,-6.78E-08,-23.04906153,-81.15093847,104.2,23.04906153,81.15093847
13050,-6.78E-08,-6.78E-08,-6.78E-08,-23.06079701,-81.33920299,104.4,23.06079701,81.33920299
13075,-6.79E-08,-6.79E-08,-6.79E-08,-23.07252538,-81.52747462,104.6,23.07252538,81.52747462
13100,-6.79E-08,-6.79E-08,-6.79E-08,-23.08424672,-81.71575328,104.8,23.08424672,81.71575328
13125,-6.80E-08,-6.80E-08,-6.80E-08,-23.09596108,-81.90403892,105,23.09596108,81.90403892
13150,-6.80E-08,-6.80E-08,-6.80E-08,-23.10766856,-82.09233144,105.2,23.10766856,82.09233144
13175,-6.80E-08,-6.80E-08,-6.80E-08,-23.11936923,-82.28063077,105.4,23.11936923,82.28063077
13200,-6.81E-08,-6.81E-08,-6.81E-08,-23.13106316,-82.46893684,105.6,23.13106316,82.46893684
13225,-6.81E-08,-6.81E-08,-6.81E-08,-23.14275041,-82.65724959,105.8,23.14275041,82.65724959
13250,-6.81E-08,-6.81E-08,-6.81E-08,-23.15443108,-82.84556892,106,23.15443108,82.84556892
13275,-6.82E-08,-6.82E-08,-6.82E-08,-23.16610521,-83.03389479,106.2,23.16610521,83.03389479
13300,-6.82E-08,-6.82E-08,-6.82E-08,-23.1777729,-83.2222271,106.4,23.1777729,83.2222271
13325,-6.82E-08,-6.82E-08,-6.82E-08,-23.1894342,-83.4105658,106.6,23.1894342,83.4105658
13350,-6.83E-08,-6.83E-08,-6.83E-08,-23.20108918,-83.59891082,106.8,23.20108918,83.59891082
13375,-6.83E-08,-6.83E-08,-6.83E-08,-23.21273792,-83.78726208,107,23.21273792,83.78726208
13400,-6.83E-08,-6.83E-08,-6.83E-08,-23.22438047,-83.97561953,107.2,23.22438047,83.97561953
13425,-6.84E-08,-6.84E-08,-6.84E-08,-23.23601691,-84.16398309,107.4,23.23601691,84.16398309
13450,-6.84E-08,-6.84E-08,-6.84E-08,-23.2476473,-84.3523527,107.6,23.2476473,84.3523527
13475,-6.84E-08,-6.84E-08,-6.84E-08,-23.25927171,-84.54072829,107.8,23.25927171,84.54072829
13500,-6.85E-08,-6.85E-08,-6.85E-08,-23.27089021,-84.72910979,108,23.27089021,84.72910979
13525,-6.85E-08,-6.85E-08,-6.85E-08,-23.28250284,-84.91749716,108.2,23.28250284,84.91749716
13550,-6.85E-08,-6.85E-08,-6.85E-08,-23.29410969,-85.10589031,108.4,23.29410969,85.10589031
13575,-6.86E-08,-6.86E-08,-6.86E-08,-23.3057108,-85.2942892,108.6,23.3057108,85.2942892
13600,-6.86E-08,-6.86E-08,-6.86E-08,-23.31730625,-85.48269375,108.8,23.31730625,85.48269375
13625,-6.86E-08,-6.86E-08,-6.86E-08,-23.3288961,-85.6711039,109,23.3288961,85.6711039
13650,-6.87E-08,-6.87E-08,-6.87E-08,-23.34048039,-85.85951961,109.2,23.34048039,85.85951961
13675,-6.87E-08,-6.87E-08,-6.87E-08,-23.3520592,-86.0479408,109.4,23.3520592,86.0479408
13700,-6.87E-08,-6.87E-08,-6.87E-08,-23.36363259,-86.23636741,109.6,23.36363259,86.23636741
13725,-6.88E-08,-6.88E-08,-6.88E-08,-23.3752006,-86.4247994,109.8,23.3752006,86.4247994
13750,-6.88E-08,-6.88E-08,-6.88E-08,-23.38676331,-86.61323669,110,23.38676331,86.61323669
13775,-6.88E-08,-6.88E-08,-6.88E-08,-23.39832076,-86.80167924,110.2,23.39832076,86.80167924
13800,-6.89E-08,-6.89E-08,-6.89E-08,-23.40987302,-86.99012698,110.4,23.40987302,86.99012698
13825,-6.89E-08,-6.89E-08,-6.89E-08,-23.42142013,-87.17857987,110.6,23.42142013,87.17857987
13850,-6.89E-08,-6.89E-08,-6.89E-08,-23.43296216,-87.36703784,110.8,23.43296216,87.36703784
13875,-6.90E-08,-6.90E-08,-6.90E-08,-23.44449916,-87.55550084,111,23.44449916,87.55550084
13900,-6.90E-08,-6.90E-08,-6.90E-08,-23.45603118,-87.74396882,111.2,23.45603118,87.74396882
13925,-6.90E-08,-6.90E-08,-6.90E-08,-23.46755828,-87.93244172,111.4,23.46755828,87.93244172
13950,-6.91E-08,-6.91E-08,-6.91E-08,-23.47908051,-88.12091949,111.6,23.47908051,88.12091949
13975,-6.91E-08,-6.91E-08,-6.91E-08,-23.49059793,-88.30940207,111.8,23.49059793,88.30940207
14000,-6.91E-08,-6.91E-08,-6.91E-08,-23.50211057,-88.49788943,112,23.50211057,88.49788943
14025,-6.92E-08,-6.92E-08,-6.92E-08,-23.51361851,-88.68638149,112.2,23.51361851,88.68638149
14050,-6.92E-08,-6.92E-08,-6.92E-08,-23.52512178,-88.87487822,112.4,23.52512178,88.87487822
14075,-6.92E-08,-6.92E-08,-6.92E-08,-23.53662044,-89.06337956,112.6,23.53662044,89.06337956
14100,-6.93E-08,-6.93E-08,-6.93E-08,-23.54811453,-89.25188547,112.8,23.54811453,89.25188547
14125,-6.93E-08,-6.93E-08,-6.93E-08,-23.55960412,-89.44039588,113,23.55960412,89.44039588
14150,-6.93E-08,-6.93E-08,-6.93E-08,-23.57108923,-89.62891077,113.2,23.57108923,89.62891077
14175,-6.94E-08,-6.94E-08,-6.94E-08,-23.58256993,-89.81743007,113.4,23.58256993,89.81743007
14200,-6.94E-08,-6.94E-08,-6.94E-08,-23.59404626,-90.00595374,113.6,23.59404626,90.00595374
14225,-6.94E-08,-6.94E-08,-6.94E-08,-23.60551827,-90.19448173,113.8,23.60551827,90.19448173
14250,-6.95E-08,-6.95E-08,-6.95E-08,-23.616986,-90.383014,114,23.616986,90.383014
14275,-6.95E-08,-6.95E-08,-6.95E-08,-23.6284495,-90.5715505,114.2,23.6284495,90.5715505
14300,-6.96E-08,-6.96E-08,-6.96E-08,-23.63990882,-90.76009118,114.4,23.63990882,90.76009118
14325,-6.96E-08,-6.96E-08,-6.96E-08,-23.651364,-90.948636,114.6,23.651364,90.948636
14350,-6.96E-08,-6.96E-08,-6.96E-08,-23.66281508,-91.13718492,114.8,23.66281508,91.13718492
14375,-6.97E-08,-6.97E-08,-6.97E-08,-23.67426212,-91.32573788,115,23.67426212,91.32573788
14400,-6.97E-08,-6.97E-08,-6.97E-08,-23.68570515,-91.51429485,115.2,23.68570515,91.51429485
14425,-6.97E-08,-6.97E-08,-6.97E-08,-23.69714421,-91.70285579,115.4,23.69714421,91.70285579
14450,-6.98E-08,-6.98E-08,-6.98E-08,-23.70857935,-91.89142065,115.6,23.70857935,91.89142065
14475,-6.98E-08,-6.98E-08,-6.98E-08,-23.72001062,-92.07998938,115.8,23.72001062,92.07998938
14500,-6.98E-08,-6.98E-08,-6.98E-08,-23.73143805,-92.26856195,116,23.73143805,92.26856195
14525,-6.99E-08,-6.99E-08,-6.99E-08,-23.74286168,-92.45713832,116.2,23.74286168,92.45713832
14550,-6.99E-08,-6.99E-08,-6.99E-08,-23.75428156,-92.64571844,116.4,23.75428156,92.64571844
14575,-6.99E-08,-6.99E-08,-6.99E-08,-23.76569772,-92.83430228,116.6,23.76569772,92.83430228
14600,-7.00E-08,-7.00E-08,-7.00E-08,-23.77711021,-93.02288979,116.8,23.77711021,93.02288979
14625,-7.00E-08,-7.00E-08,-7.00E-08,-23.78851907,-93.21148093,117,23.78851907,93.21148093
14650,-7.00E-08,-7.00E-08,-7.00E-08,-23.79992433,-93.40007567,117.2,23.79992433,93.40007567
14675,-7.01E-08,-7.01E-08,-7.01E-08,-23.81132604,-93.58867396,117.4,23.81132604,93.58867396
14700,-7.01E-08,-7.01E-08,-7.01E-08,-23.82272422,-93.77727578,117.6,23.82272422,93.77727578
14725,-7.01E-08,-7.01E-08,-7.01E-08,-23.83411893,-93.96588107,117.8,23.83411893,93.96588107
14750,-7.02E-08,-7.02E-08,-7.02E-08,-23.84551019,-94.15448981,118,23.84551019,94.15448981
14775,-7.02E-08,-7.02E-08,-7.02E-08,-23.85689805,-94.34310195,118.2,23.85689805,94.34310195
14800,-7.02E-08,-7.02E-08,-7.02E-08,-23.86828254,-94.53171746,118.4,23.86828254,94.53171746
14825,-7.03E-08,-7.03E-08,-7.03E-08,-23.8796637,-94.7203363,118.6,23.8796637,94.7203363
14850,-7.03E-08,-7.03E-08,-7.03E-08,-23.89104156,-94.90895844,118.8,23.89104156,94.90895844
14875,-7.03E-08,-7.03E-08,-7.03E-08,-23.90241616,-95.09758384,119,23.90241616,95.09758384
14900,-7.04E-08,-7.04E-08,-7.04E-08,-23.91378753,-95.28621247,119.2,23.91378753,95.28621247
14925,-7.04E-08,-7.04E-08,-7.04E-08,-23.92515571,-95.47484429,119.4,23.92515571,95.47484429
14950,-7.04E-08,-7.04E-08,-7.04E-08,-23.93652074,-95.66347926,119.6,23.93652074,95.66347926
14975,-7.05E-08,-7.05E-08,-7.05E-08,-23.94788264,-95.85211736,119.8,23.94788264,95.85211736
15000,-7.05E-08,-7.05E-08,-7.05E-08,-23.95924145,-96.04075855,120,23.95924145,96.04075855
15025,-7.05E-08,-7.05E-08,-7.05E-08,-23.97059721,-96.22940279,120.2,23.97059721,96.22940279
15050,-7.06E-08,-7.06E-08,-7.06E-08,-23.98194995,-96.41805005,120.4,23.98194995,96.41805005
15075,-7.06E-08,-7.06E-08,-7.06E-08,-23.99329969,-96.60670031,120.6,23.99329969,96.60670031
15100,-7.06E-08,-7.06E-08,-7.06E-08,-24.00464648,-96.79535352,120.8,24.00464648,96.79535352
15125,-7.07E-08,-7.07E-08,-7.07E-08,-24.01599034,-96.98400966,121,24.01599034,96.98400966
15150,-7.07E-08,-7.07E-08,-7.07E-08,-24.0273313,-97.1726687,121.2,24.0273313,97.1726687
15175,-7.07E-08,-7.07E-08,-7.07E-08,-24.03866941,-97.36133059,121.4,24.03866941,97.36133059
15200,-7.08E-08,-7.08E-08,-7.08E-08,-24.05000468,-97.54999532,121.6,24.05000468,97.54999532
15225,-7.08E-08,-7.08E-08,-7.08E-08,-24.06133714,-97.73866286,121.8,24.06133714,97.73866286
15250,-7.08E-08,-7.08E-08,-7.08E-08,-24.07266684,-97.92733316,122,24.07266684,97.92733316
15275,-7.09E-08,-7.09E-08,-7.09E-08,-24.08399379,-98.11600621,122.2,24.08399379,98.11600621
15300,-7.09E-08,-7.09E-08,-7.09E-08,-24.09531804,-98.30468196,122.4,24.09531804,98.30468196
15325,-7.09E-08,-7.09E-08,-7.09E-08,-24.10663959,-98.49336041,122.6,24.10663959,98.49336041
15350,-7.10E-08,-7.10E-08,-7.10E-08,-24.1179585,-98.6820415,122.8,24.1179585,98.6820415
15375,-7.10E-08,-7.10E-08,-7.10E-08,-24.12927478,-98.87072522,123,24.12927478,98.87072522
15400,-7.10E-08,-7.10E-08,-7.10E-08,-24.14058846,-99.05941154,123.2,24.14058846,99.05941154
15425,-7.11E-08,-7.11E-08,-7.11E-08,-24.15189957,-99.24810043,123.4,24.15189957,99.24810043
15450,-7.11E-08,-7.11E-08,-7.11E-08,-24.16320814,-99.43679186,123.6,24.16320814,99.43679186
15475,-7.11E-08,-7.11E-08,-7.11E-08,-24.17451419,-99.62548581,123.8,24.17451419,99.62548581
15500,-7.12E-08,-7.12E-08,-7.12E-08,-24.18581776,-99.81418224,124,24.18581776,99.81418224
15525,-7.12E-08,-7.12E-08,-7.12E-08,-24.19711887,-100.0028811,124.2,24.19711887,100.0028811
15550,-7.12E-08,-7.12E-08,-7.12E-08,-24.20841754,-100.1915825,124.4,24.20841754,100.1915825
15575,-7.13E-08,-7.13E-08,-7.13E-08,-24.21971381,-100.3802862,124.6,24.21971381,100.3802862
15600,-7.13E-08,-7.13E-08,-7.13E-08,-24.2310077,-100.5689923,124.8,24.2310077,100.5689923
15625,-7.13E-08,-7.13E-08,-7.13E-08,-24.24229922,-100.7577008,125,24.24229922,100.7577008
15650,-7.14E-08,-7.14E-08,-7.14E-08,-24.25358842,-100.9464116,125.2,24.25358842,100.9464116
15675,-7.14E-08,-7.14E-08,-7.14E-08,-24.26487531,-101.1351247,125.4,24.26487531,101.1351247
15700,-7.14E-08,-7.14E-08,-7.14E-08,-24.27615993,-101.3238401,125.6,24.27615993,101.3238401
15725,-7.15E-08,-7.15E-08,-7.15E-08,-24.28744228,-101.5125577,125.8,24.28744228,101.5125577
15750,-7.15E-08,-7.15E-08,-7.15E-08,-24.29872241,-101.7012776,126,24.29872241,101.7012776
15775,-7.15E-08,-7.15E-08,-7.15E-08,-24.31000032,-101.8899997,126.2,24.31000032,101.8899997
15800,-7.16E-08,-7.16E-08,-7.16E-08,-24.32127606,-102.0787239,126.4,24.32127606,102.0787239
15825,-7.16E-08,-7.16E-08,-7.16E-08,-24.33254963,-102.2674504,126.6,24.33254963,102.2674504
15850,-7.16E-08,-7.16E-08,-7.16E-08,-24.34382106,-102.4561789,126.8,24.34382106,102.4561789
15875,-7.17E-08,-7.17E-08,-7.17E-08,-24.35509038,-102.6449096,127,24.35509038,102.6449096
15900,-7.17E-08,-7.17E-08,-7.17E-08,-24.36635761,-102.8336424,127.2,24.36635761,102.8336424
15925,-7.17E-08,-7.17E-08,-7.17E-08,-24.37762278,-103.0223772,127.4,24.37762278,103.0223772
15950,-7.18E-08,-7.18E-08,-7.18E-08,-24.38888589,-103.2111141,127.6,24.38888589,103.2111141
15975,-7.18E-08,-7.18E-08,-7.18E-08,-24.40014698,-103.399853,127.8,24.40014698,103.399853
16000,-7.18E-08,-7.18E-08,-7.18E-08,-24.41140607,-103.5885939,128,24.41140607,103.5885939
16025,-7.19E-08,-7.19E-08,-7.19E-08,-24.42266317,-103.7773368,128.2,24.42266317,103.7773368
16050,-7.19E-08,-7.19E-08,-7.19E-08,-24.43391832,-103.9660817,128.4,24.43391832,103.9660817
16075,-7.19E-08,-7.19E-08,-7.19E-08,-24.44517153,-104.1548285,128.6,24.44517153,104.1548285
16100,-7.20E-08,-7.20E-08,-7.20E-08,-24.45642282,-104.3435772,128.8,24.45642282,104.3435772
16125,-7.20E-08,-7.20E-08,-7.20E-08,-24.46767222,-104.5323278,129,24.46767222,104.5323278
16150,-7.20E-08,-7.20E-08,-7.20E-08,-24.47891973,-104.7210803,129.2,24.47891973,104.7210803
16175,-7.21E-08,-7.21E-08,-7.21E-08,-24.49016539,-104.9098346,129.4,24.49016539,104.9098346
16200,-7.21E-08,-7.21E-08,-7.21E-08,-24.50140922,-105.0985908,129.6,24.50140922,105.0985908
16225,-7.21E-08,-7.21E-08,-7.21E-08,-24.51265123,-105.2873488,129.8,24.51265123,105.2873488
16250,-7.22E-08,-7.22E-08,-7.22E-08,-24.52389144,-105.4761086,130,24.52389144,105.4761086
16275,-7.22E-08,-7.22E-08,-7.22E-08,-24.53512987,-105.6648701,130.2,24.53512987,105.6648701
16300,-7.22E-08,-7.22E-08,-7.22E-08,-24.54636655,-105.8536335,130.4,24.54636655,105.8536335
16325,-7.23E-08,-7.23E-08,-7.23E-08,-24.55760149,-106.0423985,130.6,24.55760149,106.0423985
16350,-7.23E-08,-7.23E-08,-7.23E-08,-24.5688347,-106.2311653,130.8,24.5688347,106.2311653
16375,-7.23E-08,-7.23E-08,-7.23E-08,-24.58006621,-106.4199338,131,24.58006621,106.4199338
16400,-7.24E-08,-7.24E-08,-7.24E-08,-24.59129604,-106.608704,131.2,24.59129604,106.608704
16425,-7.24E-08,-7.24E-08,-7.24E-08,-24.60252421,-106.7974758,131.4,24.60252421,106.7974758
16450,-7.24E-08,-7.24E-08,-7.24E-08,-24.61375072,-106.9862493,131.6,24.61375072,106.9862493
16475,-7.24E-08,-7.24E-08,-7.24E-08,-24.62497561,-107.1750244,131.8,24.62497561,107.1750244
16500,-7.25E-08,-7.25E-08,-7.25E-08,-24.63619889,-107.3638011,132,24.63619889,107.3638011
16525,-7.25E-08,-7.25E-08,-7.25E-08,-24.64742056,-107.5525794,132.2,24.64742056,107.5525794
16550,-7.25E-08,-7.25E-08,-7.25E-08,-24.65864067,-107.7413593,132.4,24.65864067,107.7413593
16575,-7.26E-08,-7.26E-08,-7.26E-08,-24.66985921,-107.9301408,132.6,24.66985921,107.9301408
16600,-7.26E-08,-7.26E-08,-7.26E-08,-24.6810762,-108.1189238,132.8,24.6810762,108.1189238
16625,-7.26E-08,-7.26E-08,-7.26E-08,-24.69229167,-108.3077083,133,24.69229167,108.3077083
16650,-7.27E-08,-7.27E-08,-7.27E-08,-24.70350563,-108.4964944,133.2,24.70350563,108.4964944
16675,-7.27E-08,-7.27E-08,-7.27E-08,-24.71471809,-108.6852819,133.4,24.71471809,108.6852819
16700,-7.27E-08,-7.27E-08,-7.27E-08,-24.72592908,-108.8740709,133.6,24.72592908,108.8740709
16725,-7.28E-08,-7.28E-08,-7.28E-08,-24.7371386,-109.0628614,133.8,24.7371386,109.0628614
16750,-7.28E-08,-7.28E-08,-7.28E-08,-24.74834668,-109.2516533,134,24.74834668,109.2516533
16775,-7.28E-08,-7.28E-08,-7.28E-08,-24.75955332,-109.4404467,134.2,24.75955332,109.4404467
16800,-7.29E-08,-7.29E-08,-7.29E-08,-24.77075855,-109.6292414,134.4,24.77075855,109.6292414
16825,-7.29E-08,-7.29E-08,-7.29E-08,-24.78196238,-109.8180376,134.6,24.78196238,109.8180376
16850,-7.29E-08,-7.29E-08,-7.29E-08,-24.79316482,-110.0068352,134.8,24.79316482,110.0068352
16875,-7.30E-08,-7.30E-08,-7.30E-08,-24.8043659,-110.1956341,135,24.8043659,110.1956341
16900,-7.30E-08,-7.30E-08,-7.30E-08,-24.81556561,-110.3844344,135.2,24.81556561,110.3844344
16925,-7.30E-08,-7.30E-08,-7.30E-08,-24.82676399,-110.573236,135.4,24.82676399,110.573236
16950,-7.31E-08,-7.31E-08,-7.31E-08,-24.83796104,-110.762039,135.6,24.83796104,110.762039
16975,-7.31E-08,-7.31E-08,-7.31E-08,-24.84915678,-110.9508432,135.8,24.84915678,110.9508432
17000,-7.31E-08,-7.31E-08,-7.31E-08,-24.86035121,-111.1396488,136,24.86035121,111.1396488
17025,-7.32E-08,-7.32E-08,-7.32E-08,-24.87154437,-111.3284556,136.2,24.87154437,111.3284556
17050,-7.32E-08,-7.32E-08,-7.32E-08,-24.88273625,-111.5172637,136.4,24.88273625,111.5172637
17075,-7.32E-08,-7.32E-08,-7.32E-08,-24.89392688,-111.7060731,136.6,24.89392688,111.7060731
17100,-7.33E-08,-7.33E-08,-7.33E-08,-24.90511627,-111.8948837,136.8,24.90511627,111.8948837
17125,-7.33E-08,-7.33E-08,-7.33E-08,-24.91630442,-112.0836956,137,24.91630442,112.0836956
17150,-7.33E-08,-7.33E-08,-7.33E-08,-24.92749136,-112.2725086,137.2,24.92749136,112.2725086
17175,-7.34E-08,-7.34E-08,-7.34E-08,-24.93867709,-112.4613229,137.4,24.93867709,112.4613229
17200,-7.34E-08,-7.34E-08,-7.34E-08,-24.94986164,-112.6501384,137.6,24.94986164,112.6501384
17225,-7.34E-08,-7.34E-08,-7.34E-08,-24.961045,-112.838955,137.8,24.961045,112.838955
17250,-7.35E-08,-7.35E-08,-7.35E-08,-24.97222721,-113.0277728,138,24.97222721,113.0277728
17275,-7.35E-08,-7.35E-08,-7.35E-08,-24.98340826,-113.2165917,138.2,24.98340826,113.2165917
17300,-7.35E-08,-7.35E-08,-7.35E-08,-24.99458817,-113.4054118,138.4,24.99458817,113.4054118
17325,-7.36E-08,-7.36E-08,-7.36E-08,-25.00576695,-113.5942331,138.6,25.00576695,113.5942331
17350,-7.36E-08,-7.36E-08,-7.36E-08,-25.01694462,-113.7830554,138.8,25.01694462,113.7830554
17375,-7.36E-08,-7.36E-08,-7.36E-08,-25.02812118,-113.9718788,139,25.02812118,113.9718788
17400,-7.37E-08,-7.37E-08,-7.37E-08,-25.03929665,-114.1607033,139.2,25.03929665,114.1607033
17425,-7.37E-08,-7.37E-08,-7.37E-08,-25.05047104,-114.349529,139.4,25.05047104,114.349529
17450,-7.37E-08,-7.37E-08,-7.37E-08,-25.06164437,-114.5383556,139.6,25.06164437,114.5383556
17475,-7.38E-08,-7.38E-08,-7.38E-08,-25.07281663,-114.7271834,139.8,25.07281663,114.7271834
17500,-7.38E-08,-7.38E-08,-7.38E-08,-25.08398786,-114.9160121,140,25.08398786,114.9160121
17525,-7.38E-08,-7.38E-08,-7.38E-08,-25.09515804,-115.104842,140.2,25.09515804,115.104842
17550,-7.39E-08,-7.39E-08,-7.39E-08,-25.10632721,-115.2936728,140.4,25.10632721,115.2936728
17575,-7.39E-08,-7.39E-08,-7.39E-08,-25.11749536,-115.4825046,140.6,25.11749536,115.4825046
17600,-7.39E-08,-7.39E-08,-7.39E-08,-25.12866251,-115.6713375,140.8,25.12866251,115.6713375
17625,-7.40E-08,-7.40E-08,-7.40E-08,-25.13982868,-115.8601713,141,25.13982868,115.8601713
17650,-7.40E-08,-7.40E-08,-7.40E-08,-25.15099386,-116.0490061,141.2,25.15099386,116.0490061
17675,-7.40E-08,-7.40E-08,-7.40E-08,-25.16215807,-116.2378419,141.4,25.16215807,116.2378419
17700,-7.41E-08,-7.41E-08,-7.41E-08,-25.17332133,-116.4266787,141.6,25.17332133,116.4266787
17725,-7.41E-08,-7.41E-08,-7.41E-08,-25.18448364,-116.6155164,141.8,25.18448364,116.6155164
17750,-7.41E-08,-7.41E-08,-7.41E-08,-25.19564501,-116.804355,142,25.19564501,116.804355
17775,-7.42E-08,-7.42E-08,-7.42E-08,-25.20680545,-116.9931946,142.2,25.20680545,116.9931946
17800,-7.42E-08,-7.42E-08,-7.42E-08,-25.21796497,-117.182035,142.4,25.21796497,117.182035
17825,-7.42E-08,-7.42E-08,-7.42E-08,-25.22912359,-117.3708764,142.6,25.22912359,117.3708764
17850,-7.43E-08,-7.43E-08,-7.43E-08,-25.24028131,-117.5597187,142.8,25.24028131,117.5597187
17875,-7.43E-08,-7.43E-08,-7.43E-08,-25.25143814,-117.7485619,143,25.25143814,117.7485619
17900,-7.43E-08,-7.43E-08,-7.43E-08,-25.26259409,-117.9374059,143.2,25.26259409,117.9374059
17925,-7.44E-08,-7.44E-08,-7.44E-08,-25.27374917,-118.1262508,143.4,25.27374917,118.1262508
17950,-7.44E-08,-7.44E-08,-7.44E-08,-25.28490339,-118.3150966,143.6,25.28490339,118.3150966
17975,-7.44E-08,-7.44E-08,-7.44E-08,-25.29605676,-118.5039432,143.8,25.29605676,118.5039432
18000,-7.45E-08,-7.45E-08,-7.45E-08,-25.30720929,-118.6927907,144,25.30720929,118.6927907
18025,-7.45E-08,-7.45E-08,-7.45E-08,-25.31836099,-118.881639,144.2,25.31836099,118.881639
18050,-7.45E-08,-7.45E-08,-7.45E-08,-25.32951186,-119.0704881,144.4,25.32951186,119.0704881
18075,-7.46E-08,-7.46E-08,-7.46E-08,-25.34066192,-119.2593381,144.6,25.34066192,119.2593381
18100,-7.46E-08,-7.46E-08,-7.46E-08,-25.35181117,-119.4481888,144.8,25.35181117,119.4481888
18125,-7.46E-08,-7.46E-08,-7.46E-08,-25.36295962,-119.6370404,145,25.36295962,119.6370404
18150,-7.47E-08,-7.47E-08,-7.47E-08,-25.37410729,-119.8258927,145.2,25.37410729,119.8258927
18175,-7.47E-08,-7.47E-08,-7.47E-08,-25.38525418,-120.0147458,145.4,25.38525418,120.0147458
18200,-7.47E-08,-7.47E-08,-7.47E-08,-25.39640029,-120.2035997,145.6,25.39640029,120.2035997
18225,-7.48E-08,-7.48E-08,-7.48E-08,-25.40754564,-120.3924544,145.8,25.40754564,120.3924544
18250,-7.48E-08,-7.48E-08,-7.48E-08,-25.41869024,-120.5813098,146,25.41869024,120.5813098
18275,-7.48E-08,-7.48E-08,-7.48E-08,-25.42983409,-120.7701659,146.2,25.42983409,120.7701659
18300,-7.48E-08,-7.48E-08,-7.48E-08,-25.4409772,-120.9590228,146.4,25.4409772,120.9590228
18325,-7.49E-08,-7.49E-08,-7.49E-08,-25.45211958,-121.1478804,146.6,25.45211958,121.1478804
18350,-7.49E-08,-7.49E-08,-7.49E-08,-25.46326124,-121.3367388,146.8,25.46326124,121.3367388
18375,-7.49E-08,-7.49E-08,-7.49E-08,-25.47440218,-121.5255978,147,25.47440218,121.5255978
18400,-7.50E-08,-7.50E-08,-7.50E-08,-25.48554241,-121.7144576,147.2,25.48554241,121.7144576
18425,-7.50E-08,-7.50E-08,-7.50E-08,-25.49668194,-121.9033181,147.4,25.49668194,121.9033181
18450,-7.50E-08,-7.50E-08,-7.50E-08,-25.50782078,-122.0921792,147.6,25.50782078,122.0921792
18475,-7.51E-08,-7.51E-08,-7.51E-08,-25.51895894,-122.2810411,147.8,25.51895894,122.2810411
18500,-7.51E-08,-7.51E-08,-7.51E-08,-25.53009642,-122.4699036,148,25.53009642,122.4699036
18525,-7.51E-08,-7.51E-08,-7.51E-08,-25.54123323,-122.6587668,148.2,25.54123323,122.6587668
18550,-7.52E-08,-7.52E-08,-7.52E-08,-25.55236937,-122.8476306,148.4,25.55236937,122.8476306
18575,-7.52E-08,-7.52E-08,-7.52E-08,-25.56350486,-123.0364951,148.6,25.56350486,123.0364951
18600,-7.52E-08,-7.52E-08,-7.52E-08,-25.5746397,-123.2253603,148.8,25.5746397,123.2253603
18625,-7.53E-08,-7.53E-08,-7.53E-08,-25.5857739,-123.4142261,149,25.5857739,123.4142261
18650,-7.53E-08,-7.53E-08,-7.53E-08,-25.59690746,-123.6030925,149.2,25.59690746,123.6030925
18675,-7.53E-08,-7.53E-08,-7.53E-08,-25.6080404,-123.7919596,149.4,25.6080404,123.7919596
18700,-7.54E-08,-7.54E-08,-7.54E-08,-25.61917271,-123.9808273,149.6,25.61917271,123.9808273
18725,-7.54E-08,-7.54E-08,-7.54E-08,-25.63030441,-124.1696956,149.8,25.63030441,124.1696956
18750,-7.54E-08,-7.54E-08,-7.54E-08,-25.6414355,-124.3585645,150,25.6414355,124.3585645
18775,-7.55E-08,-7.55E-08,-7.55E-08,-25.65256599,-124.547434,150.2,25.65256599,124.547434
18800,-7.55E-08,-7.55E-08,-7.55E-08,-25.66369589,-124.7363041,150.4,25.66369589,124.7363041
18825,-7.55E-08,-7.55E-08,-7.55E-08,-25.67482519,-124.9251748,150.6,25.67482519,124.9251748
18850,-7.56E-08,-7.56E-08,-7.56E-08,-25.68595392,-125.1140461,150.8,25.68595392,125.1140461
18875,-7.56E-08,-7.56E-08,-7.56E-08,-25.69708207,-125.3029179,151,25.69708207,125.3029179
18900,-7.56E-08,-7.56E-08,-7.56E-08,-25.70820964,-125.4917904,151.2,25.70820964,125.4917904
18925,-7.57E-08,-7.57E-08,-7.57E-08,-25.71933666,-125.6806633,151.4,25.71933666,125.6806633
18950,-7.57E-08,-7.57E-08,-7.57E-08,-25.73046312,-125.8695369,151.6,25.73046312,125.8695369
18975,-7.57E-08,-7.57E-08,-7.57E-08,-25.74158902,-126.058411,151.8,25.74158902,126.058411
19000,-7.58E-08,-7.58E-08,-7.58E-08,-25.75271438,-126.2472856,152,25.75271438,126.2472856
19025,-7.58E-08,-7.58E-08,-7.58E-08,-25.7638392,-126.4361608,152.2,25.7638392,126.4361608
19050,-7.58E-08,-7.58E-08,-7.58E-08,-25.77496349,-126.6250365,152.4,25.77496349,126.6250365
19075,-7.59E-08,-7.59E-08,-7.59E-08,-25.78608725,-126.8139128,152.6,25.78608725,126.8139128
19100,-7.59E-08,-7.59E-08,-7.59E-08,-25.79721049,-127.0027895,152.8,25.79721049,127.0027895
19125,-7.59E-08,-7.59E-08,-7.59E-08,-25.80833321,-127.1916668,153,25.80833321,127.1916668
19150,-7.60E-08,-7.60E-08,-7.60E-08,-25.81945541,-127.3805446,153.2,25.81945541,127.3805446
19175,-7.60E-08,-7.60E-08,-7.60E-08,-25.83057712,-127.5694229,153.4,25.83057712,127.5694229
19200,-7.60E-08,-7.60E-08,-7.60E-08,-25.84169832,-127.7583017,153.6,25.84169832,127.7583017
19225,-7.61E-08,-7.61E-08,-7.61E-08,-25.85281903,-127.947181,153.8,25.85281903,127.947181
19250,-7.61E-08,-7.61E-08,-7.61E-08,-25.86393924,-128.1360608,154,25.86393924,128.1360608
19275,-7.61E-08,-7.61E-08,-7.61E-08,-25.87505898,-128.324941,154.2,25.87505898,128.324941
19300,-7.62E-08,-7.62E-08,-7.62E-08,-25.88617823,-128.5138218,154.4,25.88617823,128.5138218
19325,-7.62E-08,-7.62E-08,-7.62E-08,-25.89729701,-128.702703,154.6,25.89729701,128.702703
19350,-7.62E-08,-7.62E-08,-7.62E-08,-25.90841532,-128.8915847,154.8,25.90841532,128.8915847
19375,-7.63E-08,-7.63E-08,-7.63E-08,-25.91953317,-129.0804668,155,25.91953317,129.0804668
19400,-7.63E-08,-7.63E-08,-7.63E-08,-25.93065056,-129.2693494,155.2,25.93065056,129.2693494
19425,-7.63E-08,-7.63E-08,-7.63E-08,-25.9417675,-129.4582325,155.4,25.9417675,129.4582325
19450,-7.64E-08,-7.64E-08,-7.64E-08,-25.95288398,-129.647116,155.6,25.95288398,129.647116
19475,-7.64E-08,-7.64E-08,-7.64E-08,-25.96400003,-129.836,155.8,25.96400003,129.836
19500,-7.64E-08,-7.64E-08,-7.64E-08,-25.97511563,-130.0248844,156,25.97511563,130.0248844
19525,-7.65E-08,-7.65E-08,-7.65E-08,-25.9862308,-130.2137692,156.2,25.9862308,130.2137692
19550,-7.65E-08,-7.65E-08,-7.65E-08,-25.99734554,-130.4026545,156.4,25.99734554,130.4026545
19575,-7.65E-08,-7.65E-08,-7.65E-08,-26.00845985,-130.5915401,156.6,26.00845985,130.5915401
19600,-7.66E-08,-7.66E-08,-7.66E-08,-26.01957375,-130.7804263,156.8,26.01957375,130.7804263
19625,-7.66E-08,-7.66E-08,-7.66E-08,-26.03068722,-130.9693128,157,26.03068722,130.9693128
19650,-7.66E-08,-7.66E-08,-7.66E-08,-26.04180029,-131.1581997,157.2,26.04180029,131.1581997
19675,-7.67E-08,-7.67E-08,-7.67E-08,-26.05291295,-131.3470871,157.4,26.05291295,131.3470871
19700,-7.67E-08,-7.67E-08,-7.67E-08,-26.0640252,-131.5359748,157.6,26.0640252,131.5359748
19725,-7.67E-08,-7.67E-08,-7.67E-08,-26.07513706,-131.7248629,157.8,26.07513706,131.7248629
19750,-7.67E-08,-7.67E-08,-7.67E-08,-26.08624852,-131.9137515,158,26.08624852,131.9137515
19775,-7.68E-08,-7.68E-08,-7.68E-08,-26.0973596,-132.1026404,158.2,26.0973596,132.1026404
19800,-7.68E-08,-7.68E-08,-7.68E-08,-26.10847028,-132.2915297,158.4,26.10847028,132.2915297
19825,-7.68E-08,-7.68E-08,-7.68E-08,-26.11958059,-132.4804194,158.6,26.11958059,132.4804194
19850,-7.69E-08,-7.69E-08,-7.69E-08,-26.13069052,-132.6693095,158.8,26.13069052,132.6693095
19875,-7.69E-08,-7.69E-08,-7.69E-08,-26.14180007,-132.8581999,159,26.14180007,132.8581999
19900,-7.69E-08,-7.69E-08,-7.69E-08,-26.15290926,-133.0470907,159.2,26.15290926,133.0470907
19925,-7.70E-08,-7.70E-08,-7.70E-08,-26.16401808,-133.2359819,159.4,26.16401808,133.2359819
19950,-7.70E-08,-7.70E-08,-7.70E-08,-26.17512654,-133.4248735,159.6,26.17512654,133.4248735
19975,-7.70E-08,-7.70E-08,-7.70E-08,-26.18623464,-133.6137654,159.8,26.18623464,133.6137654
20000,-7.71E-08,-7.71E-08,-7.71E-08,-26.19734239,-133.8026576,160,26.19734239,133.8026576
20025,-7.71E-08,-7.71E-08,-7.71E-08,-26.20844978,-133.9915502,160.2,26.20844978,133.9915502
20050,-7.71E-08,-7.71E-08,-7.71E-08,-26.21955684,-134.1804432,160.4,26.21955684,134.1804432
20075,-7.72E-08,-7.72E-08,-7.72E-08,-26.23066355,-134.3693365,160.6,26.23066355,134.3693365
20100,-7.72E-08,-7.72E-08,-7.72E-08,-26.24176992,-134.5582301,160.8,26.24176992,134.5582301
20125,-7.72E-08,-7.72E-08,-7.72E-08,-26.25287595,-134.747124,161,26.25287595,134.747124
20150,-7.73E-08,-7.73E-08,-7.73E-08,-26.26398166,-134.9360183,161.2,26.26398166,134.9360183
20175,-7.73E-08,-7.73E-08,-7.73E-08,-26.27508703,-135.124913,161.4,26.27508703,135.124913
20200,-7.73E-08,-7.73E-08,-7.73E-08,-26.28619209,-135.3138079,161.6,26.28619209,135.3138079
20225,-7.74E-08,-7.74E-08,-7.74E-08,-26.29729682,-135.5027032,161.8,26.29729682,135.5027032
20250,-7.74E-08,-7.74E-08,-7.74E-08,-26.30840123,-135.6915988,162,26.30840123,135.6915988
20275,-7.74E-08,-7.74E-08,-7.74E-08,-26.31950533,-135.8804947,162.2,26.31950533,135.8804947
20300,-7.75E-08,-7.75E-08,-7.75E-08,-26.33060912,-136.0693909,162.4,26.33060912,136.0693909
20325,-7.75E-08,-7.75E-08,-7.75E-08,-26.3417126,-136.2582874,162.6,26.3417126,136.2582874
20350,-7.75E-08,-7.75E-08,-7.75E-08,-26.35281578,-136.4471842,162.8,26.35281578,136.4471842
20375,-7.76E-08,-7.76E-08,-7.76E-08,-26.36391866,-136.6360813,163,26.36391866,136.6360813
20400,-7.76E-08,-7.76E-08,-7.76E-08,-26.37502124,-136.8249788,163.2,26.37502124,136.8249788
20425,-7.76E-08,-7.76E-08,-7.76E-08,-26.38612353,-137.0138765,163.4,26.38612353,137.0138765
20450,-7.77E-08,-7.77E-08,-7.77E-08,-26.39722552,-137.2027745,163.6,26.39722552,137.2027745
20475,-7.77E-08,-7.77E-08,-7.77E-08,-26.40832723,-137.3916728,163.8,26.40832723,137.3916728
20500,-7.77E-08,-7.77E-08,-7.77E-08,-26.41942865,-137.5805713,164,26.41942865,137.5805713
20525,-7.78E-08,-7.78E-08,-7.78E-08,-26.43052979,-137.7694702,164.2,26.43052979,137.7694702
20550,-7.78E-08,-7.78E-08,-7.78E-08,-26.44163065,-137.9583693,164.4,26.44163065,137.9583693
20575,-7.78E-08,-7.78E-08,-7.78E-08,-26.45273124,-138.1472688,164.6,26.45273124,138.1472688
20600,-7.79E-08,-7.79E-08,-7.79E-08,-26.46383156,-138.3361684,164.8,26.46383156,138.3361684
20625,-7.79E-08,-7.79E-08,-7.79E-08,-26.4749316,-138.5250684,165,26.4749316,138.5250684
20650,-7.79E-08,-7.79E-08,-7.79E-08,-26.48603138,-138.7139686,165.2,26.48603138,138.7139686
20675,-7.80E-08,-7.80E-08,-7.80E-08,-26.49713089,-138.9028691,165.4,26.49713089,138.9028691
20700,-7.80E-08,-7.80E-08,-7.80E-08,-26.50823014,-139.0917699,165.6,26.50823014,139.0917699
20725,-7.80E-08,-7.80E-08,-7.80E-08,-26.51932914,-139.2806709,165.8,26.51932914,139.2806709
20750,-7.81E-08,-7.81E-08,-7.81E-08,-26.53042788,-139.4695721,166,26.53042788,139.4695721
20775,-7.81E-08,-7.81E-08,-7.81E-08,-26.54152636,-139.6584736,166.2,26.54152636,139.6584736
20800,-7.81E-08,-7.81E-08,-7.81E-08,-26.5526246,-139.8473754,166.4,26.5526246,139.8473754
20825,-7.82E-08,-7.82E-08,-7.82E-08,-26.56372259,-140.0362774,166.6,26.56372259,140.0362774
20850,-7.82E-08,-7.82E-08,-7.82E-08,-26.57482033,-140.2251797,166.8,26.57482033,140.2251797
20875,-7.82E-08,-7.82E-08,-7.82E-08,-26.58591783,-140.4140822,167,26.58591783,140.4140822
20900,-7.83E-08,-7.83E-08,-7.83E-08,-26.59701509,-140.6029849,167.2,26.59701509,140.6029849
20925,-7.83E-08,-7.83E-08,-7.83E-08,-26.60811212,-140.7918879,167.4,26.60811212,140.7918879
20950,-7.83E-08,-7.83E-08,-7.83E-08,-26.61920891,-140.9807911,167.6,26.61920891,140.9807911
20975,-7.83E-08,-7.83E-08,-7.83E-08,-26.63030547,-141.1696945,167.8,26.63030547,141.1696945
21000,-7.84E-08,-7.84E-08,-7.84E-08,-26.6414018,-141.3585982,168,26.6414018,141.3585982
21025,-7.84E-08,-7.84E-08,-7.84E-08,-26.6524979,-141.5475021,168.2,26.6524979,141.5475021
21050,-7.84E-08,-7.84E-08,-7.84E-08,-26.66359378,-141.7364062,168.4,26.66359378,141.7364062
21075,-7.85E-08,-7.85E-08,-7.85E-08,-26.67468944,-141.9253106,168.6,26.67468944,141.9253106
21100,-7.85E-08,-7.85E-08,-7.85E-08,-26.68578488,-142.1142151,168.8,26.68578488,142.1142151
21125,-7.85E-08,-7.85E-08,-7.85E-08,-26.6968801,-142.3031199,169,26.6968801,142.3031199
21150,-7.86E-08,-7.86E-08,-7.86E-08,-26.7079751,-142.4920249,169.2,26.7079751,142.4920249
21175,-7.86E-08,-7.86E-08,-7.86E-08,-26.7190699,-142.6809301,169.4,26.7190699,142.6809301
21200,-7.86E-08,-7.86E-08,-7.86E-08,-26.73016448,-142.8698355,169.6,26.73016448,142.8698355
21225,-7.87E-08,-7.87E-08,-7.87E-08,-26.74125885,-143.0587411,169.8,26.74125885,143.0587411
21250,-7.87E-08,-7.87E-08,-7.87E-08,-26.75235302,-143.247647,170,26.75235302,143.247647
21275,-7.87E-08,-7.87E-08,-7.87E-08,-26.76344699,-143.436553,170.2,26.76344699,143.436553
21300,-7.88E-08,-7.88E-08,-7.88E-08,-26.77454075,-143.6254592,170.4,26.77454075,143.6254592
21325,-7.88E-08,-7.88E-08,-7.88E-08,-26.78563432,-143.8143657,170.6,26.78563432,143.8143657
21350,-7.88E-08,-7.88E-08,-7.88E-08,-26.79672768,-144.0032723,170.8,26.79672768,144.0032723
21375,-7.89E-08,-7.89E-08,-7.89E-08,-26.80782086,-144.1921791,171,26.80782086,144.1921791
21400,-7.89E-08,-7.89E-08,-7.89E-08,-26.81891384,-144.3810862,171.2,26.81891384,144.3810862
21425,-7.89E-08,-7.89E-08,-7.89E-08,-26.83000663,-144.5699934,171.4,26.83000663,144.5699934
21450,-7.90E-08,-7.90E-08,-7.90E-08,-26.84109923,-144.7589008,171.6,26.84109923,144.7589008
21475,-7.90E-08,-7.90E-08,-7.90E-08,-26.85219164,-144.9478084,171.8,26.85219164,144.9478084
21500,-7.90E-08,-7.90E-08,-7.90E-08,-26.86328387,-145.1367161,172,26.86328387,145.1367161
21525,-7.91E-08,-7.91E-08,-7.91E-08,-26.87437592,-145.3256241,172.2,26.87437592,145.3256241
21550,-7.91E-08,-7.91E-08,-7.91E-08,-26.88546779,-145.5145322,172.4,26.88546779,145.5145322
21575,-7.91E-08,-7.91E-08,-7.91E-08,-26.89655947,-145.7034405,172.6,26.89655947,145.7034405
21600,-7.92E-08,-7.92E-08,-7.92E-08,-26.90765099,-145.892349,172.8,26.90765099,145.892349
21625,-7.92E-08,-7.92E-08,-7.92E-08,-26.91874232,-146.0812577,173,26.91874232,146.0812577
21650,-7.92E-08,-7.92E-08,-7.92E-08,-26.92983349,-146.2701665,173.2,26.92983349,146.2701665
21675,-7.93E-08,-7.93E-08,-7.93E-08,-26.94092448,-146.4590755,173.4,26.94092448,146.4590755
21700,-7.93E-08,-7.93E-08,-7.93E-08,-26.9520153,-146.6479847,173.6,26.9520153,146.6479847
21725,-7.93E-08,-7.93E-08,-7.93E-08,-26.96310596,-146.836894,173.8,26.96310596,146.836894
21750,-7.94E-08,-7.94E-08,-7.94E-08,-26.97419645,-147.0258036,174,26.97419645,147.0258036
21775,-7.94E-08,-7.94E-08,-7.94E-08,-26.98528677,-147.2147132,174.2,26.98528677,147.2147132
21800,-7.94E-08,-7.94E-08,-7.94E-08,-26.99637694,-147.4036231,174.4,26.99637694,147.4036231
21825,-7.95E-08,-7.95E-08,-7.95E-08,-27.00746694,-147.5925331,174.6,27.00746694,147.5925331
21850,-7.95E-08,-7.95E-08,-7.95E-08,-27.01855678,-147.7814432,174.8,27.01855678,147.7814432
21875,-7.95E-08,-7.95E-08,-7.95E-08,-27.02964647,-147.9703535,175,27.02964647,147.9703535
21900,-7.96E-08,-7.96E-08,-7.96E-08,-27.040736,-148.159264,175.2,27.040736,148.159264
21925,-7.96E-08,-7.96E-08,-7.96E-08,-27.05182538,-148.3481746,175.4,27.05182538,148.3481746
21950,-7.96E-08,-7.96E-08,-7.96E-08,-27.06291461,-148.5370854,175.6,27.06291461,148.5370854
21975,-7.97E-08,-7.97E-08,-7.97E-08,-27.07400369,-148.7259963,175.8,27.07400369,148.7259963
22000,-7.97E-08,-7.97E-08,-7.97E-08,-27.08509262,-148.9149074,176,27.08509262,148.9149074
22025,-7.97E-08,-7.97E-08,-7.97E-08,-27.0961814,-149.1038186,176.2,27.0961814,149.1038186
22050,-7.98E-08,-7.98E-08,-7.98E-08,-27.10727003,-149.29273,176.4,27.10727003,149.29273
22075,-7.98E-08,-7.98E-08,-7.98E-08,-27.11835853,-149.4816415,176.6,27.11835853,149.4816415
22100,-7.98E-08,-7.98E-08,-7.98E-08,-27.12944688,-149.6705531,176.8,27.12944688,149.6705531
22125,-7.99E-08,-7.99E-08,-7.99E-08,-27.14053508,-149.8594649,177,27.14053508,149.8594649
22150,-7.99E-08,-7.99E-08,-7.99E-08,-27.15162315,-150.0483768,177.2,27.15162315,150.0483768
22175,-7.99E-08,-7.99E-08,-7.99E-08,-27.16271109,-150.2372889,177.4,27.16271109,150.2372889
22200,-7.99E-08,-7.99E-08,-7.99E-08,-27.17379888,-150.4262011,177.6,27.17379888,150.4262011
22225,-8.00E-08,-8.00E-08,-8.00E-08,-27.18488654,-150.6151135,177.8,27.18488654,150.6151135
22250,-8.00E-08,-8.00E-08,-8.00E-08,-27.19597407,-150.8040259,178,27.19597407,150.8040259
22275,-8.00E-08,-8.00E-08,-8.00E-08,-27.20706147,-150.9929385,178.2,27.20706147,150.9929385
22300,-8.01E-08,-8.01E-08,-8.01E-08,-27.21814873,-151.1818513,178.4,27.21814873,151.1818513
22325,-8.01E-08,-8.01E-08,-8.01E-08,-27.22923587,-151.3707641,178.6,27.22923587,151.3707641
22350,-8.01E-08,-8.01E-08,-8.01E-08,-27.24032288,-151.5596771,178.8,27.24032288,151.5596771
22375,-8.02E-08,-8.02E-08,-8.02E-08,-27.25140976,-151.7485902,179,27.25140976,151.7485902
22400,-8.02E-08,-8.02E-08,-8.02E-08,-27.26249651,-151.9375035,179.2,27.26249651,151.9375035
22425,-8.02E-08,-8.02E-08,-8.02E-08,-27.27358315,-152.1264169,179.4,27.27358315,152.1264169
22450,-8.03E-08,-8.03E-08,-8.03E-08,-27.28466966,-152.3153303,179.6,27.28466966,152.3153303
22475,-8.03E-08,-8.03E-08,-8.03E-08,-27.29575605,-152.504244,179.8,27.29575605,152.504244
22500,-8.03E-08,-8.03E-08,-8.03E-08,-27.30684232,-152.6931577,180,27.30684232,152.6931577
22525,-8.04E-08,-8.04E-08,-8.04E-08,-27.31792847,-152.8820715,180.2,27.31792847,152.8820715
22550,-8.04E-08,-8.04E-08,-8.04E-08,-27.32901451,-153.0709855,180.4,27.32901451,153.0709855
22575,-8.04E-08,-8.04E-08,-8.04E-08,-27.34010042,-153.2598996,180.6,27.34010042,153.2598996
22600,-8.05E-08,-8.05E-08,-8.05E-08,-27.35118623,-153.4488138,180.8,27.35118623,153.4488138
22625,-8.05E-08,-8.05E-08,-8.05E-08,-27.36227192,-153.6377281,181,27.36227192,153.6377281
22650,-8.05E-08,-8.05E-08,-8.05E-08,-27.3733575,-153.8266425,181.2,27.3733575,153.8266425
22675,-8.06E-08,-8.06E-08,-8.06E-08,-27.38444297,-154.015557,181.4,27.38444297,154.015557
22700,-8.06E-08,-8.06E-08,-8.06E-08,-27.39552833,-154.2044717,181.6,27.39552833,154.2044717
22725,-8.06E-08,-8.06E-08,-8.06E-08,-27.40661357,-154.3933864,181.8,27.40661357,154.3933864
22750,-8.07E-08,-8.07E-08,-8.07E-08,-27.41769872,-154.5823013,182,27.41769872,154.5823013
22775,-8.07E-08,-8.07E-08,-8.07E-08,-27.42878375,-154.7712162,182.2,27.42878375,154.7712162
22800,-8.07E-08,-8.07E-08,-8.07E-08,-27.43986868,-154.9601313,182.4,27.43986868,154.9601313
22825,-8.08E-08,-8.08E-08,-8.08E-08,-27.45095351,-155.1490465,182.6,27.45095351,155.1490465
22850,-8.08E-08,-8.08E-08,-8.08E-08,-27.46203824,-155.3379618,182.8,27.46203824,155.3379618
22875,-8.08E-08,-8.08E-08,-8.08E-08,-27.47312286,-155.5268771,183,27.47312286,155.5268771
22900,-8.09E-08,-8.09E-08,-8.09E-08,-27.48420738,-155.7157926,183.2,27.48420738,155.7157926
22925,-8.09E-08,-8.09E-08,-8.09E-08,-27.4952918,-155.9047082,183.4,27.4952918,155.9047082
22950,-8.09E-08,-8.09E-08,-8.09E-08,-27.50637613,-156.0936239,183.6,27.50637613,156.0936239
22975,-8.10E-08,-8.10E-08,-8.10E-08,-27.51746035,-156.2825396,183.8,27.51746035,156.2825396
23000,-8.10E-08,-8.10E-08,-8.10E-08,-27.52854448,-156.4714555,184,27.52854448,156.4714555
23025,-8.10E-08,-8.10E-08,-8.10E-08,-27.53962852,-156.6603715,184.2,27.53962852,156.6603715
23050,-8.11E-08,-8.11E-08,-8.11E-08,-27.55071246,-156.8492875,184.4,27.55071246,156.8492875
23075,-8.11E-08,-8.11E-08,-8.11E-08,-27.56179631,-157.0382037,184.6,27.56179631,157.0382037
23100,-8.11E-08,-8.11E-08,-8.11E-08,-27.57288006,-157.2271199,184.8,27.57288006,157.2271199
23125,-8.12E-08,-8.12E-08,-8.12E-08,-27.58396373,-157.4160363,185,27.58396373,157.4160363
23150,-8.12E-08,-8.12E-08,-8.12E-08,-27.5950473,-157.6049527,185.2,27.5950473,157.6049527
23175,-8.12E-08,-8.12E-08,-8.12E-08,-27.60613078,-157.7938692,185.4,27.60613078,157.7938692
23200,-8.13E-08,-8.13E-08,-8.13E-08,-27.61721418,-157.9827858,185.6,27.61721418,157.9827858
23225,-8.13E-08,-8.13E-08,-8.13E-08,-27.62829749,-158.1717025,185.8,27.62829749,158.1717025
23250,-8.13E-08,-8.13E-08,-8.13E-08,-27.63938071,-158.3606193,186,27.63938071,158.3606193
23275,-8.14E-08,-8.14E-08,-8.14E-08,-27.65046385,-158.5495362,186.2,27.65046385,158.5495362
23300,-8.14E-08,-8.14E-08,-8.14E-08,-27.6615469,-158.7384531,186.4,27.6615469,158.7384531
23325,-8.14E-08,-8.14E-08,-8.14E-08,-27.67262987,-158.9273701,186.6,27.67262987,158.9273701
23350,-8.14E-08,-8.14E-08,-8.14E-08,-27.68371275,-159.1162872,186.8,27.68371275,159.1162872
23375,-8.15E-08,-8.15E-08,-8.15E-08,-27.69479555,-159.3052044,187,27.69479555,159.3052044
23400,-8.15E-08,-8.15E-08,-8.15E-08,-27.70587828,-159.4941217,187.2,27.70587828,159.4941217
23425,-8.15E-08,-8.15E-08,-8.15E-08,-27.71696092,-159.6830391,187.4,27.71696092,159.6830391
23450,-8.16E-08,-8.16E-08,-8.16E-08,-27.72804348,-159.8719565,187.6,27.72804348,159.8719565
23475,-8.16E-08,-8.16E-08,-8.16E-08,-27.73912597,-160.060874,187.8,27.73912597,160.060874
23500,-8.16E-08,-8.16E-08,-8.16E-08,-27.75020837,-160.2497916,188,27.75020837,160.2497916
23525,-8.17E-08,-8.17E-08,-8.17E-08,-27.7612907,-160.4387093,188.2,27.7612907,160.4387093
23550,-8.17E-08,-8.17E-08,-8.17E-08,-27.77237296,-160.627627,188.4,27.77237296,160.627627
23575,-8.17E-08,-8.17E-08,-8.17E-08,-27.78345514,-160.8165449,188.6,27.78345514,160.8165449
23600,-8.18E-08,-8.18E-08,-8.18E-08,-27.79453724,-161.0054628,188.8,27.79453724,161.0054628
23625,-8.18E-08,-8.18E-08,-8.18E-08,-27.80561927,-161.1943807,189,27.80561927,161.1943807
23650,-8.18E-08,-8.18E-08,-8.18E-08,-27.81670123,-161.3832988,189.2,27.81670123,161.3832988
23675,-8.19E-08,-8.19E-08,-8.19E-08,-27.82778312,-161.5722169,189.4,27.82778312,161.5722169
23700,-8.19E-08,-8.19E-08,-8.19E-08,-27.83886494,-161.7611351,189.6,27.83886494,161.7611351
23725,-8.19E-08,-8.19E-08,-8.19E-08,-27.84994668,-161.9500533,189.8,27.84994668,161.9500533
23750,-8.20E-08,-8.20E-08,-8.20E-08,-27.86102836,-162.1389716,190,27.86102836,162.1389716
23775,-8.20E-08,-8.20E-08,-8.20E-08,-27.87210996,-162.32789,190.2,27.87210996,162.32789
23800,-8.20E-08,-8.20E-08,-8.20E-08,-27.8831915,-162.5168085,190.4,27.8831915,162.5168085
23825,-8.21E-08,-8.21E-08,-8.21E-08,-27.89427297,-162.705727,190.6,27.89427297,162.705727
23850,-8.21E-08,-8.21E-08,-8.21E-08,-27.90535438,-162.8946456,190.8,27.90535438,162.8946456
23875,-8.21E-08,-8.21E-08,-8.21E-08,-27.91643572,-163.0835643,191,27.91643572,163.0835643
23900,-8.22E-08,-8.22E-08,-8.22E-08,-27.92751699,-163.272483,191.2,27.92751699,163.272483
23925,-8.22E-08,-8.22E-08,-8.22E-08,-27.9385982,-163.4614018,191.4,27.9385982,163.4614018
23950,-8.22E-08,-8.22E-08,-8.22E-08,-27.94967935,-163.6503207,191.6,27.94967935,163.6503207
23975,-8.23E-08,-8.23E-08,-8.23E-08,-27.96076043,-163.8392396,191.8,27.96076043,163.8392396
24000,-8.23E-08,-8.23E-08,-8.23E-08,-27.97184145,-164.0281586,192,27.97184145,164.0281586
24025,-8.23E-08,-8.23E-08,-8.23E-08,-27.98292241,-164.2170776,192.2,27.98292241,164.2170776
24050,-8.24E-08,-8.24E-08,-8.24E-08,-27.9940033,-164.4059967,192.4,27.9940033,164.4059967
24075,-8.24E-08,-8.24E-08,-8.24E-08,-28.00508414,-164.5949159,192.6,28.00508414,164.5949159
24100,-8.24E-08,-8.24E-08,-8.24E-08,-28.01616491,-164.7838351,192.8,28.01616491,164.7838351
24125,-8.25E-08,-8.25E-08,-8.25E-08,-28.02724563,-164.9727544,193,28.02724563,164.9727544
24150,-8.25E-08,-8.25E-08,-8.25E-08,-28.03832629,-165.1616737,193.2,28.03832629,165.1616737
24175,-8.25E-08,-8.25E-08,-8.25E-08,-28.04940689,-165.3505931,193.4,28.04940689,165.3505931
24200,-8.26E-08,-8.26E-08,-8.26E-08,-28.06048744,-165.5395126,193.6,28.06048744,165.5395126
24225,-8.26E-08,-8.26E-08,-8.26E-08,-28.07156792,-165.7284321,193.8,28.07156792,165.7284321
24250,-8.26E-08,-8.26E-08,-8.26E-08,-28.08264835,-165.9173516,194,28.08264835,165.9173516
24275,-8.27E-08,-8.27E-08,-8.27E-08,-28.09372873,-166.1062713,194.2,28.09372873,166.1062713
24300,-8.27E-08,-8.27E-08,-8.27E-08,-28.10480905,-166.295191,194.4,28.10480905,166.295191
24325,-8.27E-08,-8.27E-08,-8.27E-08,-28.11588932,-166.4841107,194.6,28.11588932,166.4841107
24350,-8.28E-08,-8.28E-08,-8.28E-08,-28.12696953,-166.6730305,194.8,28.12696953,166.6730305
24375,-8.28E-08,-8.28E-08,-8.28E-08,-28.13804969,-166.8619503,195,28.13804969,166.8619503
24400,-8.28E-08,-8.28E-08,-8.28E-08,-28.14912979,-167.0508702,195.2,28.14912979,167.0508702
24425,-8.29E-08,-8.29E-08,-8.29E-08,-28.16020985,-167.2397902,195.4,28.16020985,167.2397902
24450,-8.29E-08,-8.29E-08,-8.29E-08,-28.17128985,-167.4287101,195.6,28.17128985,167.4287101
24475,-8.29E-08,-8.29E-08,-8.29E-08,-28.18236981,-167.6176302,195.8,28.18236981,167.6176302
24500,-8.29E-08,-8.29E-08,-8.29E-08,-28.19344971,-167.8065503,196,28.19344971,167.8065503
24525,-8.30E-08,-8.30E-08,-8.30E-08,-28.20452956,-167.9954704,196.2,28.20452956,167.9954704
24550,-8.30E-08,-8.30E-08,-8.30E-08,-28.21560937,-168.1843906,196.4,28.21560937,168.1843906
24575,-8.30E-08,-8.30E-08,-8.30E-08,-28.22668912,-168.3733109,196.6,28.22668912,168.3733109
24600,-8.31E-08,-8.31E-08,-8.31E-08,-28.23776883,-168.5622312,196.8,28.23776883,168.5622312
24625,-8.31E-08,-8.31E-08,-8.31E-08,-28.24884849,-168.7511515,197,28.24884849,168.7511515
24650,-8.31E-08,-8.31E-08,-8.31E-08,-28.2599281,-168.9400719,197.2,28.2599281,168.9400719
24675,-8.32E-08,-8.32E-08,-8.32E-08,-28.27100766,-169.1289923,197.4,28.27100766,169.1289923
24700,-8.32E-08,-8.32E-08,-8.32E-08,-28.28208718,-169.3179128,197.6,28.28208718,169.3179128
24725,-8.32E-08,-8.32E-08,-8.32E-08,-28.29316666,-169.5068333,197.8,28.29316666,169.5068333
24750,-8.33E-08,-8.33E-08,-8.33E-08,-28.30424609,-169.6957539,198,28.30424609,169.6957539
24775,-8.33E-08,-8.33E-08,-8.33E-08,-28.31532547,-169.8846745,198.2,28.31532547,169.8846745
24800,-8.33E-08,-8.33E-08,-8.33E-08,-28.32640481,-170.0735952,198.4,28.32640481,170.0735952
24825,-8.34E-08,-8.34E-08,-8.34E-08,-28.3374841,-170.2625159,198.6,28.3374841,170.2625159
24850,-8.34E-08,-8.34E-08,-8.34E-08,-28.34856336,-170.4514366,198.8,28.34856336,170.4514366
24875,-8.34E-08,-8.34E-08,-8.34E-08,-28.35964257,-170.6403574,199,28.35964257,170.6403574
24900,-8.35E-08,-8.35E-08,-8.35E-08,-28.37072174,-170.8292783,199.2,28.37072174,170.8292783
24925,-8.35E-08,-8.35E-08,-8.35E-08,-28.38180086,-171.0181991,199.4,28.38180086,171.0181991
24950,-8.35E-08,-8.35E-08,-8.35E-08,-28.39287995,-171.2071201,199.6,28.39287995,171.2071201
24975,-8.36E-08,-8.36E-08,-8.36E-08,-28.40395899,-171.396041,199.8,28.40395899,171.396041
25000,-8.36E-08,-8.36E-08,-8.36E-08,-28.41503799,-171.584962,200,28.41503799,171.584962
25025,-8.31E-08,-8.31E-08,-8.31E-08,-28.22815315,-171.7718468,200,28.22815315,171.7718468
25050,-8.25E-08,-8.25E-08,-8.25E-08,-28.04328253,-171.9567175,200,28.04328253,171.9567175
25075,-8.20E-08,-8.20E-08,-8.20E-08,-27.8604044,-172.1395956,200,27.8604044,172.1395956
25100,-8.14E-08,-8.14E-08,-8.14E-08,-27.67949731,-172.3205027,200,27.67949731,172.3205027
25125,-8.09E-08,-8.09E-08,-8.09E-08,-27.50054,-172.49946,200,27.50054,172.49946
25150,-8.04E-08,-8.04E-08,-8.04E-08,-27.32351146,-172.6764885,200,27.32351146,172.6764885
25175,-7.99E-08,-7.99E-08,-7.99E-08,-27.14839091,-172.8516091,200,27.14839091,172.8516091
25200,-7.94E-08,-7.94E-08,-7.94E-08,-26.97515777,-173.0248422,200,26.97515777,173.0248422
25225,-7.89E-08,-7.89E-08,-7.89E-08,-26.80379171,-173.1962083,200,26.80379171,173.1962083
25250,-7.84E-08,-7.84E-08,-7.84E-08,-26.63427261,-173.3657274,200,26.63427261,173.3657274
25275,-7.79E-08,-7.79E-08,-7.79E-08,-26.46658055,-173.5334194,200,26.46658055,173.5334194
25300,-7.74E-08,-7.74E-08,-7.74E-08,-26.30069585,-173.6993042,200,26.30069585,173.6993042
25325,-7.69E-08,-7.69E-08,-7.69E-08,-26.13659902,-173.863401,200,26.13659902,173.863401
25350,-7.64E-08,-7.64E-08,-7.64E-08,-25.97427081,-174.0257292,200,25.97427081,174.0257292
25375,-7.59E-08,-7.59E-08,-7.59E-08,-25.81369213,-174.1863079,200,25.81369213,174.1863079
25400,-7.55E-08,-7.55E-08,-7.55E-08,-25.65484415,-174.3451559,200,25.65484415,174.3451559
25425,-7.50E-08,-7.50E-08,-7.50E-08,-25.4977082,-174.5022918,200,25.4977082,174.5022918
25450,-7.46E-08,-7.46E-08,-7.46E-08,-25.34226584,-174.6577342,200,25.34226584,174.6577342
25475,-7.41E-08,-7.41E-08,-7.41E-08,-25.18849881,-174.8115012,200,25.18849881,174.8115012
25500,-7.37E-08,-7.37E-08,-7.37E-08,-25.03638905,-174.963611,200,25.03638905,174.963611
25525,-7.32E-08,-7.32E-08,-7.32E-08,-24.8859187,-175.1140813,200,24.8859187,175.1140813
25550,-7.28E-08,-7.28E-08,-7.28E-08,-24.7370701,-175.2629299,200,24.7370701,175.2629299
25575,-7.23E-08,-7.23E-08,-7.23E-08,-24.58982576,-175.4101742,200,24.58982576,175.4101742
25600,-7.19E-08,-7.19E-08,-7.19E-08,-24.4441684,-175.5558316,200,24.4441684,175.5558316
25625,-7.15E-08,-7.15E-08,-7.15E-08,-24.30008091,-175.6999191,200,24.30008091,175.6999191
25650,-7.11E-08,-7.11E-08,-7.11E-08,-24.15754636,-175.8424536,200,24.15754636,175.8424536
25675,-7.07E-08,-7.07E-08,-7.07E-08,-24.01654803,-175.983452,200,24.01654803,175.983452
25700,-7.02E-08,-7.02E-08,-7.02E-08,-23.87706936,-176.1229306,200,23.87706936,176.1229306
25725,-6.98E-08,-6.98E-08,-6.98E-08,-23.73909396,-176.260906,200,23.73909396,176.260906
25750,-6.94E-08,-6.94E-08,-6.94E-08,-23.60260563,-176.3973944,200,23.60260563,176.3973944
25775,-6.90E-08,-6.90E-08,-6.90E-08,-23.46758836,-176.5324116,200,23.46758836,176.5324116
25800,-6.87E-08,-6.87E-08,-6.87E-08,-23.33402628,-176.6659737,200,23.33402628,176.6659737
25825,-6.83E-08,-6.83E-08,-6.83E-08,-23.2019037,-176.7980963,200,23.2019037,176.7980963
25850,-6.79E-08,-6.79E-08,-6.79E-08,-23.07120512,-176.9287949,200,23.07120512,176.9287949
25875,-6.75E-08,-6.75E-08,-6.75E-08,-22.94191519,-177.0580848,200,22.94191519,177.0580848
25900,-6.71E-08,-6.71E-08,-6.71E-08,-22.81401872,-177.1859813,200,22.81401872,177.1859813
25925,-6.67E-08,-6.67E-08,-6.67E-08,-22.6875007,-177.3124993,200,22.6875007,177.3124993
25950,-6.64E-08,-6.64E-08,-6.64E-08,-22.56234627,-177.4376537,200,22.56234627,177.4376537
25975,-6.60E-08,-6.60E-08,-6.60E-08,-22.43854072,-177.5614593,200,22.43854072,177.5614593
26000,-6.57E-08,-6.57E-08,-6.57E-08,-22.31606954,-177.6839305,200,22.31606954,177.6839305
26025,-6.53E-08,-6.53E-08,-6.53E-08,-22.19491833,-177.8050817,200,22.19491833,177.8050817
26050,-6.49E-08,-6.49E-08,-6.49E-08,-22.07507286,-177.9249271,200,22.07507286,177.9249271
26075,-6.46E-08,-6.46E-08,-6.46E-08,-21.95651907,-178.0434809,200,21.95651907,178.0434809
26100,-6.43E-08,-6.43E-08,-6.43E-08,-21.83924303,-178.160757,200,21.83924303,178.160757
26125,-6.39E-08,-6.39E-08,-6.39E-08,-21.72323097,-178.276769,200,21.72323097,178.276769
26150,-6.36E-08,-6.36E-08,-6.36E-08,-21.60846927,-178.3915307,200,21.60846927,178.3915307
26175,-6.32E-08,-6.32E-08,-6.32E-08,-21.49494445,-178.5050555,200,21.49494445,178.5050555
26200,-6.29E-08,-6.29E-08,-6.29E-08,-21.38264318,-178.6173568,200,21.38264318,178.6173568
26225,-6.26E-08,-6.26E-08,-6.26E-08,-21.27155228,-178.7284477,200,21.27155228,178.7284477
26250,-6.23E-08,-6.23E-08,-6.23E-08,-21.16165869,-178.8383413,200,21.16165869,178.8383413
26275,-6.19E-08,-6.19E-08,-6.19E-08,-21.05294952,-178.9470505,200,21.05294952,178.9470505
26300,-6.16E-08,-6.16E-08,-6.16E-08,-20.945412,-179.054588,200,20.945412,179.054588
26325,-6.13E-08,-6.13E-08,-6.13E-08,-20.83903349,-179.1609665,200,20.83903349,179.1609665
26350,-6.10E-08,-6.10E-08,-6.10E-08,-20.73380152,-179.2661985,200,20.73380152,179.2661985
26375,-6.07E-08,-6.07E-08,-6.07E-08,-20.62970372,-179.3702963,200,20.62970372,179.3702963
26400,-6.04E-08,-6.04E-08,-6.04E-08,-20.52672787,-179.4732721,200,20.52672787,179.4732721
26425,-6.01E-08,-6.01E-08,-6.01E-08,-20.42486187,-179.5751381,200,20.42486187,179.5751381
26450,-5.98E-08,-5.98E-08,-5.98E-08,-20.32409377,-179.6759062,200,20.32409377,179.6759062
26475,-5.95E-08,-5.95E-08,-5.95E-08,-20.22441172,-179.7755883,200,20.22441172,179.7755883
26500,-5.92E-08,-5.92E-08,-5.92E-08,-20.12580404,-179.874196,200,20.12580404,179.874196
26525,-5.89E-08,-5.89E-08,-5.89E-08,-20.02825913,-179.9717409,200,20.02825913,179.9717409
26550,-5.86E-08,-5.86E-08,-5.86E-08,-19.93176554,-180.0682345,200,19.93176554,180.0682345
26575,-5.84E-08,-5.84E-08,-5.84E-08,-19.83631194,-180.1636881,200,19.83631194,180.1636881
26600,-5.81E-08,-5.81E-08,-5.81E-08,-19.74188713,-180.2581129,200,19.74188713,180.2581129
26625,-5.78E-08,-5.78E-08,-5.78E-08,-19.64848001,-180.35152,200,19.64848001,180.35152
26650,-5.75E-08,-5.75E-08,-5.75E-08,-19.55607962,-180.4439204,200,19.55607962,180.4439204
26675,-5.73E-08,-5.73E-08,-5.73E-08,-19.4646751,-180.5353249,200,19.4646751,180.5353249
26700,-5.70E-08,-5.70E-08,-5.70E-08,-19.37425572,-180.6257443,200,19.37425572,180.6257443
26725,-5.67E-08,-5.67E-08,-5.67E-08,-19.28481087,-180.7151891,200,19.28481087,180.7151891
26750,-5.65E-08,-5.65E-08,-5.65E-08,-19.19633004,-180.80367,200,19.19633004,180.80367
26775,-5.62E-08,-5.62E-08,-5.62E-08,-19.10880284,-180.8911972,200,19.10880284,180.8911972
26800,-5.60E-08,-5.60E-08,-5.60E-08,-19.02221899,-180.977781,200,19.02221899,180.977781
26825,-5.57E-08,-5.57E-08,-5.57E-08,-18.93656833,-181.0634317,200,18.93656833,181.0634317
26850,-5.55E-08,-5.55E-08,-5.55E-08,-18.8518408,-181.1481592,200,18.8518408,181.1481592
26875,-5.52E-08,-5.52E-08,-5.52E-08,-18.76802644,-181.2319736,200,18.76802644,181.2319736
26900,-5.50E-08,-5.50E-08,-5.50E-08,-18.68511542,-181.3148846,200,18.68511542,181.3148846
26925,-5.47E-08,-5.47E-08,-5.47E-08,-18.60309801,-181.396902,200,18.60309801,181.396902
26950,-5.45E-08,-5.45E-08,-5.45E-08,-18.52196456,-181.4780354,200,18.52196456,181.4780354
26975,-5.43E-08,-5.43E-08,-5.43E-08,-18.44170555,-181.5582944,200,18.44170555,181.5582944
27000,-5.40E-08,-5.40E-08,-5.40E-08,-18.36231157,-181.6376884,200,18.36231157,181.6376884
27025,-5.38E-08,-5.38E-08,-5.38E-08,-18.28377327,-181.7162267,200,18.28377327,181.7162267
27050,-5.36E-08,-5.36E-08,-5.36E-08,-18.20608145,-181.7939185,200,18.20608145,181.7939185
27075,-5.33E-08,-5.33E-08,-5.33E-08,-18.12922698,-181.870773,200,18.12922698,181.870773
27100,-5.31E-08,-5.31E-08,-5.31E-08,-18.05320083,-181.9467992,200,18.05320083,181.9467992
27125,-5.29E-08,-5.29E-08,-5.29E-08,-17.97799408,-182.0220059,200,17.97799408,182.0220059
27150,-5.27E-08,-5.27E-08,-5.27E-08,-17.9035979,-182.0964021,200,17.9035979,182.0964021
27175,-5.25E-08,-5.25E-08,-5.25E-08,-17.83000354,-182.1699965,200,17.83000354,182.1699965
27200,-5.22E-08,-5.22E-08,-5.22E-08,-17.75720237,-182.2427976,200,17.75720237,182.2427976
27225,-5.20E-08,-5.20E-08,-5.20E-08,-17.68518584,-182.3148142,200,17.68518584,182.3148142
27250,-5.18E-08,-5.18E-08,-5.18E-08,-17.61394549,-182.3860545,200,17.61394549,182.3860545
27275,-5.16E-08,-5.16E-08,-5.16E-08,-17.54347296,-182.456527,200,17.54347296,182.456527
27300,-5.14E-08,-5.14E-08,-5.14E-08,-17.47375996,-182.52624,200,17.47375996,182.52624
27325,-5.12E-08,-5.12E-08,-5.12E-08,-17.40479833,-182.5952017,200,17.40479833,182.5952017
27350,-5.10E-08,-5.10E-08,-5.10E-08,-17.33657995,-182.6634201,200,17.33657995,182.6634201
27375,-5.08E-08,-5.08E-08,-5.08E-08,-17.26909681,-182.7309032,200,17.26909681,182.7309032
27400,-5.06E-08,-5.06E-08,-5.06E-08,-17.202341,-182.797659,200,17.202341,182.797659
27425,-5.04E-08,-5.04E-08,-5.04E-08,-17.13630467,-182.8636953,200,17.13630467,182.8636953
27450,-5.02E-08,-5.02E-08,-5.02E-08,-17.07098006,-182.9290199,200,17.07098006,182.9290199
27475,-5.00E-08,-5.00E-08,-5.00E-08,-17.00635952,-182.9936405,200,17.00635952,182.9936405
27500,-4.98E-08,-4.98E-08,-4.98E-08,-16.94243544,-183.0575646,200,16.94243544,183.0575646
27525,-4.97E-08,-4.97E-08,-4.97E-08,-16.87920033,-183.1207997,200,16.87920033,183.1207997
27550,-4.95E-08,-4.95E-08,-4.95E-08,-16.81664675,-183.1833532,200,16.81664675,183.1833532
27575,-4.93E-08,-4.93E-08,-4.93E-08,-16.75476737,-183.2452326,200,16.75476737,183.2452326
27600,-4.91E-08,-4.91E-08,-4.91E-08,-16.69355491,-183.3064451,200,16.69355491,183.3064451
27625,-4.89E-08,-4.89E-08,-4.89E-08,-16.63300218,-183.3669978,200,16.63300218,183.3669978
27650,-4.88E-08,-4.88E-08,-4.88E-08,-16.57310209,-183.4268979,200,16.57310209,183.4268979
27675,-4.86E-08,-4.86E-08,-4.86E-08,-16.51384758,-183.4861524,200,16.51384758,183.4861524
27700,-4.84E-08,-4.84E-08,-4.84E-08,-16.45523172,-183.5447683,200,16.45523172,183.5447683
27725,-4.82E-08,-4.82E-08,-4.82E-08,-16.3972476,-183.6027524,200,16.3972476,183.6027524
27750,-4.81E-08,-4.81E-08,-4.81E-08,-16.33988843,-183.6601116,200,16.33988843,183.6601116
27775,-4.79E-08,-4.79E-08,-4.79E-08,-16.28314746,-183.7168525,200,16.28314746,183.7168525
27800,-4.77E-08,-4.77E-08,-4.77E-08,-16.22701804,-183.772982,200,16.22701804,183.772982
27825,-4.76E-08,-4.76E-08,-4.76E-08,-16.17149357,-183.8285064,200,16.17149357,183.8285064
27850,-4.74E-08,-4.74E-08,-4.74E-08,-16.11656753,-183.8834325,200,16.11656753,183.8834325
27875,-4.73E-08,-4.73E-08,-4.73E-08,-16.06223348,-183.9377665,200,16.06223348,183.9377665
27900,-4.71E-08,-4.71E-08,-4.71E-08,-16.00848503,-183.991515,200,16.00848503,183.991515
27925,-4.69E-08,-4.69E-08,-4.69E-08,-15.95531587,-184.0446841,200,15.95531587,184.0446841
27950,-4.68E-08,-4.68E-08,-4.68E-08,-15.90271976,-184.0972802,200,15.90271976,184.0972802
27975,-4.66E-08,-4.66E-08,-4.66E-08,-15.85069052,-184.1493095,200,15.85069052,184.1493095
28000,-4.65E-08,-4.65E-08,-4.65E-08,-15.79922205,-184.200778,200,15.79922205,184.200778
28025,-4.63E-08,-4.63E-08,-4.63E-08,-15.74830829,-184.2516917,200,15.74830829,184.2516917
28050,-4.62E-08,-4.62E-08,-4.62E-08,-15.69794327,-184.3020567,200,15.69794327,184.3020567
28075,-4.60E-08,-4.60E-08,-4.60E-08,-15.64812108,-184.3518789,200,15.64812108,184.3518789
28100,-4.59E-08,-4.59E-08,-4.59E-08,-15.59883586,-184.4011641,200,15.59883586,184.4011641
28125,-4.57E-08,-4.57E-08,-4.57E-08,-15.55008183,-184.4499182,200,15.55008183,184.4499182
28150,-4.56E-08,-4.56E-08,-4.56E-08,-15.50185326,-184.4981467,200,15.50185326,184.4981467
28175,-4.55E-08,-4.55E-08,-4.55E-08,-15.4541445,-184.5458555,200,15.4541445,184.5458555
28200,-4.53E-08,-4.53E-08,-4.53E-08,-15.40694992,-184.5930501,200,15.40694992,184.5930501
28225,-4.52E-08,-4.52E-08,-4.52E-08,-15.36026401,-184.639736,200,15.36026401,184.639736
28250,-4.51E-08,-4.51E-08,-4.51E-08,-15.31408126,-184.6859187,200,15.31408126,184.6859187
28275,-4.49E-08,-4.49E-08,-4.49E-08,-15.26839627,-184.7316037,200,15.26839627,184.7316037
28300,-4.48E-08,-4.48E-08,-4.48E-08,-15.22320366,-184.7767963,200,15.22320366,184.7767963
28325,-4.47E-08,-4.47E-08,-4.47E-08,-15.17849813,-184.8215019,200,15.17849813,184.8215019
28350,-4.45E-08,-4.45E-08,-4.45E-08,-15.13427443,-184.8657256,200,15.13427443,184.8657256
28375,-4.44E-08,-4.44E-08,-4.44E-08,-15.09052736,-184.9094726,200,15.09052736,184.9094726
28400,-4.43E-08,-4.43E-08,-4.43E-08,-15.04725179,-184.9527482,200,15.04725179,184.9527482
28425,-4.41E-08,-4.41E-08,-4.41E-08,-15.00444264,-184.9955574,200,15.00444264,184.9955574
28450,-4.40E-08,-4.40E-08,-4.40E-08,-14.96209487,-185.0379051,200,14.96209487,185.0379051
28475,-4.39E-08,-4.39E-08,-4.39E-08,-14.92020353,-185.0797965,200,14.92020353,185.0797965
28500,-4.38E-08,-4.38E-08,-4.38E-08,-14.87876368,-185.1212363,200,14.87876368,185.1212363
28525,-4.37E-08,-4.37E-08,-4.37E-08,-14.83777046,-185.1622295,200,14.83777046,185.1622295
28550,-4.35E-08,-4.35E-08,-4.35E-08,-14.79721906,-185.2027809,200,14.79721906,185.2027809
28575,-4.34E-08,-4.34E-08,-4.34E-08,-14.75710472,-185.2428953,200,14.75710472,185.2428953
28600,-4.33E-08,-4.33E-08,-4.33E-08,-14.71742272,-185.2825773,200,14.71742272,185.2825773
28625,-4.32E-08,-4.32E-08,-4.32E-08,-14.67816841,-185.3218316,200,14.67816841,185.3218316
28650,-4.31E-08,-4.31E-08,-4.31E-08,-14.63933718,-185.3606628,200,14.63933718,185.3606628
28675,-4.30E-08,-4.30E-08,-4.30E-08,-14.60092446,-185.3990755,200,14.60092446,185.3990755
28700,-4.28E-08,-4.28E-08,-4.28E-08,-14.56292574,-185.4370743,200,14.56292574,185.4370743
28725,-4.27E-08,-4.27E-08,-4.27E-08,-14.52533657,-185.4746634,200,14.52533657,185.4746634
28750,-4.26E-08,-4.26E-08,-4.26E-08,-14.48815253,-185.5118475,200,14.48815253,185.5118475
28775,-4.25E-08,-4.25E-08,-4.25E-08,-14.45136926,-185.5486307,200,14.45136926,185.5486307
28800,-4.24E-08,-4.24E-08,-4.24E-08,-14.41498242,-185.5850176,200,14.41498242,185.5850176
28825,-4.23E-08,-4.23E-08,-4.23E-08,-14.37898776,-185.6210122,200,14.37898776,185.6210122
28850,-4.22E-08,-4.22E-08,-4.22E-08,-14.34338104,-185.656619,200,14.34338104,185.656619
28875,-4.21E-08,-4.21E-08,-4.21E-08,-14.30815809,-185.6918419,200,14.30815809,185.6918419
28900,-4.20E-08,-4.20E-08,-4.20E-08,-14.27331476,-185.7266852,200,14.27331476,185.7266852
28925,-4.19E-08,-4.19E-08,-4.19E-08,-14.23884696,-185.761153,200,14.23884696,185.761153
28950,-4.18E-08,-4.18E-08,-4.18E-08,-14.20475066,-185.7952493,200,14.20475066,185.7952493
28975,-4.17E-08,-4.17E-08,-4.17E-08,-14.17102184,-185.8289782,200,14.17102184,185.8289782
29000,-4.16E-08,-4.16E-08,-4.16E-08,-14.13765654,-185.8623435,200,14.13765654,185.8623435
29025,-4.15E-08,-4.15E-08,-4.15E-08,-14.10465085,-185.8953492,200,14.10465085,185.8953492
29050,-4.14E-08,-4.14E-08,-4.14E-08,-14.07200089,-185.9279991,200,14.07200089,185.9279991
29075,-4.13E-08,-4.13E-08,-4.13E-08,-14.03970282,-185.9602972,200,14.03970282,185.9602972
29100,-4.12E-08,-4.12E-08,-4.12E-08,-14.00775285,-185.9922471,200,14.00775285,185.9922471
29125,-4.11E-08,-4.11E-08,-4.11E-08,-13.97614724,-186.0238528,200,13.97614724,186.0238528
29150,-4.10E-08,-4.10E-08,-4.10E-08,-13.94488227,-186.0551177,200,13.94488227,186.0551177
29175,-4.09E-08,-4.09E-08,-4.09E-08,-13.91395426,-186.0860457,200,13.91395426,186.0860457
29200,-4.08E-08,-4.08E-08,-4.08E-08,-13.8833596,-186.1166404,200,13.8833596,186.1166404
29225,-4.08E-08,-4.08E-08,-4.08E-08,-13.85309467,-186.1469053,200,13.85309467,186.1469053
29250,-4.07E-08,-4.07E-08,-4.07E-08,-13.82315594,-186.1768441,200,13.82315594,186.1768441
29275,-4.06E-08,-4.06E-08,-4.06E-08,-13.79353988,-186.2064601,200,13.79353988,186.2064601
29300,-4.05E-08,-4.05E-08,-4.05E-08,-13.76424302,-186.235757,200,13.76424302,186.235757
29325,-4.04E-08,-4.04E-08,-4.04E-08,-13.73526191,-186.2647381,200,13.73526191,186.2647381
29350,-4.03E-08,-4.03E-08,-4.03E-08,-13.70659316,-186.2934068,200,13.70659316,186.2934068
29375,-4.02E-08,-4.02E-08,-4.02E-08,-13.67823339,-186.3217666,200,13.67823339,186.3217666
29400,-4.02E-08,-4.02E-08,-4.02E-08,-13.65017928,-186.3498207,200,13.65017928,186.3498207
29425,-4.01E-08,-4.01E-08,-4.01E-08,-13.62242754,-186.3775725,200,13.62242754,186.3775725
29450,-4.00E-08,-4.00E-08,-4.00E-08,-13.59497489,-186.4050251,200,13.59497489,186.4050251
29475,-3.99E-08,-3.99E-08,-3.99E-08,-13.56781813,-186.4321819,200,13.56781813,186.4321819
29500,-3.98E-08,-3.98E-08,-3.98E-08,-13.54095406,-186.4590459,200,13.54095406,186.4590459
29525,-3.98E-08,-3.98E-08,-3.98E-08,-13.51437952,-186.4856205,200,13.51437952,186.4856205
29550,-3.97E-08,-3.97E-08,-3.97E-08,-13.4880914,-186.5119086,200,13.4880914,186.5119086
29575,-3.96E-08,-3.96E-08,-3.96E-08,-13.46208661,-186.5379134,200,13.46208661,186.5379134
29600,-3.95E-08,-3.95E-08,-3.95E-08,-13.43636209,-186.5636379,200,13.43636209,186.5636379
29625,-3.95E-08,-3.95E-08,-3.95E-08,-13.41091483,-186.5890852,200,13.41091483,186.5890852
29650,-3.94E-08,-3.94E-08,-3.94E-08,-13.38574184,-186.6142582,200,13.38574184,186.6142582
29675,-3.93E-08,-3.93E-08,-3.93E-08,-13.36084015,-186.6391598,200,13.36084015,186.6391598
29700,-3.92E-08,-3.92E-08,-3.92E-08,-13.33620685,-186.6637931,200,13.33620685,186.6637931
29725,-3.92E-08,-3.92E-08,-3.92E-08,-13.31183904,-186.688161,200,13.31183904,186.688161
29750,-3.91E-08,-3.91E-08,-3.91E-08,-13.28773387,-186.7122661,200,13.28773387,186.7122661
29775,-3.90E-08,-3.90E-08,-3.90E-08,-13.2638885,-186.7361115,200,13.2638885,186.7361115
29800,-3.90E-08,-3.90E-08,-3.90E-08,-13.24030013,-186.7596999,200,13.24030013,186.7596999
29825,-3.89E-08,-3.89E-08,-3.89E-08,-13.21696599,-186.783034,200,13.21696599,186.783034
29850,-3.88E-08,-3.88E-08,-3.88E-08,-13.19388334,-186.8061167,200,13.19388334,186.8061167
29875,-3.88E-08,-3.88E-08,-3.88E-08,-13.17104947,-186.8289505,200,13.17104947,186.8289505
29900,-3.87E-08,-3.87E-08,-3.87E-08,-13.1484617,-186.8515383,200,13.1484617,186.8515383
29925,-3.86E-08,-3.86E-08,-3.86E-08,-13.12611738,-186.8738826,200,13.12611738,186.8738826
29950,-3.86E-08,-3.86E-08,-3.86E-08,-13.10401388,-186.8959861,200,13.10401388,186.8959861
29975,-3.85E-08,-3.85E-08,-3.85E-08,-13.08214861,-186.9178514,200,13.08214861,186.9178514
30000,-3.84E-08,-3.84E-08,-3.84E-08,-13.060519,-186.939481,200,13.060519,186.939481
30025,-3.84E-08,-3.84E-08,-3.84E-08,-13.03912251,-186.9608775,200,13.03912251,186.9608775
30050,-3.83E-08,-3.83E-08,-3.83E-08,-13.01795663,-186.9820434,200,13.01795663,186.9820434
30075,-3.82E-08,-3.82E-08,-3.82E-08,-12.99701887,-187.0029811,200,12.99701887,187.0029811
30100,-3.82E-08,-3.82E-08,-3.82E-08,-12.97630677,-187.0236932,200,12.97630677,187.0236932
30125,-3.81E-08,-3.81E-08,-3.81E-08,-12.95581791,-187.0441821,200,12.95581791,187.0441821
30150,-3.81E-08,-3.81E-08,-3.81E-08,-12.93554987,-187.0644501,200,12.93554987,187.0644501
30175,-3.80E-08,-3.80E-08,-3.80E-08,-12.91550027,-187.0844997,200,12.91550027,187.0844997
30200,-3.79E-08,-3.79E-08,-3.79E-08,-12.89566677,-187.1043332,200,12.89566677,187.1043332
30225,-3.79E-08,-3.79E-08,-3.79E-08,-12.87604703,-187.123953,200,12.87604703,187.123953
30250,-3.78E-08,-3.78E-08,-3.78E-08,-12.85663874,-187.1433613,200,12.85663874,187.1433613
30275,-3.78E-08,-3.78E-08,-3.78E-08,-12.83743964,-187.1625604,200,12.83743964,187.1625604
30300,-3.77E-08,-3.77E-08,-3.77E-08,-12.81844746,-187.1815525,200,12.81844746,187.1815525
30325,-3.77E-08,-3.77E-08,-3.77E-08,-12.79965997,-187.20034,200,12.79965997,187.20034
30350,-3.76E-08,-3.76E-08,-3.76E-08,-12.78107498,-187.218925,200,12.78107498,187.218925
30375,-3.75E-08,-3.75E-08,-3.75E-08,-12.76269029,-187.2373097,200,12.76269029,187.2373097
30400,-3.75E-08,-3.75E-08,-3.75E-08,-12.74450374,-187.2554963,200,12.74450374,187.2554963
30425,-3.74E-08,-3.74E-08,-3.74E-08,-12.72651321,-187.2734868,200,12.72651321,187.2734868
30450,-3.74E-08,-3.74E-08,-3.74E-08,-12.70871658,-187.2912834,200,12.70871658,187.2912834
30475,-3.73E-08,-3.73E-08,-3.73E-08,-12.69111175,-187.3088882,200,12.69111175,187.3088882
30500,-3.73E-08,-3.73E-08,-3.73E-08,-12.67369667,-187.3263033,200,12.67369667,187.3263033
30525,-3.72E-08,-3.72E-08,-3.72E-08,-12.65646928,-187.3435307,200,12.65646928,187.3435307
30550,-3.72E-08,-3.72E-08,-3.72E-08,-12.63942757,-187.3605724,200,12.63942757,187.3605724
30575,-3.71E-08,-3.71E-08,-3.71E-08,-12.62256953,-187.3774305,200,12.62256953,187.3774305
30600,-3.71E-08,-3.71E-08,-3.71E-08,-12.60589318,-187.3941068,200,12.60589318,187.3941068
30625,-3.70E-08,-3.70E-08,-3.70E-08,-12.58939657,-187.4106034,200,12.58939657,187.4106034
30650,-3.70E-08,-3.70E-08,-3.70E-08,-12.57307776,-187.4269222,200,12.57307776,187.4269222
30675,-3.69E-08,-3.69E-08,-3.69E-08,-12.55693483,-187.4430652,200,12.55693483,187.4430652
30700,-3.69E-08,-3.69E-08,-3.69E-08,-12.54096588,-187.4590341,200,12.54096588,187.4590341
30725,-3.69E-08,-3.69E-08,-3.69E-08,-12.52516904,-187.474831,200,12.52516904,187.474831
30750,-3.68E-08,-3.68E-08,-3.68E-08,-12.50954246,-187.4904575,200,12.50954246,187.4904575
30775,-3.68E-08,-3.68E-08,-3.68E-08,-12.4940843,-187.5059157,200,12.4940843,187.5059157
30800,-3.67E-08,-3.67E-08,-3.67E-08,-12.47879275,-187.5212073,200,12.47879275,187.5212073
30825,-3.67E-08,-3.67E-08,-3.67E-08,-12.463666,-187.536334,200,12.463666,187.536334
30850,-3.66E-08,-3.66E-08,-3.66E-08,-12.44870229,-187.5512977,200,12.44870229,187.5512977
30875,-3.66E-08,-3.66E-08,-3.66E-08,-12.43389985,-187.5661001,200,12.43389985,187.5661001
30900,-3.65E-08,-3.65E-08,-3.65E-08,-12.41925696,-187.580743,200,12.41925696,187.580743
30925,-3.65E-08,-3.65E-08,-3.65E-08,-12.40477188,-187.5952281,200,12.40477188,187.5952281
30950,-3.65E-08,-3.65E-08,-3.65E-08,-12.39044292,-187.6095571,200,12.39044292,187.6095571
30975,-3.64E-08,-3.64E-08,-3.64E-08,-12.37626839,-187.6237316,200,12.37626839,187.6237316
31000,-3.64E-08,-3.64E-08,-3.64E-08,-12.36224663,-187.6377534,200,12.36224663,187.6377534
31025,-3.63E-08,-3.63E-08,-3.63E-08,-12.348376,-187.651624,200,12.348376,187.651624
31050,-3.63E-08,-3.63E-08,-3.63E-08,-12.33465487,-187.6653451,200,12.33465487,187.6653451
31075,-3.62E-08,-3.62E-08,-3.62E-08,-12.32108161,-187.6789184,200,12.32108161,187.6789184
31100,-3.62E-08,-3.62E-08,-3.62E-08,-12.30765465,-187.6923453,200,12.30765465,187.6923453
31125,-3.62E-08,-3.62E-08,-3.62E-08,-12.2943724,-187.7056276,200,12.2943724,187.7056276
31150,-3.61E-08,-3.61E-08,-3.61E-08,-12.28123331,-187.7187667,200,12.28123331,187.7187667
31175,-3.61E-08,-3.61E-08,-3.61E-08,-12.26823583,-187.7317642,200,12.26823583,187.7317642
31200,-3.61E-08,-3.61E-08,-3.61E-08,-12.25537843,-187.7446216,200,12.25537843,187.7446216
31225,-3.60E-08,-3.60E-08,-3.60E-08,-12.2426596,-187.7573404,200,12.2426596,187.7573404
31250,-3.60E-08,-3.60E-08,-3.60E-08,-12.23007786,-187.7699221,200,12.23007786,187.7699221
31275,-3.59E-08,-3.59E-08,-3.59E-08,-12.21763172,-187.7823683,200,12.21763172,187.7823683
31300,-3.59E-08,-3.59E-08,-3.59E-08,-12.20531972,-187.7946803,200,12.20531972,187.7946803
31325,-3.59E-08,-3.59E-08,-3.59E-08,-12.19314042,-187.8068596,200,12.19314042,187.8068596
31350,-3.58E-08,-3.58E-08,-3.58E-08,-12.18109239,-187.8189076,200,12.18109239,187.8189076
31375,-3.58E-08,-3.58E-08,-3.58E-08,-12.16917421,-187.8308258,200,12.16917421,187.8308258
31400,-3.58E-08,-3.58E-08,-3.58E-08,-12.15738448,-187.8426155,200,12.15738448,187.8426155
31425,-3.57E-08,-3.57E-08,-3.57E-08,-12.14572181,-187.8542782,200,12.14572181,187.8542782
31450,-3.57E-08,-3.57E-08,-3.57E-08,-12.13418485,-187.8658152,200,12.13418485,187.8658152
31475,-3.57E-08,-3.57E-08,-3.57E-08,-12.12277223,-187.8772278,200,12.12277223,187.8772278
31500,-3.56E-08,-3.56E-08,-3.56E-08,-12.11148261,-187.8885174,200,12.11148261,187.8885174
31525,-3.56E-08,-3.56E-08,-3.56E-08,-12.10031467,-187.8996853,200,12.10031467,187.8996853
31550,-3.56E-08,-3.56E-08,-3.56E-08,-12.0892671,-187.9107329,200,12.0892671,187.9107329
31575,-3.55E-08,-3.55E-08,-3.55E-08,-12.07833859,-187.9216614,200,12.07833859,187.9216614
31600,-3.55E-08,-3.55E-08,-3.55E-08,-12.06752787,-187.9324721,200,12.06752787,187.9324721
31625,-3.55E-08,-3.55E-08,-3.55E-08,-12.05683367,-187.9431663,200,12.05683367,187.9431663
31650,-3.54E-08,-3.54E-08,-3.54E-08,-12.04625472,-187.9537453,200,12.04625472,187.9537453
31675,-3.54E-08,-3.54E-08,-3.54E-08,-12.0357898,-187.9642102,200,12.0357898,187.9642102
31700,-3.54E-08,-3.54E-08,-3.54E-08,-12.02543766,-187.9745623,200,12.02543766,187.9745623
31725,-3.53E-08,-3.53E-08,-3.53E-08,-12.0151971,-187.9848029,200,12.0151971,187.9848029
31750,-3.53E-08,-3.53E-08,-3.53E-08,-12.00506691,-187.9949331,200,12.00506691,187.9949331
31775,-3.53E-08,-3.53E-08,-3.53E-08,-11.9950459,-188.0049541,200,11.9950459,188.0049541
31800,-3.53E-08,-3.53E-08,-3.53E-08,-11.98513289,-188.0148671,200,11.98513289,188.0148671
31825,-3.52E-08,-3.52E-08,-3.52E-08,-11.97532673,-188.0246733,200,11.97532673,188.0246733
31850,-3.52E-08,-3.52E-08,-3.52E-08,-11.96562625,-188.0343737,200,11.96562625,188.0343737
31875,-3.52E-08,-3.52E-08,-3.52E-08,-11.95603033,-188.0439697,200,11.95603033,188.0439697
31900,-3.51E-08,-3.51E-08,-3.51E-08,-11.94653782,-188.0534622,200,11.94653782,188.0534622
31925,-3.51E-08,-3.51E-08,-3.51E-08,-11.93714763,-188.0628524,200,11.93714763,188.0628524
31950,-3.51E-08,-3.51E-08,-3.51E-08,-11.92785864,-188.0721414,200,11.92785864,188.0721414
31975,-3.51E-08,-3.51E-08,-3.51E-08,-11.91866977,-188.0813302,200,11.91866977,188.0813302
32000,-3.50E-08,-3.50E-08,-3.50E-08,-11.90957993,-188.0904201,200,11.90957993,188.0904201
32025,-3.50E-08,-3.50E-08,-3.50E-08,-11.90058806,-188.0994119,200,11.90058806,188.0994119
32050,-3.50E-08,-3.50E-08,-3.50E-08,-11.89169311,-188.1083069,200,11.89169311,188.1083069
32075,-3.50E-08,-3.50E-08,-3.50E-08,-11.88289402,-188.117106,200,11.88289402,188.117106
32100,-3.49E-08,-3.49E-08,-3.49E-08,-11.87418977,-188.1258102,200,11.87418977,188.1258102
32125,-3.49E-08,-3.49E-08,-3.49E-08,-11.86557933,-188.1344207,200,11.86557933,188.1344207
32150,-3.49E-08,-3.49E-08,-3.49E-08,-11.85706169,-188.1429383,200,11.85706169,188.1429383
32175,-3.49E-08,-3.49E-08,-3.49E-08,-11.84863586,-188.1513641,200,11.84863586,188.1513641
32200,-3.48E-08,-3.48E-08,-3.48E-08,-11.84030083,-188.1596992,200,11.84030083,188.1596992
32225,-3.48E-08,-3.48E-08,-3.48E-08,-11.83205564,-188.1679444,200,11.83205564,188.1679444
32250,-3.48E-08,-3.48E-08,-3.48E-08,-11.82389932,-188.1761007,200,11.82389932,188.1761007
32275,-3.48E-08,-3.48E-08,-3.48E-08,-11.8158309,-188.1841691,200,11.8158309,188.1841691
32300,-3.47E-08,-3.47E-08,-3.47E-08,-11.80784944,-188.1921506,200,11.80784944,188.1921506
32325,-3.47E-08,-3.47E-08,-3.47E-08,-11.79995401,-188.200046,200,11.79995401,188.200046
32350,-3.47E-08,-3.47E-08,-3.47E-08,-11.79214367,-188.2078563,200,11.79214367,188.2078563
32375,-3.47E-08,-3.47E-08,-3.47E-08,-11.78441751,-188.2155825,200,11.78441751,188.2155825
32400,-3.46E-08,-3.46E-08,-3.46E-08,-11.77677462,-188.2232254,200,11.77677462,188.2232254
32425,-3.46E-08,-3.46E-08,-3.46E-08,-11.76921411,-188.2307859,200,11.76921411,188.2307859
32450,-3.46E-08,-3.46E-08,-3.46E-08,-11.76173508,-188.2382649,200,11.76173508,188.2382649
32475,-3.46E-08,-3.46E-08,-3.46E-08,-11.75433666,-188.2456633,200,11.75433666,188.2456633
32500,-3.46E-08,-3.46E-08,-3.46E-08,-11.74701797,-188.252982,200,11.74701797,188.252982
32525,-3.45E-08,-3.45E-08,-3.45E-08,-11.73977817,-188.2602218,200,11.73977817,188.2602218
32550,-3.45E-08,-3.45E-08,-3.45E-08,-11.73261639,-188.2673836,200,11.73261639,188.2673836
32575,-3.45E-08,-3.45E-08,-3.45E-08,-11.72553181,-188.2744682,200,11.72553181,188.2744682
32600,-3.45E-08,-3.45E-08,-3.45E-08,-11.71852358,-188.2814764,200,11.71852358,188.2814764
32625,-3.45E-08,-3.45E-08,-3.45E-08,-11.71159088,-188.2884091,200,11.71159088,188.2884091
32650,-3.44E-08,-3.44E-08,-3.44E-08,-11.70473291,-188.2952671,200,11.70473291,188.2952671
32675,-3.44E-08,-3.44E-08,-3.44E-08,-11.69794885,-188.3020512,200,11.69794885,188.3020512
32700,-3.44E-08,-3.44E-08,-3.44E-08,-11.6912379,-188.3087621,200,11.6912379,188.3087621
32725,-3.44E-08,-3.44E-08,-3.44E-08,-11.68459929,-188.3154007,200,11.68459929,188.3154007
32750,-3.44E-08,-3.44E-08,-3.44E-08,-11.67803222,-188.3219678,200,11.67803222,188.3219678
32775,-3.43E-08,-3.43E-08,-3.43E-08,-11.67153593,-188.3284641,200,11.67153593,188.3284641
32800,-3.43E-08,-3.43E-08,-3.43E-08,-11.66510966,-188.3348903,200,11.66510966,188.3348903
32825,-3.43E-08,-3.43E-08,-3.43E-08,-11.65875265,-188.3412473,200,11.65875265,188.3412473
32850,-3.43E-08,-3.43E-08,-3.43E-08,-11.65246416,-188.3475358,200,11.65246416,188.3475358
32875,-3.43E-08,-3.43E-08,-3.43E-08,-11.64624344,-188.3537566,200,11.64624344,188.3537566
32900,-3.42E-08,-3.42E-08,-3.42E-08,-11.64008977,-188.3599102,200,11.64008977,188.3599102
32925,-3.42E-08,-3.42E-08,-3.42E-08,-11.63400242,-188.3659976,200,11.63400242,188.3659976
32950,-3.42E-08,-3.42E-08,-3.42E-08,-11.62798067,-188.3720193,200,11.62798067,188.3720193
32975,-3.42E-08,-3.42E-08,-3.42E-08,-11.62202383,-188.3779762,200,11.62202383,188.3779762
33000,-3.42E-08,-3.42E-08,-3.42E-08,-11.6161312,-188.3838688,200,11.6161312,188.3838688
33025,-3.42E-08,-3.42E-08,-3.42E-08,-11.61030207,-188.3896979,200,11.61030207,188.3896979
33050,-3.41E-08,-3.41E-08,-3.41E-08,-11.60453576,-188.3954642,200,11.60453576,188.3954642
33075,-3.41E-08,-3.41E-08,-3.41E-08,-11.59883161,-188.4011684,200,11.59883161,188.4011684
33100,-3.41E-08,-3.41E-08,-3.41E-08,-11.59318893,-188.4068111,200,11.59318893,188.4068111
33125,-3.41E-08,-3.41E-08,-3.41E-08,-11.58760707,-188.4123929,200,11.58760707,188.4123929
33150,-3.41E-08,-3.41E-08,-3.41E-08,-11.58208537,-188.4179146,200,11.58208537,188.4179146
33175,-3.41E-08,-3.41E-08,-3.41E-08,-11.57662318,-188.4233768,200,11.57662318,188.4233768
33200,-3.40E-08,-3.40E-08,-3.40E-08,-11.57121987,-188.4287801,200,11.57121987,188.4287801
33225,-3.40E-08,-3.40E-08,-3.40E-08,-11.56587478,-188.4341252,200,11.56587478,188.4341252
33250,-3.40E-08,-3.40E-08,-3.40E-08,-11.56058731,-188.4394127,200,11.56058731,188.4394127
33275,-3.40E-08,-3.40E-08,-3.40E-08,-11.55535682,-188.4446432,200,11.55535682,188.4446432
33300,-3.40E-08,-3.40E-08,-3.40E-08,-11.55018271,-188.4498173,200,11.55018271,188.4498173
33325,-3.40E-08,-3.40E-08,-3.40E-08,-11.54506436,-188.4549356,200,11.54506436,188.4549356
33350,-3.40E-08,-3.40E-08,-3.40E-08,-11.54000118,-188.4599988,200,11.54000118,188.4599988
33375,-3.39E-08,-3.39E-08,-3.39E-08,-11.53499257,-188.4650074,200,11.53499257,188.4650074
33400,-3.39E-08,-3.39E-08,-3.39E-08,-11.53003794,-188.4699621,200,11.53003794,188.4699621
33425,-3.39E-08,-3.39E-08,-3.39E-08,-11.52513671,-188.4748633,200,11.52513671,188.4748633
33450,-3.39E-08,-3.39E-08,-3.39E-08,-11.5202883,-188.4797117,200,11.5202883,188.4797117
33475,-3.39E-08,-3.39E-08,-3.39E-08,-11.51549215,-188.4845078,200,11.51549215,188.4845078
33500,-3.39E-08,-3.39E-08,-3.39E-08,-11.5107477,-188.4892523,200,11.5107477,188.4892523
33525,-3.39E-08,-3.39E-08,-3.39E-08,-11.50605437,-188.4939456,200,11.50605437,188.4939456
33550,-3.38E-08,-3.38E-08,-3.38E-08,-11.50141163,-188.4985884,200,11.50141163,188.4985884
33575,-3.38E-08,-3.38E-08,-3.38E-08,-11.49681893,-188.5031811,200,11.49681893,188.5031811
33600,-3.38E-08,-3.38E-08,-3.38E-08,-11.49227573,-188.5077243,200,11.49227573,188.5077243
33625,-3.38E-08,-3.38E-08,-3.38E-08,-11.4877815,-188.5122185,200,11.4877815,188.5122185
33650,-3.38E-08,-3.38E-08,-3.38E-08,-11.4833357,-188.5166643,200,11.4833357,188.5166643
33675,-3.38E-08,-3.38E-08,-3.38E-08,-11.47893782,-188.5210622,200,11.47893782,188.5210622
33700,-3.38E-08,-3.38E-08,-3.38E-08,-11.47458733,-188.5254127,200,11.47458733,188.5254127
33725,-3.37E-08,-3.37E-08,-3.37E-08,-11.47028374,-188.5297163,200,11.47028374,188.5297163
33750,-3.37E-08,-3.37E-08,-3.37E-08,-11.46602653,-188.5339735,200,11.46602653,188.5339735
33775,-3.37E-08,-3.37E-08,-3.37E-08,-11.46181521,-188.5381848,200,11.46181521,188.5381848
33800,-3.37E-08,-3.37E-08,-3.37E-08,-11.45764927,-188.5423507,200,11.45764927,188.5423507
33825,-3.37E-08,-3.37E-08,-3.37E-08,-11.45352823,-188.5464718,200,11.45352823,188.5464718
33850,-3.37E-08,-3.37E-08,-3.37E-08,-11.44945161,-188.5505484,200,11.44945161,188.5505484
33875,-3.37E-08,-3.37E-08,-3.37E-08,-11.44541892,-188.5545811,200,11.44541892,188.5545811
33900,-3.37E-08,-3.37E-08,-3.37E-08,-11.4414297,-188.5585703,200,11.4414297,188.5585703
33925,-3.37E-08,-3.37E-08,-3.37E-08,-11.43748348,-188.5625165,200,11.43748348,188.5625165
33950,-3.36E-08,-3.36E-08,-3.36E-08,-11.43357978,-188.5664202,200,11.43357978,188.5664202
33975,-3.36E-08,-3.36E-08,-3.36E-08,-11.42971816,-188.5702818,200,11.42971816,188.5702818
34000,-3.36E-08,-3.36E-08,-3.36E-08,-11.42589816,-188.5741018,200,11.42589816,188.5741018
34025,-3.36E-08,-3.36E-08,-3.36E-08,-11.42211933,-188.5778807,200,11.42211933,188.5778807
34050,-3.36E-08,-3.36E-08,-3.36E-08,-11.41838123,-188.5816188,200,11.41838123,188.5816188
34075,-3.36E-08,-3.36E-08,-3.36E-08,-11.41468342,-188.5853166,200,11.41468342,188.5853166
34100,-3.36E-08,-3.36E-08,-3.36E-08,-11.41102546,-188.5889745,200,11.41102546,188.5889745
34125,-3.36E-08,-3.36E-08,-3.36E-08,-11.40740692,-188.5925931,200,11.40740692,188.5925931
34150,-3.36E-08,-3.36E-08,-3.36E-08,-11.40382739,-188.5961726,200,11.40382739,188.5961726
34175,-3.35E-08,-3.35E-08,-3.35E-08,-11.40028643,-188.5997136,200,11.40028643,188.5997136
34200,-3.35E-08,-3.35E-08,-3.35E-08,-11.39678364,-188.6032164,200,11.39678364,188.6032164
34225,-3.35E-08,-3.35E-08,-3.35E-08,-11.3933186,-188.6066814,200,11.3933186,188.6066814
34250,-3.35E-08,-3.35E-08,-3.35E-08,-11.38989091,-188.6101091,200,11.38989091,188.6101091
34275,-3.35E-08,-3.35E-08,-3.35E-08,-11.38650016,-188.6134998,200,11.38650016,188.6134998
34300,-3.35E-08,-3.35E-08,-3.35E-08,-11.38314596,-188.616854,200,11.38314596,188.616854
34325,-3.35E-08,-3.35E-08,-3.35E-08,-11.3798279,-188.6201721,200,11.3798279,188.6201721
34350,-3.35E-08,-3.35E-08,-3.35E-08,-11.37654561,-188.6234544,200,11.37654561,188.6234544
34375,-3.35E-08,-3.35E-08,-3.35E-08,-11.37329869,-188.6267013,200,11.37329869,188.6267013
34400,-3.35E-08,-3.35E-08,-3.35E-08,-11.37008677,-188.6299132,200,11.37008677,188.6299132
34425,-3.34E-08,-3.34E-08,-3.34E-08,-11.36690947,-188.6330905,200,11.36690947,188.6330905
34450,-3.34E-08,-3.34E-08,-3.34E-08,-11.36376641,-188.6362336,200,11.36376641,188.6362336
34475,-3.34E-08,-3.34E-08,-3.34E-08,-11.36065722,-188.6393428,200,11.36065722,188.6393428
34500,-3.34E-08,-3.34E-08,-3.34E-08,-11.35758155,-188.6424185,200,11.35758155,188.6424185
34525,-3.34E-08,-3.34E-08,-3.34E-08,-11.35453902,-188.645461,200,11.35453902,188.645461
34550,-3.34E-08,-3.34E-08,-3.34E-08,-11.35152929,-188.6484707,200,11.35152929,188.6484707
34575,-3.34E-08,-3.34E-08,-3.34E-08,-11.348552,-188.651448,200,11.348552,188.651448
34600,-3.34E-08,-3.34E-08,-3.34E-08,-11.34560679,-188.6543932,200,11.34560679,188.6543932
34625,-3.34E-08,-3.34E-08,-3.34E-08,-11.34269333,-188.6573067,200,11.34269333,188.6573067
34650,-3.34E-08,-3.34E-08,-3.34E-08,-11.33981127,-188.6601887,200,11.33981127,188.6601887
34675,-3.34E-08,-3.34E-08,-3.34E-08,-11.33696027,-188.6630397,200,11.33696027,188.6630397
34700,-3.33E-08,-3.33E-08,-3.33E-08,-11.33413999,-188.66586,200,11.33413999,188.66586
34725,-3.33E-08,-3.33E-08,-3.33E-08,-11.33135012,-188.6686499,200,11.33135012,188.6686499
34750,-3.33E-08,-3.33E-08,-3.33E-08,-11.32859031,-188.6714097,200,11.32859031,188.6714097
34775,-3.33E-08,-3.33E-08,-3.33E-08,-11.32586025,-188.6741398,200,11.32586025,188.6741398
34800,-3.33E-08,-3.33E-08,-3.33E-08,-11.32315961,-188.6768404,200,11.32315961,188.6768404
34825,-3.33E-08,-3.33E-08,-3.33E-08,-11.32048808,-188.6795119,200,11.32048808,188.6795119
34850,-3.33E-08,-3.33E-08,-3.33E-08,-11.31784534,-188.6821547,200,11.31784534,188.6821547
34875,-3.33E-08,-3.33E-08,-3.33E-08,-11.31523108,-188.6847689,200,11.31523108,188.6847689
34900,-3.33E-08,-3.33E-08,-3.33E-08,-11.31264501,-188.687355,200,11.31264501,188.687355
34925,-3.33E-08,-3.33E-08,-3.33E-08,-11.3100868,-188.6899132,200,11.3100868,188.6899132
34950,-3.33E-08,-3.33E-08,-3.33E-08,-11.30755616,-188.6924438,200,11.30755616,188.6924438
34975,-3.33E-08,-3.33E-08,-3.33E-08,-11.3050528,-188.6949472,200,11.3050528,188.6949472
35000,-3.33E-08,-3.33E-08,-3.33E-08,-11.30257642,-188.6974236,200,11.30257642,188.6974236
35025,-3.32E-08,-3.32E-08,-3.32E-08,-11.30012674,-188.6998733,200,11.30012674,188.6998733
35050,-3.32E-08,-3.32E-08,-3.32E-08,-11.29770345,-188.7022966,200,11.29770345,188.7022966
35075,-3.32E-08,-3.32E-08,-3.32E-08,-11.29530628,-188.7046937,200,11.29530628,188.7046937
35100,-3.32E-08,-3.32E-08,-3.32E-08,-11.29293495,-188.7070651,200,11.29293495,188.7070651
35125,-3.32E-08,-3.32E-08,-3.32E-08,-11.29058917,-188.7094108,200,11.29058917,188.7094108
35150,-3.32E-08,-3.32E-08,-3.32E-08,-11.28826868,-188.7117313,200,11.28826868,188.7117313
35175,-3.32E-08,-3.32E-08,-3.32E-08,-11.2859732,-188.7140268,200,11.2859732,188.7140268
35200,-3.32E-08,-3.32E-08,-3.32E-08,-11.28370245,-188.7162975,200,11.28370245,188.7162975
35225,-3.32E-08,-3.32E-08,-3.32E-08,-11.28145618,-188.7185438,200,11.28145618,188.7185438
35250,-3.32E-08,-3.32E-08,-3.32E-08,-11.27923412,-188.7207659,200,11.27923412,188.7207659
35275,-3.32E-08,-3.32E-08,-3.32E-08,-11.27703601,-188.722964,200,11.27703601,188.722964
35300,-3.32E-08,-3.32E-08,-3.32E-08,-11.2748616,-188.7251384,200,11.2748616,188.7251384
35325,-3.32E-08,-3.32E-08,-3.32E-08,-11.27271061,-188.7272894,200,11.27271061,188.7272894
35350,-3.32E-08,-3.32E-08,-3.32E-08,-11.27058281,-188.7294172,200,11.27058281,188.7294172
35375,-3.32E-08,-3.32E-08,-3.32E-08,-11.26847794,-188.7315221,200,11.26847794,188.7315221
35400,-3.31E-08,-3.31E-08,-3.31E-08,-11.26639576,-188.7336042,200,11.26639576,188.7336042
35425,-3.31E-08,-3.31E-08,-3.31E-08,-11.26433602,-188.735664,200,11.26433602,188.735664
35450,-3.31E-08,-3.31E-08,-3.31E-08,-11.26229848,-188.7377015,200,11.26229848,188.7377015
35475,-3.31E-08,-3.31E-08,-3.31E-08,-11.2602829,-188.7397171,200,11.2602829,188.7397171
35500,-3.31E-08,-3.31E-08,-3.31E-08,-11.25828904,-188.741711,200,11.25828904,188.741711
35525,-3.31E-08,-3.31E-08,-3.31E-08,-11.25631668,-188.7436833,200,11.25631668,188.7436833
35550,-3.31E-08,-3.31E-08,-3.31E-08,-11.25436557,-188.7456344,200,11.25436557,188.7456344
35575,-3.31E-08,-3.31E-08,-3.31E-08,-11.25243548,-188.7475645,200,11.25243548,188.7475645
35600,-3.31E-08,-3.31E-08,-3.31E-08,-11.25052621,-188.7494738,200,11.25052621,188.7494738
35625,-3.31E-08,-3.31E-08,-3.31E-08,-11.2486375,-188.7513625,200,11.2486375,188.7513625
35650,-3.31E-08,-3.31E-08,-3.31E-08,-11.24676916,-188.7532308,200,11.24676916,188.7532308
35675,-3.31E-08,-3.31E-08,-3.31E-08,-11.24492095,-188.755079,200,11.24492095,188.755079
35700,-3.31E-08,-3.31E-08,-3.31E-08,-11.24309266,-188.7569073,200,11.24309266,188.7569073
35725,-3.31E-08,-3.31E-08,-3.31E-08,-11.24128408,-188.7587159,200,11.24128408,188.7587159
35750,-3.31E-08,-3.31E-08,-3.31E-08,-11.23949499,-188.760505,200,11.23949499,188.760505
35775,-3.31E-08,-3.31E-08,-3.31E-08,-11.23772518,-188.7622748,200,11.23772518,188.7622748
35800,-3.31E-08,-3.31E-08,-3.31E-08,-11.23597445,-188.7640256,200,11.23597445,188.7640256
35825,-3.31E-08,-3.31E-08,-3.31E-08,-11.23424258,-188.7657574,200,11.23424258,188.7657574
35850,-3.30E-08,-3.30E-08,-3.30E-08,-11.23252938,-188.7674706,200,11.23252938,188.7674706
35875,-3.30E-08,-3.30E-08,-3.30E-08,-11.23083465,-188.7691654,200,11.23083465,188.7691654
35900,-3.30E-08,-3.30E-08,-3.30E-08,-11.22915818,-188.7708418,200,11.22915818,188.7708418
35925,-3.30E-08,-3.30E-08,-3.30E-08,-11.22749978,-188.7725002,200,11.22749978,188.7725002
35950,-3.30E-08,-3.30E-08,-3.30E-08,-11.22585925,-188.7741407,200,11.22585925,188.7741407
35975,-3.30E-08,-3.30E-08,-3.30E-08,-11.22423641,-188.7757636,200,11.22423641,188.7757636
36000,-3.30E-08,-3.30E-08,-3.30E-08,-11.22263105,-188.7773689,200,11.22263105,188.7773689
36025,-3.30E-08,-3.30E-08,-3.30E-08,-11.221043,-188.778957,200,11.221043,188.778957
36050,-3.30E-08,-3.30E-08,-3.30E-08,-11.21947207,-188.7805279,200,11.21947207,188.7805279
36075,-3.30E-08,-3.30E-08,-3.30E-08,-11.21791806,-188.7820819,200,11.21791806,188.7820819
36100,-3.30E-08,-3.30E-08,-3.30E-08,-11.2163808,-188.7836192,200,11.2163808,188.7836192
36125,-3.30E-08,-3.30E-08,-3.30E-08,-11.21486012,-188.7851399,200,11.21486012,188.7851399
36150,-3.30E-08,-3.30E-08,-3.30E-08,-11.21335582,-188.7866442,200,11.21335582,188.7866442
36175,-3.30E-08,-3.30E-08,-3.30E-08,-11.21186773,-188.7881323,200,11.21186773,188.7881323
36200,-3.30E-08,-3.30E-08,-3.30E-08,-11.21039569,-188.7896043,200,11.21039569,188.7896043
36225,-3.30E-08,-3.30E-08,-3.30E-08,-11.2089395,-188.7910605,200,11.2089395,188.7910605
36250,-3.30E-08,-3.30E-08,-3.30E-08,-11.20749902,-188.792501,200,11.20749902,188.792501
36275,-3.30E-08,-3.30E-08,-3.30E-08,-11.20607406,-188.7939259,200,11.20607406,188.7939259
36300,-3.30E-08,-3.30E-08,-3.30E-08,-11.20466445,-188.7953355,200,11.20466445,188.7953355
36325,-3.30E-08,-3.30E-08,-3.30E-08,-11.20327004,-188.79673,200,11.20327004,188.79673
36350,-3.30E-08,-3.30E-08,-3.30E-08,-11.20189066,-188.7981093,200,11.20189066,188.7981093
36375,-3.30E-08,-3.30E-08,-3.30E-08,-11.20052614,-188.7994739,200,11.20052614,188.7994739
36400,-3.29E-08,-3.29E-08,-3.29E-08,-11.19917634,-188.8008237,200,11.19917634,188.8008237
36425,-3.29E-08,-3.29E-08,-3.29E-08,-11.19784107,-188.8021589,200,11.19784107,188.8021589
36450,-3.29E-08,-3.29E-08,-3.29E-08,-11.1965202,-188.8034798,200,11.1965202,188.8034798
36475,-3.29E-08,-3.29E-08,-3.29E-08,-11.19521357,-188.8047864,200,11.19521357,188.8047864
36500,-3.29E-08,-3.29E-08,-3.29E-08,-11.19392102,-188.806079,200,11.19392102,188.806079
36525,-3.29E-08,-3.29E-08,-3.29E-08,-11.1926424,-188.8073576,200,11.1926424,188.8073576
36550,-3.29E-08,-3.29E-08,-3.29E-08,-11.19137756,-188.8086224,200,11.19137756,188.8086224
36575,-3.29E-08,-3.29E-08,-3.29E-08,-11.19012635,-188.8098736,200,11.19012635,188.8098736
36600,-3.29E-08,-3.29E-08,-3.29E-08,-11.18888863,-188.8111114,200,11.18888863,188.8111114
36625,-3.29E-08,-3.29E-08,-3.29E-08,-11.18766425,-188.8123358,200,11.18766425,188.8123358
36650,-3.29E-08,-3.29E-08,-3.29E-08,-11.18645306,-188.8135469,200,11.18645306,188.8135469
36675,-3.29E-08,-3.29E-08,-3.29E-08,-11.18525493,-188.8147451,200,11.18525493,188.8147451
36700,-3.29E-08,-3.29E-08,-3.29E-08,-11.18406971,-188.8159303,200,11.18406971,188.8159303
36725,-3.29E-08,-3.29E-08,-3.29E-08,-11.18289727,-188.8171027,200,11.18289727,188.8171027
36750,-3.29E-08,-3.29E-08,-3.29E-08,-11.18173746,-188.8182625,200,11.18173746,188.8182625
36775,-3.29E-08,-3.29E-08,-3.29E-08,-11.18059015,-188.8194098,200,11.18059015,188.8194098
36800,-3.29E-08,-3.29E-08,-3.29E-08,-11.17945521,-188.8205448,200,11.17945521,188.8205448
36825,-3.29E-08,-3.29E-08,-3.29E-08,-11.1783325,-188.8216675,200,11.1783325,188.8216675
36850,-3.29E-08,-3.29E-08,-3.29E-08,-11.17722189,-188.8227781,200,11.17722189,188.8227781
36875,-3.29E-08,-3.29E-08,-3.29E-08,-11.17612325,-188.8238767,200,11.17612325,188.8238767
36900,-3.29E-08,-3.29E-08,-3.29E-08,-11.17503645,-188.8249635,200,11.17503645,188.8249635
36925,-3.29E-08,-3.29E-08,-3.29E-08,-11.17396137,-188.8260386,200,11.17396137,188.8260386
36950,-3.29E-08,-3.29E-08,-3.29E-08,-11.17289787,-188.8271021,200,11.17289787,188.8271021
36975,-3.29E-08,-3.29E-08,-3.29E-08,-11.17184583,-188.8281542,200,11.17184583,188.8281542
37000,-3.29E-08,-3.29E-08,-3.29E-08,-11.17080513,-188.8291949,200,11.17080513,188.8291949
37025,-3.29E-08,-3.29E-08,-3.29E-08,-11.16977565,-188.8302243,200,11.16977565,188.8302243
37050,-3.29E-08,-3.29E-08,-3.29E-08,-11.16875727,-188.8312427,200,11.16875727,188.8312427
37075,-3.29E-08,-3.29E-08,-3.29E-08,-11.16774986,-188.8322501,200,11.16774986,188.8322501
37100,-3.29E-08,-3.29E-08,-3.29E-08,-11.16675331,-188.8332467,200,11.16675331,188.8332467
37125,-3.29E-08,-3.29E-08,-3.29E-08,-11.16576749,-188.8342325,200,11.16576749,188.8342325
37150,-3.28E-08,-3.28E-08,-3.28E-08,-11.16479231,-188.8352077,200,11.16479231,188.8352077
37175,-3.28E-08,-3.28E-08,-3.28E-08,-11.16382763,-188.8361724,200,11.16382763,188.8361724
37200,-3.28E-08,-3.28E-08,-3.28E-08,-11.16287335,-188.8371266,200,11.16287335,188.8371266
37225,-3.28E-08,-3.28E-08,-3.28E-08,-11.16192936,-188.8380706,200,11.16192936,188.8380706
37250,-3.28E-08,-3.28E-08,-3.28E-08,-11.16099554,-188.8390045,200,11.16099554,188.8390045
37275,-3.28E-08,-3.28E-08,-3.28E-08,-11.16007178,-188.8399282,200,11.16007178,188.8399282
37300,-3.28E-08,-3.28E-08,-3.28E-08,-11.15915799,-188.840842,200,11.15915799,188.840842
37325,-3.28E-08,-3.28E-08,-3.28E-08,-11.15825404,-188.841746,200,11.15825404,188.841746
37350,-3.28E-08,-3.28E-08,-3.28E-08,-11.15735983,-188.8426402,200,11.15735983,188.8426402
37375,-3.28E-08,-3.28E-08,-3.28E-08,-11.15647526,-188.8435247,200,11.15647526,188.8435247
37400,-3.28E-08,-3.28E-08,-3.28E-08,-11.15560022,-188.8443998,200,11.15560022,188.8443998
37425,-3.28E-08,-3.28E-08,-3.28E-08,-11.15473462,-188.8452654,200,11.15473462,188.8452654
37450,-3.28E-08,-3.28E-08,-3.28E-08,-11.15387834,-188.8461217,200,11.15387834,188.8461217
37475,-3.28E-08,-3.28E-08,-3.28E-08,-11.15303129,-188.8469687,200,11.15303129,188.8469687
37500,-3.28E-08,-3.28E-08,-3.28E-08,-11.15219338,-188.8478066,200,11.15219338,188.8478066
37525,-3.28E-08,-3.28E-08,-3.28E-08,-11.15136449,-188.8486355,200,11.15136449,188.8486355
37550,-3.28E-08,-3.28E-08,-3.28E-08,-11.15054454,-188.8494555,200,11.15054454,188.8494555
37575,-3.28E-08,-3.28E-08,-3.28E-08,-11.14973342,-188.8502666,200,11.14973342,188.8502666
37600,-3.28E-08,-3.28E-08,-3.28E-08,-11.14893105,-188.851069,200,11.14893105,188.851069
37625,-3.28E-08,-3.28E-08,-3.28E-08,-11.14813732,-188.8518627,200,11.14813732,188.8518627
37650,-3.28E-08,-3.28E-08,-3.28E-08,-11.14735215,-188.8526479,200,11.14735215,188.8526479
37675,-3.28E-08,-3.28E-08,-3.28E-08,-11.14657544,-188.8534246,200,11.14657544,188.8534246
37700,-3.28E-08,-3.28E-08,-3.28E-08,-11.1458071,-188.8541929,200,11.1458071,188.8541929
37725,-3.28E-08,-3.28E-08,-3.28E-08,-11.14504705,-188.854953,200,11.14504705,188.854953
37750,-3.28E-08,-3.28E-08,-3.28E-08,-11.14429518,-188.8557048,200,11.14429518,188.8557048
37775,-3.28E-08,-3.28E-08,-3.28E-08,-11.14355142,-188.8564486,200,11.14355142,188.8564486
37800,-3.28E-08,-3.28E-08,-3.28E-08,-11.14281567,-188.8571843,200,11.14281567,188.8571843
37825,-3.28E-08,-3.28E-08,-3.28E-08,-11.14208786,-188.8579121,200,11.14208786,188.8579121
37850,-3.28E-08,-3.28E-08,-3.28E-08,-11.14136789,-188.8586321,200,11.14136789,188.8586321
37875,-3.28E-08,-3.28E-08,-3.28E-08,-11.14065567,-188.8593443,200,11.14065567,188.8593443
37900,-3.28E-08,-3.28E-08,-3.28E-08,-11.13995114,-188.8600489,200,11.13995114,188.8600489
37925,-3.28E-08,-3.28E-08,-3.28E-08,-11.1392542,-188.8607458,200,11.1392542,188.8607458
37950,-3.28E-08,-3.28E-08,-3.28E-08,-11.13856477,-188.8614352,200,11.13856477,188.8614352
37975,-3.28E-08,-3.28E-08,-3.28E-08,-11.13788277,-188.8621172,200,11.13788277,188.8621172
38000,-3.28E-08,-3.28E-08,-3.28E-08,-11.13720812,-188.8627919,200,11.13720812,188.8627919
38025,-3.28E-08,-3.28E-08,-3.28E-08,-11.13654074,-188.8634593,200,11.13654074,188.8634593
38050,-3.28E-08,-3.28E-08,-3.28E-08,-11.13588055,-188.8641194,200,11.13588055,188.8641194
38075,-3.28E-08,-3.28E-08,-3.28E-08,-11.13522748,-188.8647725,200,11.13522748,188.8647725
38100,-3.28E-08,-3.28E-08,-3.28E-08,-11.13458145,-188.8654185,200,11.13458145,188.8654185
38125,-3.28E-08,-3.28E-08,-3.28E-08,-11.13394238,-188.8660576,200,11.13394238,188.8660576
38150,-3.28E-08,-3.28E-08,-3.28E-08,-11.1333102,-188.8666898,200,11.1333102,188.8666898
38175,-3.28E-08,-3.28E-08,-3.28E-08,-11.13268484,-188.8673152,200,11.13268484,188.8673152
38200,-3.28E-08,-3.28E-08,-3.28E-08,-11.13206621,-188.8679338,200,11.13206621,188.8679338
38225,-3.27E-08,-3.27E-08,-3.27E-08,-11.13145425,-188.8685458,200,11.13145425,188.8685458
38250,-3.27E-08,-3.27E-08,-3.27E-08,-11.13084888,-188.8691511,200,11.13084888,188.8691511
38275,-3.27E-08,-3.27E-08,-3.27E-08,-11.13025004,-188.86975,200,11.13025004,188.86975
38300,-3.27E-08,-3.27E-08,-3.27E-08,-11.12965766,-188.8703423,200,11.12965766,188.8703423
38325,-3.27E-08,-3.27E-08,-3.27E-08,-11.12907166,-188.8709283,200,11.12907166,188.8709283
38350,-3.27E-08,-3.27E-08,-3.27E-08,-11.12849197,-188.871508,200,11.12849197,188.871508
38375,-3.27E-08,-3.27E-08,-3.27E-08,-11.12791854,-188.8720815,200,11.12791854,188.8720815
38400,-3.27E-08,-3.27E-08,-3.27E-08,-11.12735128,-188.8726487,200,11.12735128,188.8726487
38425,-3.27E-08,-3.27E-08,-3.27E-08,-11.12679014,-188.8732099,200,11.12679014,188.8732099
38450,-3.27E-08,-3.27E-08,-3.27E-08,-11.12623504,-188.873765,200,11.12623504,188.873765
38475,-3.27E-08,-3.27E-08,-3.27E-08,-11.12568593,-188.8743141,200,11.12568593,188.8743141
38500,-3.27E-08,-3.27E-08,-3.27E-08,-11.12514273,-188.8748573,200,11.12514273,188.8748573
38525,-3.27E-08,-3.27E-08,-3.27E-08,-11.12460539,-188.8753946,200,11.12460539,188.8753946
38550,-3.27E-08,-3.27E-08,-3.27E-08,-11.12407385,-188.8759262,200,11.12407385,188.8759262
38575,-3.27E-08,-3.27E-08,-3.27E-08,-11.12354803,-188.876452,200,11.12354803,188.876452
38600,-3.27E-08,-3.27E-08,-3.27E-08,-11.12302787,-188.8769721,200,11.12302787,188.8769721
38625,-3.27E-08,-3.27E-08,-3.27E-08,-11.12251333,-188.8774867,200,11.12251333,188.8774867
38650,-3.27E-08,-3.27E-08,-3.27E-08,-11.12200433,-188.8779957,200,11.12200433,188.8779957
38675,-3.27E-08,-3.27E-08,-3.27E-08,-11.12150081,-188.8784992,200,11.12150081,188.8784992
38700,-3.27E-08,-3.27E-08,-3.27E-08,-11.12100273,-188.8789973,200,11.12100273,188.8789973
38725,-3.27E-08,-3.27E-08,-3.27E-08,-11.12051001,-188.87949,200,11.12051001,188.87949
38750,-3.27E-08,-3.27E-08,-3.27E-08,-11.1200226,-188.8799774,200,11.1200226,188.8799774
38775,-3.27E-08,-3.27E-08,-3.27E-08,-11.11954044,-188.8804596,200,11.11954044,188.8804596
38800,-3.27E-08,-3.27E-08,-3.27E-08,-11.11906348,-188.8809365,200,11.11906348,188.8809365
38825,-3.27E-08,-3.27E-08,-3.27E-08,-11.11859166,-188.8814083,200,11.11859166,188.8814083
38850,-3.27E-08,-3.27E-08,-3.27E-08,-11.11812493,-188.8818751,200,11.11812493,188.8818751
38875,-3.27E-08,-3.27E-08,-3.27E-08,-11.11766323,-188.8823368,200,11.11766323,188.8823368
38900,-3.27E-08,-3.27E-08,-3.27E-08,-11.1172065,-188.8827935,200,11.1172065,188.8827935
38925,-3.27E-08,-3.27E-08,-3.27E-08,-11.1167547,-188.8832453,200,11.1167547,188.8832453
38950,-3.27E-08,-3.27E-08,-3.27E-08,-11.11630776,-188.8836922,200,11.11630776,188.8836922
38975,-3.27E-08,-3.27E-08,-3.27E-08,-11.11586564,-188.8841344,200,11.11586564,188.8841344
39000,-3.27E-08,-3.27E-08,-3.27E-08,-11.11542829,-188.8845717,200,11.11542829,188.8845717
39025,-3.27E-08,-3.27E-08,-3.27E-08,-11.11499565,-188.8850043,200,11.11499565,188.8850043
39050,-3.27E-08,-3.27E-08,-3.27E-08,-11.11456768,-188.8854323,200,11.11456768,188.8854323
39075,-3.27E-08,-3.27E-08,-3.27E-08,-11.11414431,-188.8858557,200,11.11414431,188.8858557
39100,-3.27E-08,-3.27E-08,-3.27E-08,-11.11372551,-188.8862745,200,11.11372551,188.8862745
39125,-3.27E-08,-3.27E-08,-3.27E-08,-11.11331122,-188.8866888,200,11.11331122,188.8866888
39150,-3.27E-08,-3.27E-08,-3.27E-08,-11.1129014,-188.8870986,200,11.1129014,188.8870986
39175,-3.27E-08,-3.27E-08,-3.27E-08,-11.112496,-188.887504,200,11.112496,188.887504
39200,-3.27E-08,-3.27E-08,-3.27E-08,-11.11209496,-188.887905,200,11.11209496,188.887905
39225,-3.27E-08,-3.27E-08,-3.27E-08,-11.11169825,-188.8883018,200,11.11169825,188.8883018
39250,-3.27E-08,-3.27E-08,-3.27E-08,-11.11130581,-188.8886942,200,11.11130581,188.8886942
39275,-3.27E-08,-3.27E-08,-3.27E-08,-11.1109176,-188.8890824,200,11.1109176,188.8890824
39300,-3.27E-08,-3.27E-08,-3.27E-08,-11.11053358,-188.8894664,200,11.11053358,188.8894664
39325,-3.27E-08,-3.27E-08,-3.27E-08,-11.1101537,-188.8898463,200,11.1101537,188.8898463
39350,-3.27E-08,-3.27E-08,-3.27E-08,-11.10977791,-188.8902221,200,11.10977791,188.8902221
39375,-3.27E-08,-3.27E-08,-3.27E-08,-11.10940617,-188.8905938,200,11.10940617,188.8905938
39400,-3.27E-08,-3.27E-08,-3.27E-08,-11.10903843,-188.8909616,200,11.10903843,188.8909616
39425,-3.27E-08,-3.27E-08,-3.27E-08,-11.10867466,-188.8913253,200,11.10867466,188.8913253
39450,-3.27E-08,-3.27E-08,-3.27E-08,-11.10831481,-188.8916852,200,11.10831481,188.8916852
39475,-3.27E-08,-3.27E-08,-3.27E-08,-11.10795884,-188.8920412,200,11.10795884,188.8920412
39500,-3.27E-08,-3.27E-08,-3.27E-08,-11.10760671,-188.8923933,200,11.10760671,188.8923933
39525,-3.27E-08,-3.27E-08,-3.27E-08,-11.10725837,-188.8927416,200,11.10725837,188.8927416
39550,-3.27E-08,-3.27E-08,-3.27E-08,-11.10691378,-188.8930862,200,11.10691378,188.8930862
39575,-3.27E-08,-3.27E-08,-3.27E-08,-11.10657291,-188.8934271,200,11.10657291,188.8934271
39600,-3.27E-08,-3.27E-08,-3.27E-08,-11.10623571,-188.8937643,200,11.10623571,188.8937643
39625,-3.27E-08,-3.27E-08,-3.27E-08,-11.10590215,-188.8940979,200,11.10590215,188.8940979
39650,-3.27E-08,-3.27E-08,-3.27E-08,-11.10557218,-188.8944278,200,11.10557218,188.8944278
39675,-3.27E-08,-3.27E-08,-3.27E-08,-11.10524577,-188.8947542,200,11.10524577,188.8947542
39700,-3.27E-08,-3.27E-08,-3.27E-08,-11.10492288,-188.8950771,200,11.10492288,188.8950771
39725,-3.27E-08,-3.27E-08,-3.27E-08,-11.10460346,-188.8953965,200,11.10460346,188.8953965
39750,-3.27E-08,-3.27E-08,-3.27E-08,-11.10428749,-188.8957125,200,11.10428749,188.8957125
39775,-3.27E-08,-3.27E-08,-3.27E-08,-11.10397493,-188.8960251,200,11.10397493,188.8960251
39800,-3.27E-08,-3.27E-08,-3.27E-08,-11.10366573,-188.8963343,200,11.10366573,188.8963343
39825,-3.27E-08,-3.27E-08,-3.27E-08,-11.10335987,-188.8966401,200,11.10335987,188.8966401
39850,-3.27E-08,-3.27E-08,-3.27E-08,-11.1030573,-188.8969427,200,11.1030573,188.8969427
39875,-3.27E-08,-3.27E-08,-3.27E-08,-11.10275799,-188.897242,200,11.10275799,188.897242
39900,-3.27E-08,-3.27E-08,-3.27E-08,-11.10246191,-188.8975381,200,11.10246191,188.8975381
39925,-3.27E-08,-3.27E-08,-3.27E-08,-11.10216902,-188.897831,200,11.10216902,188.897831
39950,-3.27E-08,-3.27E-08,-3.27E-08,-11.10187929,-188.8981207,200,11.10187929,188.8981207
39975,-3.27E-08,-3.27E-08,-3.27E-08,-11.10159268,-188.8984073,200,11.10159268,188.8984073
40000,-3.27E-08,-3.27E-08,-3.27E-08,-11.10130916,-188.8986908,200,11.10130916,188.8986908
40025,-3.27E-08,-3.27E-08,-3.27E-08,-11.10102869,-188.8989713,200,11.10102869,188.8989713
40050,-3.27E-08,-3.27E-08,-3.27E-08,-11.10075125,-188.8992488,200,11.10075125,188.8992488
40075,-3.27E-08,-3.27E-08,-3.27E-08,-11.1004768,-188.8995232,200,11.1004768,188.8995232
40100,-3.27E-08,-3.27E-08,-3.27E-08,-11.1002053,-188.8997947,200,11.1002053,188.8997947
40125,-3.27E-08,-3.27E-08,-3.27E-08,-11.09993673,-188.9000633,200,11.09993673,188.9000633
40150,-3.27E-08,-3.27E-08,-3.27E-08,-11.09967106,-188.9003289,200,11.09967106,188.9003289
40175,-3.27E-08,-3.27E-08,-3.27E-08,-11.09940825,-188.9005918,200,11.09940825,188.9005918
40200,-3.27E-08,-3.27E-08,-3.27E-08,-11.09914827,-188.9008517,200,11.09914827,188.9008517
40225,-3.27E-08,-3.27E-08,-3.27E-08,-11.09889109,-188.9011089,200,11.09889109,188.9011089
40250,-3.27E-08,-3.27E-08,-3.27E-08,-11.09863669,-188.9013633,200,11.09863669,188.9013633
40275,-3.27E-08,-3.27E-08,-3.27E-08,-11.09838503,-188.901615,200,11.09838503,188.901615
40300,-3.27E-08,-3.27E-08,-3.27E-08,-11.09813608,-188.9018639,200,11.09813608,188.9018639
40325,-3.27E-08,-3.27E-08,-3.27E-08,-11.09788981,-188.9021102,200,11.09788981,188.9021102
40350,-3.27E-08,-3.27E-08,-3.27E-08,-11.0976462,-188.9023538,200,11.0976462,188.9023538
40375,-3.26E-08,-3.26E-08,-3.26E-08,-11.09740521,-188.9025948,200,11.09740521,188.9025948
40400,-3.26E-08,-3.26E-08,-3.26E-08,-11.09716682,-188.9028332,200,11.09716682,188.9028332
40425,-3.26E-08,-3.26E-08,-3.26E-08,-11.096931,-188.903069,200,11.096931,188.903069
40450,-3.26E-08,-3.26E-08,-3.26E-08,-11.09669772,-188.9033023,200,11.09669772,188.9033023
40475,-3.26E-08,-3.26E-08,-3.26E-08,-11.09646696,-188.903533,200,11.09646696,188.903533
40500,-3.26E-08,-3.26E-08,-3.26E-08,-11.09623868,-188.9037613,200,11.09623868,188.9037613
40525,-3.26E-08,-3.26E-08,-3.26E-08,-11.09601287,-188.9039871,200,11.09601287,188.9039871
40550,-3.26E-08,-3.26E-08,-3.26E-08,-11.09578948,-188.9042105,200,11.09578948,188.9042105
40575,-3.26E-08,-3.26E-08,-3.26E-08,-11.09556851,-188.9044315,200,11.09556851,188.9044315
40600,-3.26E-08,-3.26E-08,-3.26E-08,-11.09534991,-188.9046501,200,11.09534991,188.9046501
40625,-3.26E-08,-3.26E-08,-3.26E-08,-11.09513368,-188.9048663,200,11.09513368,188.9048663
40650,-3.26E-08,-3.26E-08,-3.26E-08,-11.09491977,-188.9050802,200,11.09491977,188.9050802
40675,-3.26E-08,-3.26E-08,-3.26E-08,-11.09470817,-188.9052918,200,11.09470817,188.9052918
40700,-3.26E-08,-3.26E-08,-3.26E-08,-11.09449885,-188.9055012,200,11.09449885,188.9055012
40725,-3.26E-08,-3.26E-08,-3.26E-08,-11.09429178,-188.9057082,200,11.09429178,188.9057082
40750,-3.26E-08,-3.26E-08,-3.26E-08,-11.09408695,-188.9059131,200,11.09408695,188.9059131
40775,-3.26E-08,-3.26E-08,-3.26E-08,-11.09388432,-188.9061157,200,11.09388432,188.9061157
40800,-3.26E-08,-3.26E-08,-3.26E-08,-11.09368388,-188.9063161,200,11.09368388,188.9063161
40825,-3.26E-08,-3.26E-08,-3.26E-08,-11.0934856,-188.9065144,200,11.0934856,188.9065144
40850,-3.26E-08,-3.26E-08,-3.26E-08,-11.09328945,-188.9067105,200,11.09328945,188.9067105
40875,-3.26E-08,-3.26E-08,-3.26E-08,-11.09309542,-188.9069046,200,11.09309542,188.9069046
40900,-3.26E-08,-3.26E-08,-3.26E-08,-11.09290348,-188.9070965,200,11.09290348,188.9070965
40925,-3.26E-08,-3.26E-08,-3.26E-08,-11.09271361,-188.9072864,200,11.09271361,188.9072864
40950,-3.26E-08,-3.26E-08,-3.26E-08,-11.09252579,-188.9074742,200,11.09252579,188.9074742
40975,-3.26E-08,-3.26E-08,-3.26E-08,-11.09233999,-188.90766,200,11.09233999,188.90766
41000,-3.26E-08,-3.26E-08,-3.26E-08,-11.09215619,-188.9078438,200,11.09215619,188.9078438
41025,-3.26E-08,-3.26E-08,-3.26E-08,-11.09197437,-188.9080256,200,11.09197437,188.9080256
41050,-3.26E-08,-3.26E-08,-3.26E-08,-11.09179452,-188.9082055,200,11.09179452,188.9082055
41075,-3.26E-08,-3.26E-08,-3.26E-08,-11.0916166,-188.9083834,200,11.0916166,188.9083834
41100,-3.26E-08,-3.26E-08,-3.26E-08,-11.0914406,-188.9085594,200,11.0914406,188.9085594
41125,-3.26E-08,-3.26E-08,-3.26E-08,-11.09126649,-188.9087335,200,11.09126649,188.9087335
41150,-3.26E-08,-3.26E-08,-3.26E-08,-11.09109427,-188.9089057,200,11.09109427,188.9089057
41175,-3.26E-08,-3.26E-08,-3.26E-08,-11.0909239,-188.9090761,200,11.0909239,188.9090761
41200,-3.26E-08,-3.26E-08,-3.26E-08,-11.09075536,-188.9092446,200,11.09075536,188.9092446
41225,-3.26E-08,-3.26E-08,-3.26E-08,-11.09058864,-188.9094114,200,11.09058864,188.9094114
41250,-3.26E-08,-3.26E-08,-3.26E-08,-11.09042372,-188.9095763,200,11.09042372,188.9095763
41275,-3.26E-08,-3.26E-08,-3.26E-08,-11.09026058,-188.9097394,200,11.09026058,188.9097394
41300,-3.26E-08,-3.26E-08,-3.26E-08,-11.09009919,-188.9099008,200,11.09009919,188.9099008
41325,-3.26E-08,-3.26E-08,-3.26E-08,-11.08993954,-188.9100605,200,11.08993954,188.9100605
41350,-3.26E-08,-3.26E-08,-3.26E-08,-11.08978162,-188.9102184,200,11.08978162,188.9102184
41375,-3.26E-08,-3.26E-08,-3.26E-08,-11.08962539,-188.9103746,200,11.08962539,188.9103746
41400,-3.26E-08,-3.26E-08,-3.26E-08,-11.08947085,-188.9105291,200,11.08947085,188.9105291
41425,-3.26E-08,-3.26E-08,-3.26E-08,-11.08931798,-188.910682,200,11.08931798,188.910682
41450,-3.26E-08,-3.26E-08,-3.26E-08,-11.08916675,-188.9108332,200,11.08916675,188.9108332
41475,-3.26E-08,-3.26E-08,-3.26E-08,-11.08901716,-188.9109828,200,11.08901716,188.9109828
41500,-3.26E-08,-3.26E-08,-3.26E-08,-11.08886917,-188.9111308,200,11.08886917,188.9111308
41525,-3.26E-08,-3.26E-08,-3.26E-08,-11.08872278,-188.9112772,200,11.08872278,188.9112772
41550,-3.26E-08,-3.26E-08,-3.26E-08,-11.08857797,-188.911422,200,11.08857797,188.911422
41575,-3.26E-08,-3.26E-08,-3.26E-08,-11.08843472,-188.9115653,200,11.08843472,188.9115653
41600,-3.26E-08,-3.26E-08,-3.26E-08,-11.08829301,-188.911707,200,11.08829301,188.911707
41625,-3.26E-08,-3.26E-08,-3.26E-08,-11.08815283,-188.9118472,200,11.08815283,188.9118472
41650,-3.26E-08,-3.26E-08,-3.26E-08,-11.08801416,-188.9119858,200,11.08801416,188.9119858
41675,-3.26E-08,-3.26E-08,-3.26E-08,-11.08787699,-188.912123,200,11.08787699,188.912123
41700,-3.26E-08,-3.26E-08,-3.26E-08,-11.08774129,-188.9122587,200,11.08774129,188.9122587
41725,-3.26E-08,-3.26E-08,-3.26E-08,-11.08760706,-188.9123929,200,11.08760706,188.9123929
41750,-3.26E-08,-3.26E-08,-3.26E-08,-11.08747427,-188.9125257,200,11.08747427,188.9125257
41775,-3.26E-08,-3.26E-08,-3.26E-08,-11.08734292,-188.9126571,200,11.08734292,188.9126571
41800,-3.26E-08,-3.26E-08,-3.26E-08,-11.08721298,-188.912787,200,11.08721298,188.912787
41825,-3.26E-08,-3.26E-08,-3.26E-08,-11.08708444,-188.9129156,200,11.08708444,188.9129156
41850,-3.26E-08,-3.26E-08,-3.26E-08,-11.08695728,-188.9130427,200,11.08695728,188.9130427
41875,-3.26E-08,-3.26E-08,-3.26E-08,-11.0868315,-188.9131685,200,11.0868315,188.9131685
41900,-3.26E-08,-3.26E-08,-3.26E-08,-11.08670707,-188.9132929,200,11.08670707,188.9132929
41925,-3.26E-08,-3.26E-08,-3.26E-08,-11.08658399,-188.913416,200,11.08658399,188.913416
41950,-3.26E-08,-3.26E-08,-3.26E-08,-11.08646223,-188.9135378,200,11.08646223,188.9135378
41975,-3.26E-08,-3.26E-08,-3.26E-08,-11.08634178,-188.9136582,200,11.08634178,188.9136582
42000,-3.26E-08,-3.26E-08,-3.26E-08,-11.08622263,-188.9137774,200,11.08622263,188.9137774
42025,-3.26E-08,-3.26E-08,-3.26E-08,-11.08610476,-188.9138952,200,11.08610476,188.9138952
42050,-3.26E-08,-3.26E-08,-3.26E-08,-11.08598817,-188.9140118,200,11.08598817,188.9140118
42075,-3.26E-08,-3.26E-08,-3.26E-08,-11.08587283,-188.9141272,200,11.08587283,188.9141272
42100,-3.26E-08,-3.26E-08,-3.26E-08,-11.08575873,-188.9142413,200,11.08575873,188.9142413
42125,-3.26E-08,-3.26E-08,-3.26E-08,-11.08564587,-188.9143541,200,11.08564587,188.9143541
42150,-3.26E-08,-3.26E-08,-3.26E-08,-11.08553422,-188.9144658,200,11.08553422,188.9144658
42175,-3.26E-08,-3.26E-08,-3.26E-08,-11.08542377,-188.9145762,200,11.08542377,188.9145762
42200,-3.26E-08,-3.26E-08,-3.26E-08,-11.08531452,-188.9146855,200,11.08531452,188.9146855
42225,-3.26E-08,-3.26E-08,-3.26E-08,-11.08520644,-188.9147936,200,11.08520644,188.9147936
42250,-3.26E-08,-3.26E-08,-3.26E-08,-11.08509953,-188.9149005,200,11.08509953,188.9149005
42275,-3.26E-08,-3.26E-08,-3.26E-08,-11.08499377,-188.9150062,200,11.08499377,188.9150062
42300,-3.26E-08,-3.26E-08,-3.26E-08,-11.08488914,-188.9151109,200,11.08488914,188.9151109
42325,-3.26E-08,-3.26E-08,-3.26E-08,-11.08478565,-188.9152143,200,11.08478565,188.9152143
42350,-3.26E-08,-3.26E-08,-3.26E-08,-11.08468327,-188.9153167,200,11.08468327,188.9153167
42375,-3.26E-08,-3.26E-08,-3.26E-08,-11.084582,-188.915418,200,11.084582,188.915418
42400,-3.26E-08,-3.26E-08,-3.26E-08,-11.08448181,-188.9155182,200,11.08448181,188.9155182
42425,-3.26E-08,-3.26E-08,-3.26E-08,-11.08438271,-188.9156173,200,11.08438271,188.9156173
42450,-3.26E-08,-3.26E-08,-3.26E-08,-11.08428468,-188.9157153,200,11.08428468,188.9157153
42475,-3.26E-08,-3.26E-08,-3.26E-08,-11.0841877,-188.9158123,200,11.0841877,188.9158123
42500,-3.26E-08,-3.26E-08,-3.26E-08,-11.08409176,-188.9159082,200,11.08409176,188.9159082
42525,-3.26E-08,-3.26E-08,-3.26E-08,-11.08399686,-188.9160031,200,11.08399686,188.9160031
42550,-3.26E-08,-3.26E-08,-3.26E-08,-11.08390299,-188.916097,200,11.08390299,188.916097
42575,-3.26E-08,-3.26E-08,-3.26E-08,-11.08381012,-188.9161899,200,11.08381012,188.9161899
42600,-3.26E-08,-3.26E-08,-3.26E-08,-11.08371826,-188.9162817,200,11.08371826,188.9162817
42625,-3.26E-08,-3.26E-08,-3.26E-08,-11.08362739,-188.9163726,200,11.08362739,188.9163726
42650,-3.26E-08,-3.26E-08,-3.26E-08,-11.08353749,-188.9164625,200,11.08353749,188.9164625
42675,-3.26E-08,-3.26E-08,-3.26E-08,-11.08344857,-188.9165514,200,11.08344857,188.9165514
42700,-3.26E-08,-3.26E-08,-3.26E-08,-11.0833606,-188.9166394,200,11.0833606,188.9166394
42725,-3.26E-08,-3.26E-08,-3.26E-08,-11.08327358,-188.9167264,200,11.08327358,188.9167264
42750,-3.26E-08,-3.26E-08,-3.26E-08,-11.0831875,-188.9168125,200,11.0831875,188.9168125
42775,-3.26E-08,-3.26E-08,-3.26E-08,-11.08310234,-188.9168977,200,11.08310234,188.9168977
42800,-3.26E-08,-3.26E-08,-3.26E-08,-11.08301811,-188.9169819,200,11.08301811,188.9169819
42825,-3.26E-08,-3.26E-08,-3.26E-08,-11.08293478,-188.9170652,200,11.08293478,188.9170652
42850,-3.26E-08,-3.26E-08,-3.26E-08,-11.08285235,-188.9171476,200,11.08285235,188.9171476
42875,-3.26E-08,-3.26E-08,-3.26E-08,-11.08277081,-188.9172292,200,11.08277081,188.9172292
42900,-3.26E-08,-3.26E-08,-3.26E-08,-11.08269015,-188.9173099,200,11.08269015,188.9173099
42925,-3.26E-08,-3.26E-08,-3.26E-08,-11.08261035,-188.9173896,200,11.08261035,188.9173896
42950,-3.26E-08,-3.26E-08,-3.26E-08,-11.08253142,-188.9174686,200,11.08253142,188.9174686
42975,-3.26E-08,-3.26E-08,-3.26E-08,-11.08245334,-188.9175467,200,11.08245334,188.9175467
43000,-3.26E-08,-3.26E-08,-3.26E-08,-11.0823761,-188.9176239,200,11.0823761,188.9176239
43025,-3.26E-08,-3.26E-08,-3.26E-08,-11.08229969,-188.9177003,200,11.08229969,188.9177003
43050,-3.26E-08,-3.26E-08,-3.26E-08,-11.08222411,-188.9177759,200,11.08222411,188.9177759
43075,-3.26E-08,-3.26E-08,-3.26E-08,-11.08214934,-188.9178507,200,11.08214934,188.9178507
43100,-3.26E-08,-3.26E-08,-3.26E-08,-11.08207537,-188.9179246,200,11.08207537,188.9179246
43125,-3.26E-08,-3.26E-08,-3.26E-08,-11.0820022,-188.9179978,200,11.0820022,188.9179978
43150,-3.26E-08,-3.26E-08,-3.26E-08,-11.08192983,-188.9180702,200,11.08192983,188.9180702
43175,-3.26E-08,-3.26E-08,-3.26E-08,-11.08185823,-188.9181418,200,11.08185823,188.9181418
43200,-3.26E-08,-3.26E-08,-3.26E-08,-11.0817874,-188.9182126,200,11.0817874,188.9182126
43225,-3.26E-08,-3.26E-08,-3.26E-08,-11.08171734,-188.9182827,200,11.08171734,188.9182827
43250,-3.26E-08,-3.26E-08,-3.26E-08,-11.08164803,-188.918352,200,11.08164803,188.918352
43275,-3.26E-08,-3.26E-08,-3.26E-08,-11.08157947,-188.9184205,200,11.08157947,188.9184205
43300,-3.26E-08,-3.26E-08,-3.26E-08,-11.08151164,-188.9184884,200,11.08151164,188.9184884
43325,-3.26E-08,-3.26E-08,-3.26E-08,-11.08144455,-188.9185554,200,11.08144455,188.9185554
43350,-3.26E-08,-3.26E-08,-3.26E-08,-11.08137819,-188.9186218,200,11.08137819,188.9186218
43375,-3.26E-08,-3.26E-08,-3.26E-08,-11.08131253,-188.9186875,200,11.08131253,188.9186875
43400,-3.26E-08,-3.26E-08,-3.26E-08,-11.08124759,-188.9187524,200,11.08124759,188.9187524
43425,-3.26E-08,-3.26E-08,-3.26E-08,-11.08118334,-188.9188167,200,11.08118334,188.9188167
43450,-3.26E-08,-3.26E-08,-3.26E-08,-11.08111979,-188.9188802,200,11.08111979,188.9188802
43475,-3.26E-08,-3.26E-08,-3.26E-08,-11.08105692,-188.9189431,200,11.08105692,188.9189431
43500,-3.26E-08,-3.26E-08,-3.26E-08,-11.08099473,-188.9190053,200,11.08099473,188.9190053
43525,-3.26E-08,-3.26E-08,-3.26E-08,-11.08093321,-188.9190668,200,11.08093321,188.9190668
43550,-3.26E-08,-3.26E-08,-3.26E-08,-11.08087235,-188.9191276,200,11.08087235,188.9191276
43575,-3.26E-08,-3.26E-08,-3.26E-08,-11.08081215,-188.9191878,200,11.08081215,188.9191878
43600,-3.26E-08,-3.26E-08,-3.26E-08,-11.0807526,-188.9192474,200,11.0807526,188.9192474
43625,-3.26E-08,-3.26E-08,-3.26E-08,-11.08069369,-188.9193063,200,11.08069369,188.9193063
43650,-3.26E-08,-3.26E-08,-3.26E-08,-11.08063541,-188.9193646,200,11.08063541,188.9193646
43675,-3.26E-08,-3.26E-08,-3.26E-08,-11.08057777,-188.9194222,200,11.08057777,188.9194222
43700,-3.26E-08,-3.26E-08,-3.26E-08,-11.08052074,-188.9194793,200,11.08052074,188.9194793
43725,-3.26E-08,-3.26E-08,-3.26E-08,-11.08046433,-188.9195357,200,11.08046433,188.9195357
43750,-3.26E-08,-3.26E-08,-3.26E-08,-11.08040852,-188.9195915,200,11.08040852,188.9195915
43775,-3.26E-08,-3.26E-08,-3.26E-08,-11.08035332,-188.9196467,200,11.08035332,188.9196467
43800,-3.26E-08,-3.26E-08,-3.26E-08,-11.08029871,-188.9197013,200,11.08029871,188.9197013
43825,-3.26E-08,-3.26E-08,-3.26E-08,-11.0802447,-188.9197553,200,11.0802447,188.9197553
43850,-3.26E-08,-3.26E-08,-3.26E-08,-11.08019126,-188.9198087,200,11.08019126,188.9198087
43875,-3.26E-08,-3.26E-08,-3.26E-08,-11.0801384,-188.9198616,200,11.0801384,188.9198616
43900,-3.26E-08,-3.26E-08,-3.26E-08,-11.08008611,-188.9199139,200,11.08008611,188.9199139
43925,-3.26E-08,-3.26E-08,-3.26E-08,-11.08003438,-188.9199656,200,11.08003438,188.9199656
43950,-3.26E-08,-3.26E-08,-3.26E-08,-11.07998321,-188.9200168,200,11.07998321,188.9200168
43975,-3.26E-08,-3.26E-08,-3.26E-08,-11.07993259,-188.9200674,200,11.07993259,188.9200674
44000,-3.26E-08,-3.26E-08,-3.26E-08,-11.07988252,-188.9201175,200,11.07988252,188.9201175
44025,-3.26E-08,-3.26E-08,-3.26E-08,-11.07983299,-188.920167,200,11.07983299,188.920167
44050,-3.26E-08,-3.26E-08,-3.26E-08,-11.07978399,-188.920216,200,11.07978399,188.920216
44075,-3.26E-08,-3.26E-08,-3.26E-08,-11.07973552,-188.9202645,200,11.07973552,188.9202645
44100,-3.26E-08,-3.26E-08,-3.26E-08,-11.07968757,-188.9203124,200,11.07968757,188.9203124
44125,-3.26E-08,-3.26E-08,-3.26E-08,-11.07964014,-188.9203599,200,11.07964014,188.9203599
44150,-3.26E-08,-3.26E-08,-3.26E-08,-11.07959322,-188.9204068,200,11.07959322,188.9204068
44175,-3.26E-08,-3.26E-08,-3.26E-08,-11.0795468,-188.9204532,200,11.0795468,188.9204532
44200,-3.26E-08,-3.26E-08,-3.26E-08,-11.07950089,-188.9204991,200,11.07950089,188.9204991
44225,-3.26E-08,-3.26E-08,-3.26E-08,-11.07945547,-188.9205445,200,11.07945547,188.9205445
44250,-3.26E-08,-3.26E-08,-3.26E-08,-11.07941054,-188.9205895,200,11.07941054,188.9205895
44275,-3.26E-08,-3.26E-08,-3.26E-08,-11.07936609,-188.9206339,200,11.07936609,188.9206339
44300,-3.26E-08,-3.26E-08,-3.26E-08,-11.07932212,-188.9206779,200,11.07932212,188.9206779
44325,-3.26E-08,-3.26E-08,-3.26E-08,-11.07927863,-188.9207214,200,11.07927863,188.9207214
44350,-3.26E-08,-3.26E-08,-3.26E-08,-11.07923561,-188.9207644,200,11.07923561,188.9207644
44375,-3.26E-08,-3.26E-08,-3.26E-08,-11.07919305,-188.920807,200,11.07919305,188.920807
44400,-3.26E-08,-3.26E-08,-3.26E-08,-11.07915094,-188.9208491,200,11.07915094,188.9208491
44425,-3.26E-08,-3.26E-08,-3.26E-08,-11.0791093,-188.9208907,200,11.0791093,188.9208907
44450,-3.26E-08,-3.26E-08,-3.26E-08,-11.0790681,-188.9209319,200,11.0790681,188.9209319
44475,-3.26E-08,-3.26E-08,-3.26E-08,-11.07902734,-188.9209727,200,11.07902734,188.9209727
44500,-3.26E-08,-3.26E-08,-3.26E-08,-11.07898703,-188.921013,200,11.07898703,188.921013
44525,-3.26E-08,-3.26E-08,-3.26E-08,-11.07894714,-188.9210529,200,11.07894714,188.9210529
44550,-3.26E-08,-3.26E-08,-3.26E-08,-11.07890769,-188.9210923,200,11.07890769,188.9210923
44575,-3.26E-08,-3.26E-08,-3.26E-08,-11.07886867,-188.9211313,200,11.07886867,188.9211313
44600,-3.26E-08,-3.26E-08,-3.26E-08,-11.07883006,-188.9211699,200,11.07883006,188.9211699
44625,-3.26E-08,-3.26E-08,-3.26E-08,-11.07879187,-188.9212081,200,11.07879187,188.9212081
44650,-3.26E-08,-3.26E-08,-3.26E-08,-11.07875409,-188.9212459,200,11.07875409,188.9212459
44675,-3.26E-08,-3.26E-08,-3.26E-08,-11.07871672,-188.9212833,200,11.07871672,188.9212833
44700,-3.26E-08,-3.26E-08,-3.26E-08,-11.07867975,-188.9213202,200,11.07867975,188.9213202
44725,-3.26E-08,-3.26E-08,-3.26E-08,-11.07864318,-188.9213568,200,11.07864318,188.9213568
44750,-3.26E-08,-3.26E-08,-3.26E-08,-11.07860701,-188.921393,200,11.07860701,188.921393
44775,-3.26E-08,-3.26E-08,-3.26E-08,-11.07857122,-188.9214288,200,11.07857122,188.9214288
44800,-3.26E-08,-3.26E-08,-3.26E-08,-11.07853582,-188.9214642,200,11.07853582,188.9214642
44825,-3.26E-08,-3.26E-08,-3.26E-08,-11.0785008,-188.9214992,200,11.0785008,188.9214992
44850,-3.26E-08,-3.26E-08,-3.26E-08,-11.07846616,-188.9215338,200,11.07846616,188.9215338
44875,-3.26E-08,-3.26E-08,-3.26E-08,-11.0784319,-188.9215681,200,11.0784319,188.9215681
44900,-3.26E-08,-3.26E-08,-3.26E-08,-11.078398,-188.921602,200,11.078398,188.921602
44925,-3.26E-08,-3.26E-08,-3.26E-08,-11.07836446,-188.9216355,200,11.07836446,188.9216355
44950,-3.26E-08,-3.26E-08,-3.26E-08,-11.07833129,-188.9216687,200,11.07833129,188.9216687
44975,-3.26E-08,-3.26E-08,-3.26E-08,-11.07829848,-188.9217015,200,11.07829848,188.9217015
45000,-3.26E-08,-3.26E-08,-3.26E-08,-11.07826602,-188.921734,200,11.07826602,188.921734
45025,-3.26E-08,-3.26E-08,-3.26E-08,-11.07823391,-188.9217661,200,11.07823391,188.9217661
45050,-3.26E-08,-3.26E-08,-3.26E-08,-11.07820214,-188.9217979,200,11.07820214,188.9217979
45075,-3.26E-08,-3.26E-08,-3.26E-08,-11.07817072,-188.9218293,200,11.07817072,188.9218293
45100,-3.26E-08,-3.26E-08,-3.26E-08,-11.07813964,-188.9218604,200,11.07813964,188.9218604
45125,-3.26E-08,-3.26E-08,-3.26E-08,-11.07810889,-188.9218911,200,11.07810889,188.9218911
45150,-3.26E-08,-3.26E-08,-3.26E-08,-11.07807847,-188.9219215,200,11.07807847,188.9219215
45175,-3.26E-08,-3.26E-08,-3.26E-08,-11.07804838,-188.9219516,200,11.07804838,188.9219516
45200,-3.26E-08,-3.26E-08,-3.26E-08,-11.07801862,-188.9219814,200,11.07801862,188.9219814
45225,-3.26E-08,-3.26E-08,-3.26E-08,-11.07798917,-188.9220108,200,11.07798917,188.9220108
45250,-3.26E-08,-3.26E-08,-3.26E-08,-11.07796005,-188.92204,200,11.07796005,188.92204
45275,-3.26E-08,-3.26E-08,-3.26E-08,-11.07793123,-188.9220688,200,11.07793123,188.9220688
45300,-3.26E-08,-3.26E-08,-3.26E-08,-11.07790273,-188.9220973,200,11.07790273,188.9220973
45325,-3.26E-08,-3.26E-08,-3.26E-08,-11.07787454,-188.9221255,200,11.07787454,188.9221255
45350,-3.26E-08,-3.26E-08,-3.26E-08,-11.07784664,-188.9221534,200,11.07784664,188.9221534
45375,-3.26E-08,-3.26E-08,-3.26E-08,-11.07781905,-188.9221809,200,11.07781905,188.9221809
45400,-3.26E-08,-3.26E-08,-3.26E-08,-11.07779176,-188.9222082,200,11.07779176,188.9222082
45425,-3.26E-08,-3.26E-08,-3.26E-08,-11.07776476,-188.9222352,200,11.07776476,188.9222352
45450,-3.26E-08,-3.26E-08,-3.26E-08,-11.07773805,-188.9222619,200,11.07773805,188.9222619
45475,-3.26E-08,-3.26E-08,-3.26E-08,-11.07771163,-188.9222884,200,11.07771163,188.9222884
45500,-3.26E-08,-3.26E-08,-3.26E-08,-11.0776855,-188.9223145,200,11.0776855,188.9223145
45525,-3.26E-08,-3.26E-08,-3.26E-08,-11.07765964,-188.9223404,200,11.07765964,188.9223404
45550,-3.26E-08,-3.26E-08,-3.26E-08,-11.07763407,-188.9223659,200,11.07763407,188.9223659
45575,-3.26E-08,-3.26E-08,-3.26E-08,-11.07760877,-188.9223912,200,11.07760877,188.9223912
45600,-3.26E-08,-3.26E-08,-3.26E-08,-11.07758374,-188.9224163,200,11.07758374,188.9224163
45625,-3.26E-08,-3.26E-08,-3.26E-08,-11.07755899,-188.922441,200,11.07755899,188.922441
45650,-3.26E-08,-3.26E-08,-3.26E-08,-11.0775345,-188.9224655,200,11.0775345,188.9224655
45675,-3.26E-08,-3.26E-08,-3.26E-08,-11.07751027,-188.9224897,200,11.07751027,188.9224897
45700,-3.26E-08,-3.26E-08,-3.26E-08,-11.0774863,-188.9225137,200,11.0774863,188.9225137
45725,-3.26E-08,-3.26E-08,-3.26E-08,-11.0774626,-188.9225374,200,11.0774626,188.9225374
45750,-3.26E-08,-3.26E-08,-3.26E-08,-11.07743915,-188.9225609,200,11.07743915,188.9225609
45775,-3.26E-08,-3.26E-08,-3.26E-08,-11.07741595,-188.9225841,200,11.07741595,188.9225841
45800,-3.26E-08,-3.26E-08,-3.26E-08,-11.077393,-188.922607,200,11.077393,188.922607
45825,-3.26E-08,-3.26E-08,-3.26E-08,-11.0773703,-188.9226297,200,11.0773703,188.9226297
45850,-3.26E-08,-3.26E-08,-3.26E-08,-11.07734784,-188.9226522,200,11.07734784,188.9226522
45875,-3.26E-08,-3.26E-08,-3.26E-08,-11.07732563,-188.9226744,200,11.07732563,188.9226744
45900,-3.26E-08,-3.26E-08,-3.26E-08,-11.07730365,-188.9226963,200,11.07730365,188.9226963
45925,-3.26E-08,-3.26E-08,-3.26E-08,-11.07728191,-188.9227181,200,11.07728191,188.9227181
45950,-3.26E-08,-3.26E-08,-3.26E-08,-11.07726041,-188.9227396,200,11.07726041,188.9227396
45975,-3.26E-08,-3.26E-08,-3.26E-08,-11.07723914,-188.9227609,200,11.07723914,188.9227609
46000,-3.26E-08,-3.26E-08,-3.26E-08,-11.07721809,-188.9227819,200,11.07721809,188.9227819
46025,-3.26E-08,-3.26E-08,-3.26E-08,-11.07719728,-188.9228027,200,11.07719728,188.9228027
46050,-3.26E-08,-3.26E-08,-3.26E-08,-11.07717668,-188.9228233,200,11.07717668,188.9228233
46075,-3.26E-08,-3.26E-08,-3.26E-08,-11.07715631,-188.9228437,200,11.07715631,188.9228437
46100,-3.26E-08,-3.26E-08,-3.26E-08,-11.07713616,-188.9228638,200,11.07713616,188.9228638
46125,-3.26E-08,-3.26E-08,-3.26E-08,-11.07711623,-188.9228838,200,11.07711623,188.9228838
46150,-3.26E-08,-3.26E-08,-3.26E-08,-11.07709651,-188.9229035,200,11.07709651,188.9229035
46175,-3.26E-08,-3.26E-08,-3.26E-08,-11.07707701,-188.922923,200,11.07707701,188.922923
46200,-3.26E-08,-3.26E-08,-3.26E-08,-11.07705771,-188.9229423,200,11.07705771,188.9229423
46225,-3.26E-08,-3.26E-08,-3.26E-08,-11.07703862,-188.9229614,200,11.07703862,188.9229614
46250,-3.26E-08,-3.26E-08,-3.26E-08,-11.07701974,-188.9229803,200,11.07701974,188.9229803
46275,-3.26E-08,-3.26E-08,-3.26E-08,-11.07700106,-188.9229989,200,11.07700106,188.9229989
46300,-3.26E-08,-3.26E-08,-3.26E-08,-11.07698259,-188.9230174,200,11.07698259,188.9230174
46325,-3.26E-08,-3.26E-08,-3.26E-08,-11.07696431,-188.9230357,200,11.07696431,188.9230357
46350,-3.26E-08,-3.26E-08,-3.26E-08,-11.07694623,-188.9230538,200,11.07694623,188.9230538
46375,-3.26E-08,-3.26E-08,-3.26E-08,-11.07692834,-188.9230717,200,11.07692834,188.9230717
46400,-3.26E-08,-3.26E-08,-3.26E-08,-11.07691065,-188.9230894,200,11.07691065,188.9230894
46425,-3.26E-08,-3.26E-08,-3.26E-08,-11.07689315,-188.9231069,200,11.07689315,188.9231069
46450,-3.26E-08,-3.26E-08,-3.26E-08,-11.07687583,-188.9231242,200,11.07687583,188.9231242
46475,-3.26E-08,-3.26E-08,-3.26E-08,-11.0768587,-188.9231413,200,11.0768587,188.9231413
46500,-3.26E-08,-3.26E-08,-3.26E-08,-11.07684176,-188.9231582,200,11.07684176,188.9231582
46525,-3.26E-08,-3.26E-08,-3.26E-08,-11.076825,-188.923175,200,11.076825,188.923175
46550,-3.26E-08,-3.26E-08,-3.26E-08,-11.07680842,-188.9231916,200,11.07680842,188.9231916
46575,-3.26E-08,-3.26E-08,-3.26E-08,-11.07679202,-188.923208,200,11.07679202,188.923208
46600,-3.26E-08,-3.26E-08,-3.26E-08,-11.0767758,-188.9232242,200,11.0767758,188.9232242
46625,-3.26E-08,-3.26E-08,-3.26E-08,-11.07675975,-188.9232403,200,11.07675975,188.9232403
46650,-3.26E-08,-3.26E-08,-3.26E-08,-11.07674387,-188.9232561,200,11.07674387,188.9232561
46675,-3.26E-08,-3.26E-08,-3.26E-08,-11.07672817,-188.9232718,200,11.07672817,188.9232718
46700,-3.26E-08,-3.26E-08,-3.26E-08,-11.07671263,-188.9232874,200,11.07671263,188.9232874
46725,-3.26E-08,-3.26E-08,-3.26E-08,-11.07669726,-188.9233027,200,11.07669726,188.9233027
46750,-3.26E-08,-3.26E-08,-3.26E-08,-11.07668206,-188.9233179,200,11.07668206,188.9233179
46775,-3.26E-08,-3.26E-08,-3.26E-08,-11.07666702,-188.923333,200,11.07666702,188.923333
46800,-3.26E-08,-3.26E-08,-3.26E-08,-11.07665214,-188.9233479,200,11.07665214,188.9233479
46825,-3.26E-08,-3.26E-08,-3.26E-08,-11.07663743,-188.9233626,200,11.07663743,188.9233626
46850,-3.26E-08,-3.26E-08,-3.26E-08,-11.07662287,-188.9233771,200,11.07662287,188.9233771
46875,-3.26E-08,-3.26E-08,-3.26E-08,-11.07660847,-188.9233915,200,11.07660847,188.9233915
46900,-3.26E-08,-3.26E-08,-3.26E-08,-11.07659422,-188.9234058,200,11.07659422,188.9234058
46925,-3.26E-08,-3.26E-08,-3.26E-08,-11.07658013,-188.9234199,200,11.07658013,188.9234199
46950,-3.26E-08,-3.26E-08,-3.26E-08,-11.07656619,-188.9234338,200,11.07656619,188.9234338
46975,-3.26E-08,-3.26E-08,-3.26E-08,-11.0765524,-188.9234476,200,11.0765524,188.9234476
47000,-3.26E-08,-3.26E-08,-3.26E-08,-11.07653876,-188.9234612,200,11.07653876,188.9234612
47025,-3.26E-08,-3.26E-08,-3.26E-08,-11.07652526,-188.9234747,200,11.07652526,188.9234747
47050,-3.26E-08,-3.26E-08,-3.26E-08,-11.07651191,-188.9234881,200,11.07651191,188.9234881
47075,-3.26E-08,-3.26E-08,-3.26E-08,-11.07649871,-188.9235013,200,11.07649871,188.9235013
47100,-3.26E-08,-3.26E-08,-3.26E-08,-11.07648565,-188.9235144,200,11.07648565,188.9235144
47125,-3.26E-08,-3.26E-08,-3.26E-08,-11.07647272,-188.9235273,200,11.07647272,188.9235273
47150,-3.26E-08,-3.26E-08,-3.26E-08,-11.07645994,-188.9235401,200,11.07645994,188.9235401
47175,-3.26E-08,-3.26E-08,-3.26E-08,-11.0764473,-188.9235527,200,11.0764473,188.9235527
47200,-3.26E-08,-3.26E-08,-3.26E-08,-11.07643479,-188.9235652,200,11.07643479,188.9235652
47225,-3.26E-08,-3.26E-08,-3.26E-08,-11.07642241,-188.9235776,200,11.07642241,188.9235776
47250,-3.26E-08,-3.26E-08,-3.26E-08,-11.07641017,-188.9235898,200,11.07641017,188.9235898
47275,-3.26E-08,-3.26E-08,-3.26E-08,-11.07639806,-188.9236019,200,11.07639806,188.9236019
47300,-3.26E-08,-3.26E-08,-3.26E-08,-11.07638609,-188.9236139,200,11.07638609,188.9236139
47325,-3.26E-08,-3.26E-08,-3.26E-08,-11.07637424,-188.9236258,200,11.07637424,188.9236258
47350,-3.26E-08,-3.26E-08,-3.26E-08,-11.07636252,-188.9236375,200,11.07636252,188.9236375
47375,-3.26E-08,-3.26E-08,-3.26E-08,-11.07635092,-188.9236491,200,11.07635092,188.9236491
47400,-3.26E-08,-3.26E-08,-3.26E-08,-11.07633945,-188.9236605,200,11.07633945,188.9236605
47425,-3.26E-08,-3.26E-08,-3.26E-08,-11.07632811,-188.9236719,200,11.07632811,188.9236719
47450,-3.26E-08,-3.26E-08,-3.26E-08,-11.07631688,-188.9236831,200,11.07631688,188.9236831
47475,-3.26E-08,-3.26E-08,-3.26E-08,-11.07630578,-188.9236942,200,11.07630578,188.9236942
47500,-3.26E-08,-3.26E-08,-3.26E-08,-11.07629479,-188.9237052,200,11.07629479,188.9237052
47525,-3.26E-08,-3.26E-08,-3.26E-08,-11.07628393,-188.9237161,200,11.07628393,188.9237161
47550,-3.26E-08,-3.26E-08,-3.26E-08,-11.07627318,-188.9237268,200,11.07627318,188.9237268
47575,-3.26E-08,-3.26E-08,-3.26E-08,-11.07626255,-188.9237375,200,11.07626255,188.9237375
47600,-3.26E-08,-3.26E-08,-3.26E-08,-11.07625203,-188.923748,200,11.07625203,188.923748
47625,-3.26E-08,-3.26E-08,-3.26E-08,-11.07624163,-188.9237584,200,11.07624163,188.9237584
47650,-3.26E-08,-3.26E-08,-3.26E-08,-11.07623134,-188.9237687,200,11.07623134,188.9237687
47675,-3.26E-08,-3.26E-08,-3.26E-08,-11.07622115,-188.9237788,200,11.07622115,188.9237788
47700,-3.26E-08,-3.26E-08,-3.26E-08,-11.07621108,-188.9237889,200,11.07621108,188.9237889
47725,-3.26E-08,-3.26E-08,-3.26E-08,-11.07620112,-188.9237989,200,11.07620112,188.9237989
47750,-3.26E-08,-3.26E-08,-3.26E-08,-11.07619126,-188.9238087,200,11.07619126,188.9238087
47775,-3.26E-08,-3.26E-08,-3.26E-08,-11.07618152,-188.9238185,200,11.07618152,188.9238185
47800,-3.26E-08,-3.26E-08,-3.26E-08,-11.07617187,-188.9238281,200,11.07617187,188.9238281
47825,-3.26E-08,-3.26E-08,-3.26E-08,-11.07616233,-188.9238377,200,11.07616233,188.9238377
47850,-3.26E-08,-3.26E-08,-3.26E-08,-11.07615289,-188.9238471,200,11.07615289,188.9238471
47875,-3.26E-08,-3.26E-08,-3.26E-08,-11.07614356,-188.9238564,200,11.07614356,188.9238564
47900,-3.26E-08,-3.26E-08,-3.26E-08,-11.07613432,-188.9238657,200,11.07613432,188.9238657
47925,-3.26E-08,-3.26E-08,-3.26E-08,-11.07612519,-188.9238748,200,11.07612519,188.9238748
47950,-3.26E-08,-3.26E-08,-3.26E-08,-11.07611615,-188.9238838,200,11.07611615,188.9238838
47975,-3.26E-08,-3.26E-08,-3.26E-08,-11.07610721,-188.9238928,200,11.07610721,188.9238928
48000,-3.26E-08,-3.26E-08,-3.26E-08,-11.07609837,-188.9239016,200,11.07609837,188.9239016
48025,-3.26E-08,-3.26E-08,-3.26E-08,-11.07608962,-188.9239104,200,11.07608962,188.9239104
48050,-3.26E-08,-3.26E-08,-3.26E-08,-11.07608097,-188.923919,200,11.07608097,188.923919
48075,-3.26E-08,-3.26E-08,-3.26E-08,-11.07607241,-188.9239276,200,11.07607241,188.9239276
48100,-3.26E-08,-3.26E-08,-3.26E-08,-11.07606394,-188.9239361,200,11.07606394,188.9239361
48125,-3.26E-08,-3.26E-08,-3.26E-08,-11.07605556,-188.9239444,200,11.07605556,188.9239444
48150,-3.26E-08,-3.26E-08,-3.26E-08,-11.07604727,-188.9239527,200,11.07604727,188.9239527
48175,-3.26E-08,-3.26E-08,-3.26E-08,-11.07603908,-188.9239609,200,11.07603908,188.9239609
48200,-3.26E-08,-3.26E-08,-3.26E-08,-11.07603097,-188.923969,200,11.07603097,188.923969
48225,-3.26E-08,-3.26E-08,-3.26E-08,-11.07602295,-188.9239771,200,11.07602295,188.9239771
48250,-3.26E-08,-3.26E-08,-3.26E-08,-11.07601501,-188.923985,200,11.07601501,188.923985
48275,-3.26E-08,-3.26E-08,-3.26E-08,-11.07600716,-188.9239928,200,11.07600716,188.9239928
48300,-3.26E-08,-3.26E-08,-3.26E-08,-11.0759994,-188.9240006,200,11.0759994,188.9240006
48325,-3.26E-08,-3.26E-08,-3.26E-08,-11.07599171,-188.9240083,200,11.07599171,188.9240083
48350,-3.26E-08,-3.26E-08,-3.26E-08,-11.07598412,-188.9240159,200,11.07598412,188.9240159
48375,-3.26E-08,-3.26E-08,-3.26E-08,-11.0759766,-188.9240234,200,11.0759766,188.9240234
48400,-3.26E-08,-3.26E-08,-3.26E-08,-11.07596916,-188.9240308,200,11.07596916,188.9240308
48425,-3.26E-08,-3.26E-08,-3.26E-08,-11.07596181,-188.9240382,200,11.07596181,188.9240382
48450,-3.26E-08,-3.26E-08,-3.26E-08,-11.07595453,-188.9240455,200,11.07595453,188.9240455
48475,-3.26E-08,-3.26E-08,-3.26E-08,-11.07594733,-188.9240527,200,11.07594733,188.9240527
48500,-3.26E-08,-3.26E-08,-3.26E-08,-11.07594021,-188.9240598,200,11.07594021,188.9240598
48525,-3.26E-08,-3.26E-08,-3.26E-08,-11.07593317,-188.9240668,200,11.07593317,188.9240668
48550,-3.26E-08,-3.26E-08,-3.26E-08,-11.0759262,-188.9240738,200,11.0759262,188.9240738
48575,-3.26E-08,-3.26E-08,-3.26E-08,-11.07591931,-188.9240807,200,11.07591931,188.9240807
48600,-3.26E-08,-3.26E-08,-3.26E-08,-11.07591249,-188.9240875,200,11.07591249,188.9240875
48625,-3.26E-08,-3.26E-08,-3.26E-08,-11.07590575,-188.9240943,200,11.07590575,188.9240943
48650,-3.26E-08,-3.26E-08,-3.26E-08,-11.07589908,-188.9241009,200,11.07589908,188.9241009
48675,-3.26E-08,-3.26E-08,-3.26E-08,-11.07589248,-188.9241075,200,11.07589248,188.9241075
48700,-3.26E-08,-3.26E-08,-3.26E-08,-11.07588595,-188.9241141,200,11.07588595,188.9241141
48725,-3.26E-08,-3.26E-08,-3.26E-08,-11.07587949,-188.9241205,200,11.07587949,188.9241205
48750,-3.26E-08,-3.26E-08,-3.26E-08,-11.0758731,-188.9241269,200,11.0758731,188.9241269
48775,-3.26E-08,-3.26E-08,-3.26E-08,-11.07586678,-188.9241332,200,11.07586678,188.9241332
48800,-3.26E-08,-3.26E-08,-3.26E-08,-11.07586053,-188.9241395,200,11.07586053,188.9241395
48825,-3.26E-08,-3.26E-08,-3.26E-08,-11.07585434,-188.9241457,200,11.07585434,188.9241457
48850,-3.26E-08,-3.26E-08,-3.26E-08,-11.07584822,-188.9241518,200,11.07584822,188.9241518
48875,-3.26E-08,-3.26E-08,-3.26E-08,-11.07584217,-188.9241578,200,11.07584217,188.9241578
48900,-3.26E-08,-3.26E-08,-3.26E-08,-11.07583619,-188.9241638,200,11.07583619,188.9241638
48925,-3.26E-08,-3.26E-08,-3.26E-08,-11.07583026,-188.9241697,200,11.07583026,188.9241697
48950,-3.26E-08,-3.26E-08,-3.26E-08,-11.07582441,-188.9241756,200,11.07582441,188.9241756
48975,-3.26E-08,-3.26E-08,-3.26E-08,-11.07581861,-188.9241814,200,11.07581861,188.9241814
49000,-3.26E-08,-3.26E-08,-3.26E-08,-11.07581288,-188.9241871,200,11.07581288,188.9241871
49025,-3.26E-08,-3.26E-08,-3.26E-08,-11.07580721,-188.9241928,200,11.07580721,188.9241928
49050,-3.26E-08,-3.26E-08,-3.26E-08,-11.0758016,-188.9241984,200,11.0758016,188.9241984
49075,-3.26E-08,-3.26E-08,-3.26E-08,-11.07579605,-188.924204,200,11.07579605,188.924204
49100,-3.26E-08,-3.26E-08,-3.26E-08,-11.07579056,-188.9242094,200,11.07579056,188.9242094
49125,-3.26E-08,-3.26E-08,-3.26E-08,-11.07578513,-188.9242149,200,11.07578513,188.9242149
49150,-3.26E-08,-3.26E-08,-3.26E-08,-11.07577975,-188.9242202,200,11.07577975,188.9242202
49175,-3.26E-08,-3.26E-08,-3.26E-08,-11.07577444,-188.9242256,200,11.07577444,188.9242256
49200,-3.26E-08,-3.26E-08,-3.26E-08,-11.07576918,-188.9242308,200,11.07576918,188.9242308
49225,-3.26E-08,-3.26E-08,-3.26E-08,-11.07576398,-188.924236,200,11.07576398,188.924236
49250,-3.26E-08,-3.26E-08,-3.26E-08,-11.07575884,-188.9242412,200,11.07575884,188.9242412
49275,-3.26E-08,-3.26E-08,-3.26E-08,-11.07575375,-188.9242462,200,11.07575375,188.9242462
49300,-3.26E-08,-3.26E-08,-3.26E-08,-11.07574872,-188.9242513,200,11.07574872,188.9242513
49325,-3.26E-08,-3.26E-08,-3.26E-08,-11.07574374,-188.9242563,200,11.07574374,188.9242563
49350,-3.26E-08,-3.26E-08,-3.26E-08,-11.07573881,-188.9242612,200,11.07573881,188.9242612
49375,-3.26E-08,-3.26E-08,-3.26E-08,-11.07573394,-188.9242661,200,11.07573394,188.9242661
49400,-3.26E-08,-3.26E-08,-3.26E-08,-11.07572912,-188.9242709,200,11.07572912,188.9242709
49425,-3.26E-08,-3.26E-08,-3.26E-08,-11.07572435,-188.9242756,200,11.07572435,188.9242756
49450,-3.26E-08,-3.26E-08,-3.26E-08,-11.07571963,-188.9242804,200,11.07571963,188.9242804
49475,-3.26E-08,-3.26E-08,-3.26E-08,-11.07571497,-188.924285,200,11.07571497,188.924285
49500,-3.26E-08,-3.26E-08,-3.26E-08,-11.07571035,-188.9242896,200,11.07571035,188.9242896
49525,-3.26E-08,-3.26E-08,-3.26E-08,-11.07570579,-188.9242942,200,11.07570579,188.9242942
49550,-3.26E-08,-3.26E-08,-3.26E-08,-11.07570127,-188.9242987,200,11.07570127,188.9242987
49575,-3.26E-08,-3.26E-08,-3.26E-08,-11.0756968,-188.9243032,200,11.0756968,188.9243032
49600,-3.26E-08,-3.26E-08,-3.26E-08,-11.07569238,-188.9243076,200,11.07569238,188.9243076
49625,-3.26E-08,-3.26E-08,-3.26E-08,-11.07568801,-188.924312,200,11.07568801,188.924312
49650,-3.26E-08,-3.26E-08,-3.26E-08,-11.07568368,-188.9243163,200,11.07568368,188.9243163
49675,-3.26E-08,-3.26E-08,-3.26E-08,-11.0756794,-188.9243206,200,11.0756794,188.9243206
49700,-3.26E-08,-3.26E-08,-3.26E-08,-11.07567517,-188.9243248,200,11.07567517,188.9243248
49725,-3.26E-08,-3.26E-08,-3.26E-08,-11.07567099,-188.924329,200,11.07567099,188.924329
49750,-3.26E-08,-3.26E-08,-3.26E-08,-11.07566684,-188.9243332,200,11.07566684,188.9243332
49775,-3.26E-08,-3.26E-08,-3.26E-08,-11.07566275,-188.9243373,200,11.07566275,188.9243373
49800,-3.26E-08,-3.26E-08,-3.26E-08,-11.07565869,-188.9243413,200,11.07565869,188.9243413
49825,-3.26E-08,-3.26E-08,-3.26E-08,-11.07565468,-188.9243453,200,11.07565468,188.9243453
49850,-3.26E-08,-3.26E-08,-3.26E-08,-11.07565072,-188.9243493,200,11.07565072,188.9243493
49875,-3.26E-08,-3.26E-08,-3.26E-08,-11.07564679,-188.9243532,200,11.07564679,188.9243532
49900,-3.26E-08,-3.26E-08,-3.26E-08,-11.07564291,-188.9243571,200,11.07564291,188.9243571
49925,-3.26E-08,-3.26E-08,-3.26E-08,-11.07563907,-188.9243609,200,11.07563907,188.9243609
49950,-3.26E-08,-3.26E-08,-3.26E-08,-11.07563528,-188.9243647,200,11.07563528,188.9243647
49975,-3.26E-08,-3.26E-08,-3.26E-08,-11.07563152,-188.9243685,200,11.07563152,188.9243685
50000,5.50E-07,5.50E-07,5.50E-07,186.8881743,-186.8881743,0,-186.8881743,186.8881743
50025,5.44E-07,5.44E-07,5.44E-07,184.8739259,-184.8739259,0,-184.8739259,184.8739259
50050,5.38E-07,5.38E-07,5.38E-07,182.8813867,-182.8813867,0,-182.8813867,182.8813867
50075,5.32E-07,5.32E-07,5.32E-07,180.9103228,-180.9103228,0,-180.9103228,180.9103228
50100,5.27E-07,5.27E-07,5.27E-07,178.9605026,-178.9605026,0,-178.9605026,178.9605026
50125,5.21E-07,5.21E-07,5.21E-07,177.0316973,-177.0316973,0,-177.0316973,177.0316973
50150,5.15E-07,5.15E-07,5.15E-07,175.1236803,-175.1236803,0,-175.1236803,175.1236803
50175,5.10E-07,5.10E-07,5.10E-07,173.2362276,-173.2362276,0,-173.2362276,173.2362276
50200,5.04E-07,5.04E-07,5.04E-07,171.3691175,-171.3691175,0,-171.3691175,171.3691175
50225,4.99E-07,4.99E-07,4.99E-07,169.5221308,-169.5221308,0,-169.5221308,169.5221308
50250,4.93E-07,4.93E-07,4.93E-07,167.6950506,-167.6950506,0,-167.6950506,167.6950506
50275,4.88E-07,4.88E-07,4.88E-07,165.8876624,-165.8876624,0,-165.8876624,165.8876624
50300,4.83E-07,4.83E-07,4.83E-07,164.0997539,-164.0997539,0,-164.0997539,164.0997539
50325,4.78E-07,4.78E-07,4.78E-07,162.3311151,-162.3311151,0,-162.3311151,162.3311151
50350,4.72E-07,4.72E-07,4.72E-07,160.5815384,-160.5815384,0,-160.5815384,160.5815384
50375,4.67E-07,4.67E-07,4.67E-07,158.8508184,-158.8508184,0,-158.8508184,158.8508184
50400,4.62E-07,4.62E-07,4.62E-07,157.1387518,-157.1387518,0,-157.1387518,157.1387518
50425,4.57E-07,4.57E-07,4.57E-07,155.4451375,-155.4451375,0,-155.4451375,155.4451375
50450,4.52E-07,4.52E-07,4.52E-07,153.7697767,-153.7697767,0,-153.7697767,153.7697767
50475,4.48E-07,4.48E-07,4.48E-07,152.1124727,-152.1124727,0,-152.1124727,152.1124727
50500,4.43E-07,4.43E-07,4.43E-07,150.4730307,-150.4730307,0,-150.4730307,150.4730307
50525,4.38E-07,4.38E-07,4.38E-07,148.8512585,-148.8512585,0,-148.8512585,148.8512585
50550,4.33E-07,4.33E-07,4.33E-07,147.2469653,-147.2469653,0,-147.2469653,147.2469653
50575,4.29E-07,4.29E-07,4.29E-07,145.659963,-145.659963,0,-145.659963,145.659963
50600,4.24E-07,4.24E-07,4.24E-07,144.0900652,-144.0900652,0,-144.0900652,144.0900652
50625,4.19E-07,4.19E-07,4.19E-07,142.5370874,-142.5370874,0,-142.5370874,142.5370874
50650,4.15E-07,4.15E-07,4.15E-07,141.0008473,-141.0008473,0,-141.0008473,141.0008473
50675,4.10E-07,4.10E-07,4.10E-07,139.4811646,-139.4811646,0,-139.4811646,139.4811646
50700,4.06E-07,4.06E-07,4.06E-07,137.9778607,-137.9778607,0,-137.9778607,137.9778607
50725,4.02E-07,4.02E-07,4.02E-07,136.4907592,-136.4907592,0,-136.4907592,136.4907592
50750,3.97E-07,3.97E-07,3.97E-07,135.0196854,-135.0196854,0,-135.0196854,135.0196854
50775,3.93E-07,3.93E-07,3.93E-07,133.5644666,-133.5644666,0,-133.5644666,133.5644666
50800,3.89E-07,3.89E-07,3.89E-07,132.1249319,-132.1249319,0,-132.1249319,132.1249319
50825,3.85E-07,3.85E-07,3.85E-07,130.7009123,-130.7009123,0,-130.7009123,130.7009123
50850,3.80E-07,3.80E-07,3.80E-07,129.2922404,-129.2922404,0,-129.2922404,129.2922404
50875,3.76E-07,3.76E-07,3.76E-07,127.898751,-127.898751,0,-127.898751,127.898751
50900,3.72E-07,3.72E-07,3.72E-07,126.5202804,-126.5202804,0,-126.5202804,126.5202804
50925,3.68E-07,3.68E-07,3.68E-07,125.1566667,-125.1566667,0,-125.1566667,125.1566667
50950,3.64E-07,3.64E-07,3.64E-07,123.8077498,-123.8077498,0,-123.8077498,123.8077498
50975,3.60E-07,3.60E-07,3.60E-07,122.4733713,-122.4733713,0,-122.4733713,122.4733713
51000,3.56E-07,3.56E-07,3.56E-07,121.1533745,-121.1533745,0,-121.1533745,121.1533745
51025,3.53E-07,3.53E-07,3.53E-07,119.8476044,-119.8476044,0,-119.8476044,119.8476044
51050,3.49E-07,3.49E-07,3.49E-07,118.5559077,-118.5559077,0,-118.5559077,118.5559077
51075,3.45E-07,3.45E-07,3.45E-07,117.2781326,-117.2781326,0,-117.2781326,117.2781326
51100,3.41E-07,3.41E-07,3.41E-07,116.0141292,-116.0141292,0,-116.0141292,116.0141292
51125,3.38E-07,3.38E-07,3.38E-07,114.763749,-114.763749,0,-114.763749,114.763749
51150,3.34E-07,3.34E-07,3.34E-07,113.5268452,-113.5268452,0,-113.5268452,113.5268452
51175,3.30E-07,3.30E-07,3.30E-07,112.3032725,-112.3032725,0,-112.3032725,112.3032725
51200,3.27E-07,3.27E-07,3.27E-07,111.0928872,-111.0928872,0,-111.0928872,111.0928872
51225,3.23E-07,3.23E-07,3.23E-07,109.8955473,-109.8955473,0,-109.8955473,109.8955473
51250,3.20E-07,3.20E-07,3.20E-07,108.7111121,-108.7111121,0,-108.7111121,108.7111121
51275,3.16E-07,3.16E-07,3.16E-07,107.5394426,-107.5394426,0,-107.5394426,107.5394426
51300,3.13E-07,3.13E-07,3.13E-07,106.3804011,-106.3804011,0,-106.3804011,106.3804011
51325,3.10E-07,3.10E-07,3.10E-07,105.2338515,-105.2338515,0,-105.2338515,105.2338515
51350,3.06E-07,3.06E-07,3.06E-07,104.0996593,-104.0996593,0,-104.0996593,104.0996593
51375,3.03E-07,3.03E-07,3.03E-07,102.9776912,-102.9776912,0,-102.9776912,102.9776912
51400,3.00E-07,3.00E-07,3.00E-07,101.8678154,-101.8678154,0,-101.8678154,101.8678154
51425,2.96E-07,2.96E-07,2.96E-07,100.7699017,-100.7699017,0,-100.7699017,100.7699017
51450,2.93E-07,2.93E-07,2.93E-07,99.68382117,-99.68382117,0,-99.68382117,99.68382117
51475,2.90E-07,2.90E-07,2.90E-07,98.6094462,-98.6094462,0,-98.6094462,98.6094462
51500,2.87E-07,2.87E-07,2.87E-07,97.54665065,-97.54665065,0,-97.54665065,97.54665065
51525,2.84E-07,2.84E-07,2.84E-07,96.49530973,-96.49530973,0,-96.49530973,96.49530973
51550,2.81E-07,2.81E-07,2.81E-07,95.45529998,-95.45529998,0,-95.45529998,95.45529998
51575,2.78E-07,2.78E-07,2.78E-07,94.42649927,-94.42649927,0,-94.42649927,94.42649927
51600,2.75E-07,2.75E-07,2.75E-07,93.4087868,-93.4087868,0,-93.4087868,93.4087868
51625,2.72E-07,2.72E-07,2.72E-07,92.40204306,-92.40204306,0,-92.40204306,92.40204306
51650,2.69E-07,2.69E-07,2.69E-07,91.40614983,-91.40614983,0,-91.40614983,91.40614983
51675,2.66E-07,2.66E-07,2.66E-07,90.42099016,-90.42099016,0,-90.42099016,90.42099016
51700,2.63E-07,2.63E-07,2.63E-07,89.44644838,-89.44644838,0,-89.44644838,89.44644838
51725,2.60E-07,2.60E-07,2.60E-07,88.48241003,-88.48241003,0,-88.48241003,88.48241003
51750,2.58E-07,2.58E-07,2.58E-07,87.52876193,-87.52876193,0,-87.52876193,87.52876193
51775,2.55E-07,2.55E-07,2.55E-07,86.58539208,-86.58539208,0,-86.58539208,86.58539208
51800,2.52E-07,2.52E-07,2.52E-07,85.65218971,-85.65218971,0,-85.65218971,85.65218971
51825,2.49E-07,2.49E-07,2.49E-07,84.72904523,-84.72904523,0,-84.72904523,84.72904523
51850,2.47E-07,2.47E-07,2.47E-07,83.81585024,-83.81585024,0,-83.81585024,83.81585024
51875,2.44E-07,2.44E-07,2.44E-07,82.91249751,-82.91249751,0,-82.91249751,82.91249751
51900,2.41E-07,2.41E-07,2.41E-07,82.01888096,-82.01888096,0,-82.01888096,82.01888096
51925,2.39E-07,2.39E-07,2.39E-07,81.13489565,-81.13489565,0,-81.13489565,81.13489565
51950,2.36E-07,2.36E-07,2.36E-07,80.26043778,-80.26043778,0,-80.26043778,80.26043778
51975,2.34E-07,2.34E-07,2.34E-07,79.39540467,-79.39540467,0,-79.39540467,79.39540467
52000,2.31E-07,2.31E-07,2.31E-07,78.53969474,-78.53969474,0,-78.53969474,78.53969474
52025,2.29E-07,2.29E-07,2.29E-07,77.6932075,-77.6932075,0,-77.6932075,77.6932075
52050,2.26E-07,2.26E-07,2.26E-07,76.85584355,-76.85584355,0,-76.85584355,76.85584355
52075,2.24E-07,2.24E-07,2.24E-07,76.02750457,-76.02750457,0,-76.02750457,76.02750457
52100,2.21E-07,2.21E-07,2.21E-07,75.20809328,-75.20809328,0,-75.20809328,75.20809328
52125,2.19E-07,2.19E-07,2.19E-07,74.39751347,-74.39751347,0,-74.39751347,74.39751347
52150,2.17E-07,2.17E-07,2.17E-07,73.59566994,-73.59566994,0,-73.59566994,73.59566994
52175,2.14E-07,2.14E-07,2.14E-07,72.80246854,-72.80246854,0,-72.80246854,72.80246854
52200,2.12E-07,2.12E-07,2.12E-07,72.01781614,-72.01781614,0,-72.01781614,72.01781614
52225,2.10E-07,2.10E-07,2.10E-07,71.24162058,-71.24162058,0,-71.24162058,71.24162058
52250,2.07E-07,2.07E-07,2.07E-07,70.47379072,-70.47379072,0,-70.47379072,70.47379072
52275,2.05E-07,2.05E-07,2.05E-07,69.71423639,-69.71423639,0,-69.71423639,69.71423639
52300,2.03E-07,2.03E-07,2.03E-07,68.96286842,-68.96286842,0,-68.96286842,68.96286842
52325,2.01E-07,2.01E-07,2.01E-07,68.21959856,-68.21959856,0,-68.21959856,68.21959856
52350,1.99E-07,1.99E-07,1.99E-07,67.48433953,-67.48433953,0,-67.48433953,67.48433953
52375,1.96E-07,1.96E-07,1.96E-07,66.75700499,-66.75700499,0,-66.75700499,66.75700499
52400,1.94E-07,1.94E-07,1.94E-07,66.03750954,-66.03750954,0,-66.03750954,66.03750954
52425,1.92E-07,1.92E-07,1.92E-07,65.32576869,-65.32576869,0,-65.32576869,65.32576869
52450,1.90E-07,1.90E-07,1.90E-07,64.62169886,-64.62169886,0,-64.62169886,64.62169886
52475,1.88E-07,1.88E-07,1.88E-07,63.92521737,-63.92521737,0,-63.92521737,63.92521737
52500,1.86E-07,1.86E-07,1.86E-07,63.23624244,-63.23624244,0,-63.23624244,63.23624244
52525,1.84E-07,1.84E-07,1.84E-07,62.55469316,-62.55469316,0,-62.55469316,62.55469316
52550,1.82E-07,1.82E-07,1.82E-07,61.8804895,-61.8804895,0,-61.8804895,61.8804895
52575,1.80E-07,1.80E-07,1.80E-07,61.2135523,-61.2135523,0,-61.2135523,61.2135523
52600,1.78E-07,1.78E-07,1.78E-07,60.55380322,-60.55380322,0,-60.55380322,60.55380322
52625,1.76E-07,1.76E-07,1.76E-07,59.90116481,-59.90116481,0,-59.90116481,59.90116481
52650,1.74E-07,1.74E-07,1.74E-07,59.25556042,-59.25556042,0,-59.25556042,59.25556042
52675,1.72E-07,1.72E-07,1.72E-07,58.61691424,-58.61691424,0,-58.61691424,58.61691424
52700,1.71E-07,1.71E-07,1.71E-07,57.98515128,-57.98515128,0,-57.98515128,57.98515128
52725,1.69E-07,1.69E-07,1.69E-07,57.36019736,-57.36019736,0,-57.36019736,57.36019736
52750,1.67E-07,1.67E-07,1.67E-07,56.74197908,-56.74197908,0,-56.74197908,56.74197908
52775,1.65E-07,1.65E-07,1.65E-07,56.13042384,-56.13042384,0,-56.13042384,56.13042384
52800,1.63E-07,1.63E-07,1.63E-07,55.52545985,-55.52545985,0,-55.52545985,55.52545985
52825,1.62E-07,1.62E-07,1.62E-07,54.92701605,-54.92701605,0,-54.92701605,54.92701605
52850,1.60E-07,1.60E-07,1.60E-07,54.33502217,-54.33502217,0,-54.33502217,54.33502217
52875,1.58E-07,1.58E-07,1.58E-07,53.74940871,-53.74940871,0,-53.74940871,53.74940871
52900,1.56E-07,1.56E-07,1.56E-07,53.17010688,-53.17010688,0,-53.17010688,53.17010688
52925,1.55E-07,1.55E-07,1.55E-07,52.59704867,-52.59704867,0,-52.59704867,52.59704867
52950,1.53E-07,1.53E-07,1.53E-07,52.03016678,-52.03016678,0,-52.03016678,52.03016678
52975,1.51E-07,1.51E-07,1.51E-07,51.46939465,-51.46939465,0,-51.46939465,51.46939465
53000,1.50E-07,1.50E-07,1.50E-07,50.91466642,-50.91466642,0,-50.91466642,50.91466642
53025,1.48E-07,1.48E-07,1.48E-07,50.36591695,-50.36591695,0,-50.36591695,50.36591695
53050,1.47E-07,1.47E-07,1.47E-07,49.82308181,-49.82308181,0,-49.82308181,49.82308181
53075,1.45E-07,1.45E-07,1.45E-07,49.28609726,-49.28609726,0,-49.28609726,49.28609726
53100,1.43E-07,1.43E-07,1.43E-07,48.75490023,-48.75490023,0,-48.75490023,48.75490023
53125,1.42E-07,1.42E-07,1.42E-07,48.22942835,-48.22942835,0,-48.22942835,48.22942835
53150,1.40E-07,1.40E-07,1.40E-07,47.70961992,-47.70961992,0,-47.70961992,47.70961992
53175,1.39E-07,1.39E-07,1.39E-07,47.19541389,-47.19541389,0,-47.19541389,47.19541389
53200,1.37E-07,1.37E-07,1.37E-07,46.68674989,-46.68674989,0,-46.68674989,46.68674989
53225,1.36E-07,1.36E-07,1.36E-07,46.18356818,-46.18356818,0,-46.18356818,46.18356818
53250,1.34E-07,1.34E-07,1.34E-07,45.68580967,-45.68580967,0,-45.68580967,45.68580967
53275,1.33E-07,1.33E-07,1.33E-07,45.19341592,-45.19341592,0,-45.19341592,45.19341592
53300,1.32E-07,1.32E-07,1.32E-07,44.7063291,-44.7063291,0,-44.7063291,44.7063291
53325,1.30E-07,1.30E-07,1.30E-07,44.22449202,-44.22449202,0,-44.22449202,44.22449202
53350,1.29E-07,1.29E-07,1.29E-07,43.7478481,-43.7478481,0,-43.7478481,43.7478481
53375,1.27E-07,1.27E-07,1.27E-07,43.27634136,-43.27634136,0,-43.27634136,43.27634136
53400,1.26E-07,1.26E-07,1.26E-07,42.80991644,-42.80991644,0,-42.80991644,42.80991644
53425,1.25E-07,1.25E-07,1.25E-07,42.34851857,-42.34851857,0,-42.34851857,42.34851857
53450,1.23E-07,1.23E-07,1.23E-07,41.89209357,-41.89209357,0,-41.89209357,41.89209357
53475,1.22E-07,1.22E-07,1.22E-07,41.44058783,-41.44058783,0,-41.44058783,41.44058783
53500,1.21E-07,1.21E-07,1.21E-07,40.99394835,-40.99394835,0,-40.99394835,40.99394835
53525,1.19E-07,1.19E-07,1.19E-07,40.55212267,-40.55212267,0,-40.55212267,40.55212267
53550,1.18E-07,1.18E-07,1.18E-07,40.1150589,-40.1150589,0,-40.1150589,40.1150589
53575,1.17E-07,1.17E-07,1.17E-07,39.68270574,-39.68270574,0,-39.68270574,39.68270574
53600,1.15E-07,1.15E-07,1.15E-07,39.2550124,-39.2550124,0,-39.2550124,39.2550124
53625,1.14E-07,1.14E-07,1.14E-07,38.83192867,-38.83192867,0,-38.83192867,38.83192867
53650,1.13E-07,1.13E-07,1.13E-07,38.41340487,-38.41340487,0,-38.41340487,38.41340487
53675,1.12E-07,1.12E-07,1.12E-07,37.99939183,-37.99939183,0,-37.99939183,37.99939183
53700,1.11E-07,1.11E-07,1.11E-07,37.58984096,-37.58984096,0,-37.58984096,37.58984096
53725,1.09E-07,1.09E-07,1.09E-07,37.18470416,-37.18470416,0,-37.18470416,37.18470416
53750,1.08E-07,1.08E-07,1.08E-07,36.78393386,-36.78393386,0,-36.78393386,36.78393386
53775,1.07E-07,1.07E-07,1.07E-07,36.38748298,-36.38748298,0,-36.38748298,36.38748298
53800,1.06E-07,1.06E-07,1.06E-07,35.99530499,-35.99530499,0,-35.99530499,35.99530499
53825,1.05E-07,1.05E-07,1.05E-07,35.60735382,-35.60735382,0,-35.60735382,35.60735382
53850,1.04E-07,1.04E-07,1.04E-07,35.22358392,-35.22358392,0,-35.22358392,35.22358392
53875,1.03E-07,1.03E-07,1.03E-07,34.84395023,-34.84395023,0,-34.84395023,34.84395023
53900,1.01E-07,1.01E-07,1.01E-07,34.46840816,-34.46840816,0,-34.46840816,34.46840816
53925,1.00E-07,1.00E-07,1.00E-07,34.09691362,-34.09691362,0,-34.09691362,34.09691362
53950,9.92E-08,9.92E-08,9.92E-08,33.72942299,-33.72942299,0,-33.72942299,33.72942299
53975,9.82E-08,9.82E-08,9.82E-08,33.3658931,-33.3658931,0,-33.3658931,33.3658931
54000,9.71E-08,9.71E-08,9.71E-08,33.00628128,-33.00628128,0,-33.00628128,33.00628128
54025,9.61E-08,9.61E-08,9.61E-08,32.65054529,-32.65054529,0,-32.65054529,32.65054529
54050,9.50E-08,9.50E-08,9.50E-08,32.29864337,-32.29864337,0,-32.29864337,32.29864337
54075,9.40E-08,9.40E-08,9.40E-08,31.95053418,-31.95053418,0,-31.95053418,31.95053418
54100,9.30E-08,9.30E-08,9.30E-08,31.60617685,-31.60617685,0,-31.60617685,31.60617685
54125,9.20E-08,9.20E-08,9.20E-08,31.26553094,-31.26553094,0,-31.26553094,31.26553094
54150,9.10E-08,9.10E-08,9.10E-08,30.92855646,-30.92855646,0,-30.92855646,30.92855646
54175,9.00E-08,9.00E-08,9.00E-08,30.59521383,-30.59521383,0,-30.59521383,30.59521383
54200,8.90E-08,8.90E-08,8.90E-08,30.26546391,-30.26546391,0,-30.26546391,30.26546391
54225,8.81E-08,8.81E-08,8.81E-08,29.93926798,-29.93926798,0,-29.93926798,29.93926798
54250,8.71E-08,8.71E-08,8.71E-08,29.61658773,-29.61658773,0,-29.61658773,29.61658773
54275,8.62E-08,8.62E-08,8.62E-08,29.29738527,-29.29738527,0,-29.29738527,29.29738527
54300,8.53E-08,8.53E-08,8.53E-08,28.98162312,-28.98162312,0,-28.98162312,28.98162312
54325,8.43E-08,8.43E-08,8.43E-08,28.6692642,-28.6692642,0,-28.6692642,28.6692642
54350,8.34E-08,8.34E-08,8.34E-08,28.36027183,-28.36027183,0,-28.36027183,28.36027183
54375,8.25E-08,8.25E-08,8.25E-08,28.05460973,-28.05460973,0,-28.05460973,28.05460973
54400,8.16E-08,8.16E-08,8.16E-08,27.752242,-27.752242,0,-27.752242,27.752242
54425,8.08E-08,8.08E-08,8.08E-08,27.45313314,-27.45313314,0,-27.45313314,27.45313314
54450,7.99E-08,7.99E-08,7.99E-08,27.15724802,-27.15724802,0,-27.15724802,27.15724802
54475,7.90E-08,7.90E-08,7.90E-08,26.8645519,-26.8645519,0,-26.8645519,26.8645519
54500,7.82E-08,7.82E-08,7.82E-08,26.57501041,-26.57501041,0,-26.57501041,26.57501041
54525,7.73E-08,7.73E-08,7.73E-08,26.28858954,-26.28858954,0,-26.28858954,26.28858954
54550,7.65E-08,7.65E-08,7.65E-08,26.00525568,-26.00525568,0,-26.00525568,26.00525568
54575,7.57E-08,7.57E-08,7.57E-08,25.72497553,-25.72497553,0,-25.72497553,25.72497553
54600,7.49E-08,7.49E-08,7.49E-08,25.44771619,-25.44771619,0,-25.44771619,25.44771619
54625,7.41E-08,7.41E-08,7.41E-08,25.17344511,-25.17344511,0,-25.17344511,25.17344511
54650,7.33E-08,7.33E-08,7.33E-08,24.90213008,-24.90213008,0,-24.90213008,24.90213008
54675,7.25E-08,7.25E-08,7.25E-08,24.63373923,-24.63373923,0,-24.63373923,24.63373923
54700,7.17E-08,7.17E-08,7.17E-08,24.36824105,-24.36824105,0,-24.36824105,24.36824105
54725,7.09E-08,7.09E-08,7.09E-08,24.10560436,-24.10560436,0,-24.10560436,24.10560436
54750,7.02E-08,7.02E-08,7.02E-08,23.84579833,-23.84579833,0,-23.84579833,23.84579833
54775,6.94E-08,6.94E-08,6.94E-08,23.58879244,-23.58879244,0,-23.58879244,23.58879244
54800,6.87E-08,6.87E-08,6.87E-08,23.33455652,-23.33455652,0,-23.33455652,23.33455652
54825,6.79E-08,6.79E-08,6.79E-08,23.08306071,-23.08306071,0,-23.08306071,23.08306071
54850,6.72E-08,6.72E-08,6.72E-08,22.83427547,-22.83427547,0,-22.83427547,22.83427547
54875,6.65E-08,6.65E-08,6.65E-08,22.5881716,-22.5881716,0,-22.5881716,22.5881716
54900,6.57E-08,6.57E-08,6.57E-08,22.3447202,-22.3447202,0,-22.3447202,22.3447202
54925,6.50E-08,6.50E-08,6.50E-08,22.10389267,-22.10389267,0,-22.10389267,22.10389267
54950,6.43E-08,6.43E-08,6.43E-08,21.86566074,-21.86566074,0,-21.86566074,21.86566074
54975,6.36E-08,6.36E-08,6.36E-08,21.62999643,-21.62999643,0,-21.62999643,21.62999643
55000,6.30E-08,6.30E-08,6.30E-08,21.39687207,-21.39687207,0,-21.39687207,21.39687207
55025,6.23E-08,6.23E-08,6.23E-08,21.16626029,-21.16626029,0,-21.16626029,21.16626029
55050,6.16E-08,6.16E-08,6.16E-08,20.938134,-20.938134,0,-20.938134,20.938134
55075,6.09E-08,6.09E-08,6.09E-08,20.71246641,-20.71246641,0,-20.71246641,20.71246641
55100,6.03E-08,6.03E-08,6.03E-08,20.48923103,-20.48923103,0,-20.48923103,20.48923103
55125,5.96E-08,5.96E-08,5.96E-08,20.26840165,-20.26840165,0,-20.26840165,20.26840165
55150,5.90E-08,5.90E-08,5.90E-08,20.04995232,-20.04995232,0,-20.04995232,20.04995232
55175,5.84E-08,5.84E-08,5.84E-08,19.8338574,-19.8338574,0,-19.8338574,19.8338574
55200,5.77E-08,5.77E-08,5.77E-08,19.62009152,-19.62009152,0,-19.62009152,19.62009152
55225,5.71E-08,5.71E-08,5.71E-08,19.40862957,-19.40862957,0,-19.40862957,19.40862957
55250,5.65E-08,5.65E-08,5.65E-08,19.19944672,-19.19944672,0,-19.19944672,19.19944672
55275,5.59E-08,5.59E-08,5.59E-08,18.9925184,-18.9925184,0,-18.9925184,18.9925184
55300,5.53E-08,5.53E-08,5.53E-08,18.78782033,-18.78782033,0,-18.78782033,18.78782033
55325,5.47E-08,5.47E-08,5.47E-08,18.58532845,-18.58532845,0,-18.58532845,18.58532845
55350,5.41E-08,5.41E-08,5.41E-08,18.385019,-18.385019,0,-18.385019,18.385019
55375,5.35E-08,5.35E-08,5.35E-08,18.18686844,-18.18686844,0,-18.18686844,18.18686844
55400,5.29E-08,5.29E-08,5.29E-08,17.99085352,-17.99085352,0,-17.99085352,17.99085352
55425,5.24E-08,5.24E-08,5.24E-08,17.79695122,-17.79695122,0,-17.79695122,17.79695122
55450,5.18E-08,5.18E-08,5.18E-08,17.60513876,-17.60513876,0,-17.60513876,17.60513876
55475,5.12E-08,5.12E-08,5.12E-08,17.41539362,-17.41539362,0,-17.41539362,17.41539362
55500,5.07E-08,5.07E-08,5.07E-08,17.22769352,-17.22769352,0,-17.22769352,17.22769352
55525,5.01E-08,5.01E-08,5.01E-08,17.04201642,-17.04201642,0,-17.04201642,17.04201642
55550,4.96E-08,4.96E-08,4.96E-08,16.85834051,-16.85834051,0,-16.85834051,16.85834051
55575,4.91E-08,4.91E-08,4.91E-08,16.67664424,-16.67664424,0,-16.67664424,16.67664424
55600,4.85E-08,4.85E-08,4.85E-08,16.49690625,-16.49690625,0,-16.49690625,16.49690625
55625,4.80E-08,4.80E-08,4.80E-08,16.31910545,-16.31910545,0,-16.31910545,16.31910545
55650,4.75E-08,4.75E-08,4.75E-08,16.14322096,-16.14322096,0,-16.14322096,16.14322096
55675,4.70E-08,4.70E-08,4.70E-08,15.96923211,-15.96923211,0,-15.96923211,15.96923211
55700,4.65E-08,4.65E-08,4.65E-08,15.79711849,-15.79711849,0,-15.79711849,15.79711849
55725,4.60E-08,4.60E-08,4.60E-08,15.62685988,-15.62685988,0,-15.62685988,15.62685988
55750,4.55E-08,4.55E-08,4.55E-08,15.45843629,-15.45843629,0,-15.45843629,15.45843629
55775,4.50E-08,4.50E-08,4.50E-08,15.29182794,-15.29182794,0,-15.29182794,15.29182794
55800,4.45E-08,4.45E-08,4.45E-08,15.12701526,-15.12701526,0,-15.12701526,15.12701526
55825,4.40E-08,4.40E-08,4.40E-08,14.96397891,-14.96397891,0,-14.96397891,14.96397891
55850,4.36E-08,4.36E-08,4.36E-08,14.80269974,-14.80269974,0,-14.80269974,14.80269974
55875,4.31E-08,4.31E-08,4.31E-08,14.6431588,-14.6431588,0,-14.6431588,14.6431588
55900,4.26E-08,4.26E-08,4.26E-08,14.48533737,-14.48533737,0,-14.48533737,14.48533737
55925,4.22E-08,4.22E-08,4.22E-08,14.32921691,-14.32921691,0,-14.32921691,14.32921691
55950,4.17E-08,4.17E-08,4.17E-08,14.17477909,-14.17477909,0,-14.17477909,14.17477909
55975,4.13E-08,4.13E-08,4.13E-08,14.02200577,-14.02200577,0,-14.02200577,14.02200577
56000,4.08E-08,4.08E-08,4.08E-08,13.87087902,-13.87087902,0,-13.87087902,13.87087902
56025,4.04E-08,4.04E-08,4.04E-08,13.72138109,-13.72138109,0,-13.72138109,13.72138109
56050,3.99E-08,3.99E-08,3.99E-08,13.57349441,-13.57349441,0,-13.57349441,13.57349441
56075,3.95E-08,3.95E-08,3.95E-08,13.42720164,-13.42720164,0,-13.42720164,13.42720164
56100,3.91E-08,3.91E-08,3.91E-08,13.28248558,-13.28248558,0,-13.28248558,13.28248558
56125,3.87E-08,3.87E-08,3.87E-08,13.13932925,-13.13932925,0,-13.13932925,13.13932925
56150,3.82E-08,3.82E-08,3.82E-08,12.99771584,-12.99771584,0,-12.99771584,12.99771584
56175,3.78E-08,3.78E-08,3.78E-08,12.8576287,-12.8576287,0,-12.8576287,12.8576287
56200,3.74E-08,3.74E-08,3.74E-08,12.71905141,-12.71905141,0,-12.71905141,12.71905141
56225,3.70E-08,3.70E-08,3.70E-08,12.58196767,-12.58196767,0,-12.58196767,12.58196767
56250,3.66E-08,3.66E-08,3.66E-08,12.4463614,-12.4463614,0,-12.4463614,12.4463614
56275,3.62E-08,3.62E-08,3.62E-08,12.31221667,-12.31221667,0,-12.31221667,12.31221667
56300,3.58E-08,3.58E-08,3.58E-08,12.17951773,-12.17951773,0,-12.17951773,12.17951773
56325,3.54E-08,3.54E-08,3.54E-08,12.048249,-12.048249,0,-12.048249,12.048249
56350,3.51E-08,3.51E-08,3.51E-08,11.91839505,-11.91839505,0,-11.91839505,11.91839505
56375,3.47E-08,3.47E-08,3.47E-08,11.78994065,-11.78994065,0,-11.78994065,11.78994065
56400,3.43E-08,3.43E-08,3.43E-08,11.66287071,-11.66287071,0,-11.66287071,11.66287071
56425,3.39E-08,3.39E-08,3.39E-08,11.53717031,-11.53717031,0,-11.53717031,11.53717031
56450,3.36E-08,3.36E-08,3.36E-08,11.41282469,-11.41282469,0,-11.41282469,11.41282469
56475,3.32E-08,3.32E-08,3.32E-08,11.28981924,-11.28981924,0,-11.28981924,11.28981924
56500,3.29E-08,3.29E-08,3.29E-08,11.16813952,-11.16813952,0,-11.16813952,11.16813952
56525,3.25E-08,3.25E-08,3.25E-08,11.04777124,-11.04777124,0,-11.04777124,11.04777124
56550,3.22E-08,3.22E-08,3.22E-08,10.92870028,-10.92870028,0,-10.92870028,10.92870028
56575,3.18E-08,3.18E-08,3.18E-08,10.81091264,-10.81091264,0,-10.81091264,10.81091264
56600,3.15E-08,3.15E-08,3.15E-08,10.69439449,-10.69439449,0,-10.69439449,10.69439449
56625,3.11E-08,3.11E-08,3.11E-08,10.57913216,-10.57913216,0,-10.57913216,10.57913216
56650,3.08E-08,3.08E-08,3.08E-08,10.4651121,-10.4651121,0,-10.4651121,10.4651121
56675,3.05E-08,3.05E-08,3.05E-08,10.35232093,-10.35232093,0,-10.35232093,10.35232093
56700,3.01E-08,3.01E-08,3.01E-08,10.24074541,-10.24074541,0,-10.24074541,10.24074541
56725,2.98E-08,2.98E-08,2.98E-08,10.13037243,-10.13037243,0,-10.13037243,10.13037243
56750,2.95E-08,2.95E-08,2.95E-08,10.02118903,-10.02118903,0,-10.02118903,10.02118903
56775,2.92E-08,2.92E-08,2.92E-08,9.913182385,-9.913182385,0,-9.913182385,9.913182385
56800,2.89E-08,2.89E-08,2.89E-08,9.806339821,-9.806339821,0,-9.806339821,9.806339821
56825,2.85E-08,2.85E-08,2.85E-08,9.700648787,-9.700648787,0,-9.700648787,9.700648787
56850,2.82E-08,2.82E-08,2.82E-08,9.596096873,-9.596096873,0,-9.596096873,9.596096873
56875,2.79E-08,2.79E-08,2.79E-08,9.492671802,-9.492671802,0,-9.492671802,9.492671802
56900,2.76E-08,2.76E-08,2.76E-08,9.390361427,-9.390361427,0,-9.390361427,9.390361427
56925,2.73E-08,2.73E-08,2.73E-08,9.289153737,-9.289153737,0,-9.289153737,9.289153737
56950,2.70E-08,2.70E-08,2.70E-08,9.189036845,-9.189036845,0,-9.189036845,9.189036845
56975,2.67E-08,2.67E-08,2.67E-08,9.089998996,-9.089998996,0,-9.089998996,9.089998996
57000,2.65E-08,2.65E-08,2.65E-08,8.99202856,-8.99202856,0,-8.99202856,8.99202856
57025,2.62E-08,2.62E-08,2.62E-08,8.895114032,-8.895114032,0,-8.895114032,8.895114032
57050,2.59E-08,2.59E-08,2.59E-08,8.799244032,-8.799244032,0,-8.799244032,8.799244032
57075,2.56E-08,2.56E-08,2.56E-08,8.704407303,-8.704407303,0,-8.704407303,8.704407303
57100,2.53E-08,2.53E-08,2.53E-08,8.610592707,-8.610592707,0,-8.610592707,8.610592707
57125,2.51E-08,2.51E-08,2.51E-08,8.517789229,-8.517789229,0,-8.517789229,8.517789229
57150,2.48E-08,2.48E-08,2.48E-08,8.42598597,-8.42598597,0,-8.42598597,8.42598597
57175,2.45E-08,2.45E-08,2.45E-08,8.335172151,-8.335172151,0,-8.335172151,8.335172151
57200,2.43E-08,2.43E-08,2.43E-08,8.245337108,-8.245337108,0,-8.245337108,8.245337108
57225,2.40E-08,2.40E-08,2.40E-08,8.156470292,-8.156470292,0,-8.156470292,8.156470292
57250,2.37E-08,2.37E-08,2.37E-08,8.068561266,-8.068561266,0,-8.068561266,8.068561266
57275,2.35E-08,2.35E-08,2.35E-08,7.981599709,-7.981599709,0,-7.981599709,7.981599709
57300,2.32E-08,2.32E-08,2.32E-08,7.895575409,-7.895575409,0,-7.895575409,7.895575409
57325,2.30E-08,2.30E-08,2.30E-08,7.810478263,-7.810478263,0,-7.810478263,7.810478263
57350,2.27E-08,2.27E-08,2.27E-08,7.72629828,-7.72629828,0,-7.72629828,7.72629828
57375,2.25E-08,2.25E-08,2.25E-08,7.643025574,-7.643025574,0,-7.643025574,7.643025574
57400,2.22E-08,2.22E-08,2.22E-08,7.560650367,-7.560650367,0,-7.560650367,7.560650367
57425,2.20E-08,2.20E-08,2.20E-08,7.479162985,-7.479162985,0,-7.479162985,7.479162985
57450,2.18E-08,2.18E-08,2.18E-08,7.398553861,-7.398553861,0,-7.398553861,7.398553861
57475,2.15E-08,2.15E-08,2.15E-08,7.318813528,-7.318813528,0,-7.318813528,7.318813528
57500,2.13E-08,2.13E-08,2.13E-08,7.239932622,-7.239932622,0,-7.239932622,7.239932622
57525,2.11E-08,2.11E-08,2.11E-08,7.161901881,-7.161901881,0,-7.161901881,7.161901881
57550,2.08E-08,2.08E-08,2.08E-08,7.084712142,-7.084712142,0,-7.084712142,7.084712142
57575,2.06E-08,2.06E-08,2.06E-08,7.00835434,-7.00835434,0,-7.00835434,7.00835434
57600,2.04E-08,2.04E-08,2.04E-08,6.93281951,-6.93281951,0,-6.93281951,6.93281951
57625,2.02E-08,2.02E-08,2.02E-08,6.858098781,-6.858098781,0,-6.858098781,6.858098781
57650,2.00E-08,2.00E-08,2.00E-08,6.784183379,-6.784183379,0,-6.784183379,6.784183379
57675,1.97E-08,1.97E-08,1.97E-08,6.711064624,-6.711064624,0,-6.711064624,6.711064624
57700,1.95E-08,1.95E-08,1.95E-08,6.638733931,-6.638733931,0,-6.638733931,6.638733931
57725,1.93E-08,1.93E-08,1.93E-08,6.567182805,-6.567182805,0,-6.567182805,6.567182805
57750,1.91E-08,1.91E-08,1.91E-08,6.496402845,-6.496402845,0,-6.496402845,6.496402845
57775,1.89E-08,1.89E-08,1.89E-08,6.42638574,-6.42638574,0,-6.42638574,6.42638574
57800,1.87E-08,1.87E-08,1.87E-08,6.357123266,-6.357123266,0,-6.357123266,6.357123266
57825,1.85E-08,1.85E-08,1.85E-08,6.288607292,-6.288607292,0,-6.288607292,6.288607292
57850,1.83E-08,1.83E-08,1.83E-08,6.22082977,-6.22082977,0,-6.22082977,6.22082977
57875,1.81E-08,1.81E-08,1.81E-08,6.153782744,-6.153782744,0,-6.153782744,6.153782744
57900,1.79E-08,1.79E-08,1.79E-08,6.087458338,-6.087458338,0,-6.087458338,6.087458338
57925,1.77E-08,1.77E-08,1.77E-08,6.021848765,-6.021848765,0,-6.021848765,6.021848765
57950,1.75E-08,1.75E-08,1.75E-08,5.956946321,-5.956946321,0,-5.956946321,5.956946321
57975,1.73E-08,1.73E-08,1.73E-08,5.892743385,-5.892743385,0,-5.892743385,5.892743385
58000,1.72E-08,1.72E-08,1.72E-08,5.829232416,-5.829232416,0,-5.829232416,5.829232416
58025,1.70E-08,1.70E-08,1.70E-08,5.766405958,-5.766405958,0,-5.766405958,5.766405958
58050,1.68E-08,1.68E-08,1.68E-08,5.704256632,-5.704256632,0,-5.704256632,5.704256632
58075,1.66E-08,1.66E-08,1.66E-08,5.642777141,-5.642777141,0,-5.642777141,5.642777141
58100,1.64E-08,1.64E-08,1.64E-08,5.581960266,-5.581960266,0,-5.581960266,5.581960266
58125,1.62E-08,1.62E-08,1.62E-08,5.521798864,-5.521798864,0,-5.521798864,5.521798864
58150,1.61E-08,1.61E-08,1.61E-08,5.462285871,-5.462285871,0,-5.462285871,5.462285871
58175,1.59E-08,1.59E-08,1.59E-08,5.403414299,-5.403414299,0,-5.403414299,5.403414299
58200,1.57E-08,1.57E-08,1.57E-08,5.345177235,-5.345177235,0,-5.345177235,5.345177235
58225,1.56E-08,1.56E-08,1.56E-08,5.28756784,-5.28756784,0,-5.28756784,5.28756784
58250,1.54E-08,1.54E-08,1.54E-08,5.230579348,-5.230579348,0,-5.230579348,5.230579348
58275,1.52E-08,1.52E-08,1.52E-08,5.174205069,-5.174205069,0,-5.174205069,5.174205069
58300,1.51E-08,1.51E-08,1.51E-08,5.118438382,-5.118438382,0,-5.118438382,5.118438382
58325,1.49E-08,1.49E-08,1.49E-08,5.063272739,-5.063272739,0,-5.063272739,5.063272739
58350,1.47E-08,1.47E-08,1.47E-08,5.008701662,-5.008701662,0,-5.008701662,5.008701662
58375,1.46E-08,1.46E-08,1.46E-08,4.954718742,-4.954718742,0,-4.954718742,4.954718742
58400,1.44E-08,1.44E-08,1.44E-08,4.901317641,-4.901317641,0,-4.901317641,4.901317641
58425,1.43E-08,1.43E-08,1.43E-08,4.848492087,-4.848492087,0,-4.848492087,4.848492087
58450,1.41E-08,1.41E-08,1.41E-08,4.796235878,-4.796235878,0,-4.796235878,4.796235878
58475,1.40E-08,1.40E-08,1.40E-08,4.744542878,-4.744542878,0,-4.744542878,4.744542878
58500,1.38E-08,1.38E-08,1.38E-08,4.693407016,-4.693407016,0,-4.693407016,4.693407016
58525,1.37E-08,1.37E-08,1.37E-08,4.642822287,-4.642822287,0,-4.642822287,4.642822287
58550,1.35E-08,1.35E-08,1.35E-08,4.592782752,-4.592782752,0,-4.592782752,4.592782752
58575,1.34E-08,1.34E-08,1.34E-08,4.543282534,-4.543282534,0,-4.543282534,4.543282534
58600,1.32E-08,1.32E-08,1.32E-08,4.494315821,-4.494315821,0,-4.494315821,4.494315821
58625,1.31E-08,1.31E-08,1.31E-08,4.445876863,-4.445876863,0,-4.445876863,4.445876863
58650,1.29E-08,1.29E-08,1.29E-08,4.397959971,-4.397959971,0,-4.397959971,4.397959971
58675,1.28E-08,1.28E-08,1.28E-08,4.35055952,-4.35055952,0,-4.35055952,4.35055952
58700,1.27E-08,1.27E-08,1.27E-08,4.303669942,-4.303669942,0,-4.303669942,4.303669942
58725,1.25E-08,1.25E-08,1.25E-08,4.257285732,-4.257285732,0,-4.257285732,4.257285732
58750,1.24E-08,1.24E-08,1.24E-08,4.211401443,-4.211401443,0,-4.211401443,4.211401443
58775,1.23E-08,1.23E-08,1.23E-08,4.166011687,-4.166011687,0,-4.166011687,4.166011687
58800,1.21E-08,1.21E-08,1.21E-08,4.121111134,-4.121111134,0,-4.121111134,4.121111134
58825,1.20E-08,1.20E-08,1.20E-08,4.076694511,-4.076694511,0,-4.076694511,4.076694511
58850,1.19E-08,1.19E-08,1.19E-08,4.032756603,-4.032756603,0,-4.032756603,4.032756603
58875,1.17E-08,1.17E-08,1.17E-08,3.989292251,-3.989292251,0,-3.989292251,3.989292251
58900,1.16E-08,1.16E-08,1.16E-08,3.946296349,-3.946296349,0,-3.946296349,3.946296349
58925,1.15E-08,1.15E-08,1.15E-08,3.90376385,-3.90376385,0,-3.90376385,3.90376385
58950,1.14E-08,1.14E-08,1.14E-08,3.861689758,-3.861689758,0,-3.861689758,3.861689758
58975,1.12E-08,1.12E-08,1.12E-08,3.820069134,-3.820069134,0,-3.820069134,3.820069134
59000,1.11E-08,1.11E-08,1.11E-08,3.77889709,-3.77889709,0,-3.77889709,3.77889709
59025,1.10E-08,1.10E-08,1.10E-08,3.738168791,-3.738168791,0,-3.738168791,3.738168791
59050,1.09E-08,1.09E-08,1.09E-08,3.697879455,-3.697879455,0,-3.697879455,3.697879455
59075,1.08E-08,1.08E-08,1.08E-08,3.65802435,-3.65802435,0,-3.65802435,3.65802435
59100,1.06E-08,1.06E-08,1.06E-08,3.618598797,-3.618598797,0,-3.618598797,3.618598797
59125,1.05E-08,1.05E-08,1.05E-08,3.579598165,-3.579598165,0,-3.579598165,3.579598165
59150,1.04E-08,1.04E-08,1.04E-08,3.541017875,-3.541017875,0,-3.541017875,3.541017875
59175,1.03E-08,1.03E-08,1.03E-08,3.502853397,-3.502853397,0,-3.502853397,3.502853397
59200,1.02E-08,1.02E-08,1.02E-08,3.46510025,-3.46510025,0,-3.46510025,3.46510025
59225,1.01E-08,1.01E-08,1.01E-08,3.427753999,-3.427753999,0,-3.427753999,3.427753999
59250,9.98E-09,9.98E-09,9.98E-09,3.390810259,-3.390810259,0,-3.390810259,3.390810259
59275,9.87E-09,9.87E-09,9.87E-09,3.354264693,-3.354264693,0,-3.354264693,3.354264693
59300,9.76E-09,9.76E-09,9.76E-09,3.318113009,-3.318113009,0,-3.318113009,3.318113009
59325,9.66E-09,9.66E-09,9.66E-09,3.282350961,-3.282350961,0,-3.282350961,3.282350961
59350,9.55E-09,9.55E-09,9.55E-09,3.24697435,-3.24697435,0,-3.24697435,3.24697435
59375,9.45E-09,9.45E-09,9.45E-09,3.211979022,-3.211979022,0,-3.211979022,3.211979022
59400,9.35E-09,9.35E-09,9.35E-09,3.177360868,-3.177360868,0,-3.177360868,3.177360868
59425,9.25E-09,9.25E-09,9.25E-09,3.143115823,-3.143115823,0,-3.143115823,3.143115823
59450,9.15E-09,9.15E-09,9.15E-09,3.109239864,-3.109239864,0,-3.109239864,3.109239864
59475,9.05E-09,9.05E-09,9.05E-09,3.075729015,-3.075729015,0,-3.075729015,3.075729015
59500,8.95E-09,8.95E-09,8.95E-09,3.04257934,-3.04257934,0,-3.04257934,3.04257934
59525,8.86E-09,8.86E-09,8.86E-09,3.009786946,-3.009786946,0,-3.009786946,3.009786946
59550,8.76E-09,8.76E-09,8.76E-09,2.977347983,-2.977347983,0,-2.977347983,2.977347983
59575,8.67E-09,8.67E-09,8.67E-09,2.945258642,-2.945258642,0,-2.945258642,2.945258642
59600,8.57E-09,8.57E-09,8.57E-09,2.913515154,-2.913515154,0,-2.913515154,2.913515154
59625,8.48E-09,8.48E-09,8.48E-09,2.882113792,-2.882113792,0,-2.882113792,2.882113792
59650,8.39E-09,8.39E-09,8.39E-09,2.851050868,-2.851050868,0,-2.851050868,2.851050868
59675,8.30E-09,8.30E-09,8.30E-09,2.820322735,-2.820322735,0,-2.820322735,2.820322735
59700,8.21E-09,8.21E-09,8.21E-09,2.789925785,-2.789925785,0,-2.789925785,2.789925785
59725,8.12E-09,8.12E-09,8.12E-09,2.759856447,-2.759856447,0,-2.759856447,2.759856447
59750,8.03E-09,8.03E-09,8.03E-09,2.730111192,-2.730111192,0,-2.730111192,2.730111192
59775,7.95E-09,7.95E-09,7.95E-09,2.700686526,-2.700686526,0,-2.700686526,2.700686526
59800,7.86E-09,7.86E-09,7.86E-09,2.671578994,-2.671578994,0,-2.671578994,2.671578994
59825,7.78E-09,7.78E-09,7.78E-09,2.642785178,-2.642785178,0,-2.642785178,2.642785178
59850,7.69E-09,7.69E-09,7.69E-09,2.614301696,-2.614301696,0,-2.614301696,2.614301696
59875,7.61E-09,7.61E-09,7.61E-09,2.586125205,-2.586125205,0,-2.586125205,2.586125205
59900,7.53E-09,7.53E-09,7.53E-09,2.558252395,-2.558252395,0,-2.558252395,2.558252395
59925,7.45E-09,7.45E-09,7.45E-09,2.530679994,-2.530679994,0,-2.530679994,2.530679994
59950,7.37E-09,7.37E-09,7.37E-09,2.503404762,-2.503404762,0,-2.503404762,2.503404762
59975,7.29E-09,7.29E-09,7.29E-09,2.476423499,-2.476423499,0,-2.476423499,2.476423499
60000,7.21E-09,7.21E-09,7.21E-09,2.449733035,-2.449733035,0,-2.449733035,2.449733035
60025,7.13E-09,7.13E-09,7.13E-09,2.423330236,-2.423330236,0,-2.423330236,2.423330236
60050,7.05E-09,7.05E-09,7.05E-09,2.397212002,-2.397212002,0,-2.397212002,2.397212002
60075,6.98E-09,6.98E-09,6.98E-09,2.371375266,-2.371375266,0,-2.371375266,2.371375266
60100,6.90E-09,6.90E-09,6.90E-09,2.345816994,-2.345816994,0,-2.345816994,2.345816994
60125,6.83E-09,6.83E-09,6.83E-09,2.320534184,-2.320534184,0,-2.320534184,2.320534184
60150,6.75E-09,6.75E-09,6.75E-09,2.295523868,-2.295523868,0,-2.295523868,2.295523868
60175,6.68E-09,6.68E-09,6.68E-09,2.270783109,-2.270783109,0,-2.270783109,2.270783109
60200,6.61E-09,6.61E-09,6.61E-09,2.246309002,-2.246309002,0,-2.246309002,2.246309002
60225,6.54E-09,6.54E-09,6.54E-09,2.222098672,-2.222098672,0,-2.222098672,2.222098672
60250,6.47E-09,6.47E-09,6.47E-09,2.198149277,-2.198149277,0,-2.198149277,2.198149277
60275,6.40E-09,6.40E-09,6.40E-09,2.174458005,-2.174458005,0,-2.174458005,2.174458005
60300,6.33E-09,6.33E-09,6.33E-09,2.151022073,-2.151022073,0,-2.151022073,2.151022073
60325,6.26E-09,6.26E-09,6.26E-09,2.127838729,-2.127838729,0,-2.127838729,2.127838729
60350,6.19E-09,6.19E-09,6.19E-09,2.104905251,-2.104905251,0,-2.104905251,2.104905251
60375,6.13E-09,6.13E-09,6.13E-09,2.082218947,-2.082218947,0,-2.082218947,2.082218947
60400,6.06E-09,6.06E-09,6.06E-09,2.059777151,-2.059777151,0,-2.059777151,2.059777151
60425,5.99E-09,5.99E-09,5.99E-09,2.03757723,-2.03757723,0,-2.03757723,2.03757723
60450,5.93E-09,5.93E-09,5.93E-09,2.015616575,-2.015616575,0,-2.015616575,2.015616575
60475,5.87E-09,5.87E-09,5.87E-09,1.993892608,-1.993892608,0,-1.993892608,1.993892608
60500,5.80E-09,5.80E-09,5.80E-09,1.972402779,-1.972402779,0,-1.972402779,1.972402779
60525,5.74E-09,5.74E-09,5.74E-09,1.951144563,-1.951144563,0,-1.951144563,1.951144563
60550,5.68E-09,5.68E-09,5.68E-09,1.930115464,-1.930115464,0,-1.930115464,1.930115464
60575,5.62E-09,5.62E-09,5.62E-09,1.909313014,-1.909313014,0,-1.909313014,1.909313014
60600,5.56E-09,5.56E-09,5.56E-09,1.888734768,-1.888734768,0,-1.888734768,1.888734768
60625,5.50E-09,5.50E-09,5.50E-09,1.868378312,-1.868378312,0,-1.868378312,1.868378312
60650,5.44E-09,5.44E-09,5.44E-09,1.848241254,-1.848241254,0,-1.848241254,1.848241254
60675,5.38E-09,5.38E-09,5.38E-09,1.828321229,-1.828321229,0,-1.828321229,1.828321229
60700,5.32E-09,5.32E-09,5.32E-09,1.8086159,-1.8086159,0,-1.8086159,1.8086159
60725,5.26E-09,5.26E-09,5.26E-09,1.78912295,-1.78912295,0,-1.78912295,1.78912295
60750,5.21E-09,5.21E-09,5.21E-09,1.769840093,-1.769840093,0,-1.769840093,1.769840093
60775,5.15E-09,5.15E-09,5.15E-09,1.750765062,-1.750765062,0,-1.750765062,1.750765062
60800,5.10E-09,5.10E-09,5.10E-09,1.73189562,-1.73189562,0,-1.73189562,1.73189562
60825,5.04E-09,5.04E-09,5.04E-09,1.713229548,-1.713229548,0,-1.713229548,1.713229548
60850,4.99E-09,4.99E-09,4.99E-09,1.694764657,-1.694764657,0,-1.694764657,1.694764657
60875,4.93E-09,4.93E-09,4.93E-09,1.676498776,-1.676498776,0,-1.676498776,1.676498776
60900,4.88E-09,4.88E-09,4.88E-09,1.658429763,-1.658429763,0,-1.658429763,1.658429763
60925,4.83E-09,4.83E-09,4.83E-09,1.640555494,-1.640555494,0,-1.640555494,1.640555494
60950,4.77E-09,4.77E-09,4.77E-09,1.62287387,-1.62287387,0,-1.62287387,1.62287387
60975,4.72E-09,4.72E-09,4.72E-09,1.605382817,-1.605382817,0,-1.605382817,1.605382817
61000,4.67E-09,4.67E-09,4.67E-09,1.588080278,-1.588080278,0,-1.588080278,1.588080278
61025,4.62E-09,4.62E-09,4.62E-09,1.570964224,-1.570964224,0,-1.570964224,1.570964224
61050,4.57E-09,4.57E-09,4.57E-09,1.554032643,-1.554032643,0,-1.554032643,1.554032643
61075,4.52E-09,4.52E-09,4.52E-09,1.537283549,-1.537283549,0,-1.537283549,1.537283549
61100,4.47E-09,4.47E-09,4.47E-09,1.520714972,-1.520714972,0,-1.520714972,1.520714972
61125,4.43E-09,4.43E-09,4.43E-09,1.50432497,-1.50432497,0,-1.50432497,1.50432497
61150,4.38E-09,4.38E-09,4.38E-09,1.488111615,-1.488111615,0,-1.488111615,1.488111615
61175,4.33E-09,4.33E-09,4.33E-09,1.472073006,-1.472073006,0,-1.472073006,1.472073006
61200,4.28E-09,4.28E-09,4.28E-09,1.456207258,-1.456207258,0,-1.456207258,1.456207258
61225,4.24E-09,4.24E-09,4.24E-09,1.440512508,-1.440512508,0,-1.440512508,1.440512508
61250,4.19E-09,4.19E-09,4.19E-09,1.424986913,-1.424986913,0,-1.424986913,1.424986913
61275,4.15E-09,4.15E-09,4.15E-09,1.409628651,-1.409628651,0,-1.409628651,1.409628651
61300,4.10E-09,4.10E-09,4.10E-09,1.394435917,-1.394435917,0,-1.394435917,1.394435917
61325,4.06E-09,4.06E-09,4.06E-09,1.379406928,-1.379406928,0,-1.379406928,1.379406928
61350,4.01E-09,4.01E-09,4.01E-09,1.364539919,-1.364539919,0,-1.364539919,1.364539919
61375,3.97E-09,3.97E-09,3.97E-09,1.349833144,-1.349833144,0,-1.349833144,1.349833144
61400,3.93E-09,3.93E-09,3.93E-09,1.335284876,-1.335284876,0,-1.335284876,1.335284876
61425,3.89E-09,3.89E-09,3.89E-09,1.320893407,-1.320893407,0,-1.320893407,1.320893407
61450,3.84E-09,3.84E-09,3.84E-09,1.306657046,-1.306657046,0,-1.306657046,1.306657046
61475,3.80E-09,3.80E-09,3.80E-09,1.292574122,-1.292574122,0,-1.292574122,1.292574122
61500,3.76E-09,3.76E-09,3.76E-09,1.278642982,-1.278642982,0,-1.278642982,1.278642982
61525,3.72E-09,3.72E-09,3.72E-09,1.264861989,-1.264861989,0,-1.264861989,1.264861989
61550,3.68E-09,3.68E-09,3.68E-09,1.251229526,-1.251229526,0,-1.251229526,1.251229526
61575,3.64E-09,3.64E-09,3.64E-09,1.23774399,-1.23774399,0,-1.23774399,1.23774399
61600,3.60E-09,3.60E-09,3.60E-09,1.2244038,-1.2244038,0,-1.2244038,1.2244038
61625,3.56E-09,3.56E-09,3.56E-09,1.211207388,-1.211207388,0,-1.211207388,1.211207388
61650,3.53E-09,3.53E-09,3.53E-09,1.198153204,-1.198153204,0,-1.198153204,1.198153204
61675,3.49E-09,3.49E-09,3.49E-09,1.185239716,-1.185239716,0,-1.185239716,1.185239716
61700,3.45E-09,3.45E-09,3.45E-09,1.172465408,-1.172465408,0,-1.172465408,1.172465408
61725,3.41E-09,3.41E-09,3.41E-09,1.159828778,-1.159828778,0,-1.159828778,1.159828778
61750,3.38E-09,3.38E-09,3.38E-09,1.147328344,-1.147328344,0,-1.147328344,1.147328344
61775,3.34E-09,3.34E-09,3.34E-09,1.134962638,-1.134962638,0,-1.134962638,1.134962638
61800,3.30E-09,3.30E-09,3.30E-09,1.122730207,-1.122730207,0,-1.122730207,1.122730207
61825,3.27E-09,3.27E-09,3.27E-09,1.110629615,-1.110629615,0,-1.110629615,1.110629615
61850,3.23E-09,3.23E-09,3.23E-09,1.098659441,-1.098659441,0,-1.098659441,1.098659441
61875,3.20E-09,3.20E-09,3.20E-09,1.08681828,-1.08681828,0,-1.08681828,1.08681828
61900,3.16E-09,3.16E-09,3.16E-09,1.075104741,-1.075104741,0,-1.075104741,1.075104741
61925,3.13E-09,3.13E-09,3.13E-09,1.063517448,-1.063517448,0,-1.063517448,1.063517448
61950,3.10E-09,3.10E-09,3.10E-09,1.052055041,-1.052055041,0,-1.052055041,1.052055041
61975,3.06E-09,3.06E-09,3.06E-09,1.040716174,-1.040716174,0,-1.040716174,1.040716174
62000,3.03E-09,3.03E-09,3.03E-09,1.029499515,-1.029499515,0,-1.029499515,1.029499515
62025,3.00E-09,3.00E-09,3.00E-09,1.018403747,-1.018403747,0,-1.018403747,1.018403747
62050,2.96E-09,2.96E-09,2.96E-09,1.007427568,-1.007427568,0,-1.007427568,1.007427568
62075,2.93E-09,2.93E-09,2.93E-09,0.996569688,-0.996569688,0,-0.996569688,0.996569688
62100,2.90E-09,2.90E-09,2.90E-09,0.985828832,-0.985828832,0,-0.985828832,0.985828832
62125,2.87E-09,2.87E-09,2.87E-09,0.97520374,-0.97520374,0,-0.97520374,0.97520374
62150,2.84E-09,2.84E-09,2.84E-09,0.964693162,-0.964693162,0,-0.964693162,0.964693162
62175,2.81E-09,2.81E-09,2.81E-09,0.954295866,-0.954295866,0,-0.954295866,0.954295866
62200,2.78E-09,2.78E-09,2.78E-09,0.944010631,-0.944010631,0,-0.944010631,0.944010631
62225,2.75E-09,2.75E-09,2.75E-09,0.933836247,-0.933836247,0,-0.933836247,0.933836247
62250,2.72E-09,2.72E-09,2.72E-09,0.923771522,-0.923771522,0,-0.923771522,0.923771522
62275,2.69E-09,2.69E-09,2.69E-09,0.913815272,-0.913815272,0,-0.913815272,0.913815272
62300,2.66E-09,2.66E-09,2.66E-09,0.903966329,-0.903966329,0,-0.903966329,0.903966329
62325,2.63E-09,2.63E-09,2.63E-09,0.894223537,-0.894223537,0,-0.894223537,0.894223537
62350,2.60E-09,2.60E-09,2.60E-09,0.88458575,-0.88458575,0,-0.88458575,0.88458575
62375,2.57E-09,2.57E-09,2.57E-09,0.875051838,-0.875051838,0,-0.875051838,0.875051838
62400,2.55E-09,2.55E-09,2.55E-09,0.865620681,-0.865620681,0,-0.865620681,0.865620681
62425,2.52E-09,2.52E-09,2.52E-09,0.856291171,-0.856291171,0,-0.856291171,0.856291171
62450,2.49E-09,2.49E-09,2.49E-09,0.847062213,-0.847062213,0,-0.847062213,0.847062213
62475,2.47E-09,2.47E-09,2.47E-09,0.837932723,-0.837932723,0,-0.837932723,0.837932723
62500,2.44E-09,2.44E-09,2.44E-09,0.828901629,-0.828901629,0,-0.828901629,0.828901629
62525,2.41E-09,2.41E-09,2.41E-09,0.819967871,-0.819967871,0,-0.819967871,0.819967871
62550,2.39E-09,2.39E-09,2.39E-09,0.811130399,-0.811130399,0,-0.811130399,0.811130399
62575,2.36E-09,2.36E-09,2.36E-09,0.802388176,-0.802388176,0,-0.802388176,0.802388176
62600,2.34E-09,2.34E-09,2.34E-09,0.793740175,-0.793740175,0,-0.793740175,0.793740175
62625,2.31E-09,2.31E-09,2.31E-09,0.785185381,-0.785185381,0,-0.785185381,0.785185381
62650,2.29E-09,2.29E-09,2.29E-09,0.776722788,-0.776722788,0,-0.776722788,0.776722788
62675,2.26E-09,2.26E-09,2.26E-09,0.768351405,-0.768351405,0,-0.768351405,0.768351405
62700,2.24E-09,2.24E-09,2.24E-09,0.760070246,-0.760070246,0,-0.760070246,0.760070246
62725,2.21E-09,2.21E-09,2.21E-09,0.75187834,-0.75187834,0,-0.75187834,0.75187834
62750,2.19E-09,2.19E-09,2.19E-09,0.743774726,-0.743774726,0,-0.743774726,0.743774726
62775,2.16E-09,2.16E-09,2.16E-09,0.735758451,-0.735758451,0,-0.735758451,0.735758451
62800,2.14E-09,2.14E-09,2.14E-09,0.727828573,-0.727828573,0,-0.727828573,0.727828573
62825,2.12E-09,2.12E-09,2.12E-09,0.719984163,-0.719984163,0,-0.719984163,0.719984163
62850,2.10E-09,2.10E-09,2.10E-09,0.712224298,-0.712224298,0,-0.712224298,0.712224298
62875,2.07E-09,2.07E-09,2.07E-09,0.704548068,-0.704548068,0,-0.704548068,0.704548068
62900,2.05E-09,2.05E-09,2.05E-09,0.696954571,-0.696954571,0,-0.696954571,0.696954571
62925,2.03E-09,2.03E-09,2.03E-09,0.689442915,-0.689442915,0,-0.689442915,0.689442915
62950,2.01E-09,2.01E-09,2.01E-09,0.682012219,-0.682012219,0,-0.682012219,0.682012219
62975,1.98E-09,1.98E-09,1.98E-09,0.674661609,-0.674661609,0,-0.674661609,0.674661609
63000,1.96E-09,1.96E-09,1.96E-09,0.667390223,-0.667390223,0,-0.667390223,0.667390223
63025,1.94E-09,1.94E-09,1.94E-09,0.660197206,-0.660197206,0,-0.660197206,0.660197206
63050,1.92E-09,1.92E-09,1.92E-09,0.653081715,-0.653081715,0,-0.653081715,0.653081715
63075,1.90E-09,1.90E-09,1.90E-09,0.646042913,-0.646042913,0,-0.646042913,0.646042913
63100,1.88E-09,1.88E-09,1.88E-09,0.639079975,-0.639079975,0,-0.639079975,0.639079975
63125,1.86E-09,1.86E-09,1.86E-09,0.632192081,-0.632192081,0,-0.632192081,0.632192081
63150,1.84E-09,1.84E-09,1.84E-09,0.625378424,-0.625378424,0,-0.625378424,0.625378424
63175,1.82E-09,1.82E-09,1.82E-09,0.618638204,-0.618638204,0,-0.618638204,0.618638204
63200,1.80E-09,1.80E-09,1.80E-09,0.611970629,-0.611970629,0,-0.611970629,0.611970629
63225,1.78E-09,1.78E-09,1.78E-09,0.605374915,-0.605374915,0,-0.605374915,0.605374915
63250,1.76E-09,1.76E-09,1.76E-09,0.598850289,-0.598850289,0,-0.598850289,0.598850289
63275,1.74E-09,1.74E-09,1.74E-09,0.592395984,-0.592395984,0,-0.592395984,0.592395984
63300,1.72E-09,1.72E-09,1.72E-09,0.586011243,-0.586011243,0,-0.586011243,0.586011243
63325,1.71E-09,1.71E-09,1.71E-09,0.579695315,-0.579695315,0,-0.579695315,0.579695315
63350,1.69E-09,1.69E-09,1.69E-09,0.573447459,-0.573447459,0,-0.573447459,0.573447459
63375,1.67E-09,1.67E-09,1.67E-09,0.567266942,-0.567266942,0,-0.567266942,0.567266942
63400,1.65E-09,1.65E-09,1.65E-09,0.561153037,-0.561153037,0,-0.561153037,0.561153037
63425,1.63E-09,1.63E-09,1.63E-09,0.555105026,-0.555105026,0,-0.555105026,0.555105026
63450,1.62E-09,1.62E-09,1.62E-09,0.5491222,-0.5491222,0,-0.5491222,0.5491222
63475,1.60E-09,1.60E-09,1.60E-09,0.543203856,-0.543203856,0,-0.543203856,0.543203856
63500,1.58E-09,1.58E-09,1.58E-09,0.537349299,-0.537349299,0,-0.537349299,0.537349299
63525,1.56E-09,1.56E-09,1.56E-09,0.531557841,-0.531557841,0,-0.531557841,0.531557841
63550,1.55E-09,1.55E-09,1.55E-09,0.525828803,-0.525828803,0,-0.525828803,0.525828803
63575,1.53E-09,1.53E-09,1.53E-09,0.520161511,-0.520161511,0,-0.520161511,0.520161511
63600,1.51E-09,1.51E-09,1.51E-09,0.5145553,-0.5145553,0,-0.5145553,0.5145553
63625,1.50E-09,1.50E-09,1.50E-09,0.509009512,-0.509009512,0,-0.509009512,0.509009512
63650,1.48E-09,1.48E-09,1.48E-09,0.503523496,-0.503523496,0,-0.503523496,0.503523496
63675,1.47E-09,1.47E-09,1.47E-09,0.498096607,-0.498096607,0,-0.498096607,0.498096607
63700,1.45E-09,1.45E-09,1.45E-09,0.492728208,-0.492728208,0,-0.492728208,0.492728208
63725,1.43E-09,1.43E-09,1.43E-09,0.487417668,-0.487417668,0,-0.487417668,0.487417668
63750,1.42E-09,1.42E-09,1.42E-09,0.482164365,-0.482164365,0,-0.482164365,0.482164365
63775,1.40E-09,1.40E-09,1.40E-09,0.476967681,-0.476967681,0,-0.476967681,0.476967681
63800,1.39E-09,1.39E-09,1.39E-09,0.471827006,-0.471827006,0,-0.471827006,0.471827006
63825,1.37E-09,1.37E-09,1.37E-09,0.466741736,-0.466741736,0,-0.466741736,0.466741736
63850,1.36E-09,1.36E-09,1.36E-09,0.461711274,-0.461711274,0,-0.461711274,0.461711274
63875,1.34E-09,1.34E-09,1.34E-09,0.45673503,-0.45673503,0,-0.45673503,0.45673503
63900,1.33E-09,1.33E-09,1.33E-09,0.451812419,-0.451812419,0,-0.451812419,0.451812419
63925,1.31E-09,1.31E-09,1.31E-09,0.446942863,-0.446942863,0,-0.446942863,0.446942863
63950,1.30E-09,1.30E-09,1.30E-09,0.44212579,-0.44212579,0,-0.44212579,0.44212579
63975,1.29E-09,1.29E-09,1.29E-09,0.437360635,-0.437360635,0,-0.437360635,0.437360635
64000,1.27E-09,1.27E-09,1.27E-09,0.432646838,-0.432646838,0,-0.432646838,0.432646838
64025,1.26E-09,1.26E-09,1.26E-09,0.427983845,-0.427983845,0,-0.427983845,0.427983845
64050,1.25E-09,1.25E-09,1.25E-09,0.423371109,-0.423371109,0,-0.423371109,0.423371109
64075,1.23E-09,1.23E-09,1.23E-09,0.418808089,-0.418808089,0,-0.418808089,0.418808089
64100,1.22E-09,1.22E-09,1.22E-09,0.414294247,-0.414294247,0,-0.414294247,0.414294247
64125,1.21E-09,1.21E-09,1.21E-09,0.409829056,-0.409829056,0,-0.409829056,0.409829056
64150,1.19E-09,1.19E-09,1.19E-09,0.405411989,-0.405411989,0,-0.405411989,0.405411989
64175,1.18E-09,1.18E-09,1.18E-09,0.401042529,-0.401042529,0,-0.401042529,0.401042529
64200,1.17E-09,1.17E-09,1.17E-09,0.396720162,-0.396720162,0,-0.396720162,0.396720162
64225,1.15E-09,1.15E-09,1.15E-09,0.392444381,-0.392444381,0,-0.392444381,0.392444381
64250,1.14E-09,1.14E-09,1.14E-09,0.388214683,-0.388214683,0,-0.388214683,0.388214683
64275,1.13E-09,1.13E-09,1.13E-09,0.384030572,-0.384030572,0,-0.384030572,0.384030572
64300,1.12E-09,1.12E-09,1.12E-09,0.379891557,-0.379891557,0,-0.379891557,0.379891557
64325,1.11E-09,1.11E-09,1.11E-09,0.375797152,-0.375797152,0,-0.375797152,0.375797152
64350,1.09E-09,1.09E-09,1.09E-09,0.371746875,-0.371746875,0,-0.371746875,0.371746875
64375,1.08E-09,1.08E-09,1.08E-09,0.367740252,-0.367740252,0,-0.367740252,0.367740252
64400,1.07E-09,1.07E-09,1.07E-09,0.363776811,-0.363776811,0,-0.363776811,0.363776811
64425,1.06E-09,1.06E-09,1.06E-09,0.359856087,-0.359856087,0,-0.359856087,0.359856087
64450,1.05E-09,1.05E-09,1.05E-09,0.355977621,-0.355977621,0,-0.355977621,0.355977621
64475,1.04E-09,1.04E-09,1.04E-09,0.352140955,-0.352140955,0,-0.352140955,0.352140955
64500,1.02E-09,1.02E-09,1.02E-09,0.348345641,-0.348345641,0,-0.348345641,0.348345641
64525,1.01E-09,1.01E-09,1.01E-09,0.344591232,-0.344591232,0,-0.344591232,0.344591232
64550,1.00E-09,1.00E-09,1.00E-09,0.340877287,-0.340877287,0,-0.340877287,0.340877287
64575,9.92E-10,9.92E-10,9.92E-10,0.337203371,-0.337203371,0,-0.337203371,0.337203371
64600,9.81E-10,9.81E-10,9.81E-10,0.333569051,-0.333569051,0,-0.333569051,0.333569051
64625,9.71E-10,9.71E-10,9.71E-10,0.329973902,-0.329973902,0,-0.329973902,0.329973902
64650,9.60E-10,9.60E-10,9.60E-10,0.3264175,-0.3264175,0,-0.3264175,0.3264175
64675,9.50E-10,9.50E-10,9.50E-10,0.322899429,-0.322899429,0,-0.322899429,0.322899429
64700,9.40E-10,9.40E-10,9.40E-10,0.319419275,-0.319419275,0,-0.319419275,0.319419275
64725,9.30E-10,9.30E-10,9.30E-10,0.315976629,-0.315976629,0,-0.315976629,0.315976629
64750,9.20E-10,9.20E-10,9.20E-10,0.312571088,-0.312571088,0,-0.312571088,0.312571088
64775,9.10E-10,9.10E-10,9.10E-10,0.309202251,-0.309202251,0,-0.309202251,0.309202251
64800,9.00E-10,9.00E-10,9.00E-10,0.305869722,-0.305869722,0,-0.305869722,0.305869722
64825,8.90E-10,8.90E-10,8.90E-10,0.302573111,-0.302573111,0,-0.302573111,0.302573111
64850,8.81E-10,8.81E-10,8.81E-10,0.299312031,-0.299312031,0,-0.299312031,0.299312031
64875,8.71E-10,8.71E-10,8.71E-10,0.296086097,-0.296086097,0,-0.296086097,0.296086097
64900,8.62E-10,8.62E-10,8.62E-10,0.292894933,-0.292894933,0,-0.292894933,0.292894933
64925,8.52E-10,8.52E-10,8.52E-10,0.289738162,-0.289738162,0,-0.289738162,0.289738162
64950,8.43E-10,8.43E-10,8.43E-10,0.286615414,-0.286615414,0,-0.286615414,0.286615414
64975,8.34E-10,8.34E-10,8.34E-10,0.283526323,-0.283526323,0,-0.283526323,0.283526323
65000,8.25E-10,8.25E-10,8.25E-10,0.280470525,-0.280470525,0,-0.280470525,0.280470525
65025,8.16E-10,8.16E-10,8.16E-10,0.277447662,-0.277447662,0,-0.277447662,0.277447662
65050,8.07E-10,8.07E-10,8.07E-10,0.274457379,-0.274457379,0,-0.274457379,0.274457379
65075,7.99E-10,7.99E-10,7.99E-10,0.271499325,-0.271499325,0,-0.271499325,0.271499325
65100,7.90E-10,7.90E-10,7.90E-10,0.268573152,-0.268573152,0,-0.268573152,0.268573152
65125,7.82E-10,7.82E-10,7.82E-10,0.265678517,-0.265678517,0,-0.265678517,0.265678517
65150,7.73E-10,7.73E-10,7.73E-10,0.26281508,-0.26281508,0,-0.26281508,0.26281508
65175,7.65E-10,7.65E-10,7.65E-10,0.259982505,-0.259982505,0,-0.259982505,0.259982505
65200,7.57E-10,7.57E-10,7.57E-10,0.257180458,-0.257180458,0,-0.257180458,0.257180458
65225,7.48E-10,7.48E-10,7.48E-10,0.254408612,-0.254408612,0,-0.254408612,0.254408612
65250,7.40E-10,7.40E-10,7.40E-10,0.25166664,-0.25166664,0,-0.25166664,0.25166664
65275,7.32E-10,7.32E-10,7.32E-10,0.24895422,-0.24895422,0,-0.24895422,0.24895422
65300,7.25E-10,7.25E-10,7.25E-10,0.246271035,-0.246271035,0,-0.246271035,0.246271035
65325,7.17E-10,7.17E-10,7.17E-10,0.243616768,-0.243616768,0,-0.243616768,0.243616768
65350,7.09E-10,7.09E-10,7.09E-10,0.240991109,-0.240991109,0,-0.240991109,0.240991109
65375,7.01E-10,7.01E-10,7.01E-10,0.238393749,-0.238393749,0,-0.238393749,0.238393749
65400,6.94E-10,6.94E-10,6.94E-10,0.235824382,-0.235824382,0,-0.235824382,0.235824382
65425,6.86E-10,6.86E-10,6.86E-10,0.233282708,-0.233282708,0,-0.233282708,0.233282708
65450,6.79E-10,6.79E-10,6.79E-10,0.230768427,-0.230768427,0,-0.230768427,0.230768427
65475,6.72E-10,6.72E-10,6.72E-10,0.228281245,-0.228281245,0,-0.228281245,0.228281245
65500,6.64E-10,6.64E-10,6.64E-10,0.225820869,-0.225820869,0,-0.225820869,0.225820869
65525,6.57E-10,6.57E-10,6.57E-10,0.223387011,-0.223387011,0,-0.223387011,0.223387011
65550,6.50E-10,6.50E-10,6.50E-10,0.220979384,-0.220979384,0,-0.220979384,0.220979384
65575,6.43E-10,6.43E-10,6.43E-10,0.218597707,-0.218597707,0,-0.218597707,0.218597707
65600,6.36E-10,6.36E-10,6.36E-10,0.216241698,-0.216241698,0,-0.216241698,0.216241698
65625,6.29E-10,6.29E-10,6.29E-10,0.213911083,-0.213911083,0,-0.213911083,0.213911083
65650,6.23E-10,6.23E-10,6.23E-10,0.211605586,-0.211605586,0,-0.211605586,0.211605586
65675,6.16E-10,6.16E-10,6.16E-10,0.209324938,-0.209324938,0,-0.209324938,0.209324938
65700,6.09E-10,6.09E-10,6.09E-10,0.20706887,-0.20706887,0,-0.20706887,0.20706887
65725,6.03E-10,6.03E-10,6.03E-10,0.204837117,-0.204837117,0,-0.204837117,0.204837117
65750,5.96E-10,5.96E-10,5.96E-10,0.202629418,-0.202629418,0,-0.202629418,0.202629418
65775,5.90E-10,5.90E-10,5.90E-10,0.200445514,-0.200445514,0,-0.200445514,0.200445514
65800,5.83E-10,5.83E-10,5.83E-10,0.198285146,-0.198285146,0,-0.198285146,0.198285146
65825,5.77E-10,5.77E-10,5.77E-10,0.196148063,-0.196148063,0,-0.196148063,0.196148063
65850,5.71E-10,5.71E-10,5.71E-10,0.194034014,-0.194034014,0,-0.194034014,0.194034014
65875,5.65E-10,5.65E-10,5.65E-10,0.191942749,-0.191942749,0,-0.191942749,0.191942749
65900,5.59E-10,5.59E-10,5.59E-10,0.189874023,-0.189874023,0,-0.189874023,0.189874023
65925,5.53E-10,5.53E-10,5.53E-10,0.187827593,-0.187827593,0,-0.187827593,0.187827593
65950,5.47E-10,5.47E-10,5.47E-10,0.18580322,-0.18580322,0,-0.18580322,0.18580322
65975,5.41E-10,5.41E-10,5.41E-10,0.183800665,-0.183800665,0,-0.183800665,0.183800665
66000,5.35E-10,5.35E-10,5.35E-10,0.181819693,-0.181819693,0,-0.181819693,0.181819693
66025,5.29E-10,5.29E-10,5.29E-10,0.179860072,-0.179860072,0,-0.179860072,0.179860072
66050,5.23E-10,5.23E-10,5.23E-10,0.177921571,-0.177921571,0,-0.177921571,0.177921571
66075,5.18E-10,5.18E-10,5.18E-10,0.176003964,-0.176003964,0,-0.176003964,0.176003964
66100,5.12E-10,5.12E-10,5.12E-10,0.174107023,-0.174107023,0,-0.174107023,0.174107023
66125,5.07E-10,5.07E-10,5.07E-10,0.172230528,-0.172230528,0,-0.172230528,0.172230528
66150,5.01E-10,5.01E-10,5.01E-10,0.170374257,-0.170374257,0,-0.170374257,0.170374257
66175,4.96E-10,4.96E-10,4.96E-10,0.168537993,-0.168537993,0,-0.168537993,0.168537993
66200,4.91E-10,4.91E-10,4.91E-10,0.16672152,-0.16672152,0,-0.16672152,0.16672152
66225,4.85E-10,4.85E-10,4.85E-10,0.164924624,-0.164924624,0,-0.164924624,0.164924624
66250,4.80E-10,4.80E-10,4.80E-10,0.163147095,-0.163147095,0,-0.163147095,0.163147095
66275,4.75E-10,4.75E-10,4.75E-10,0.161388724,-0.161388724,0,-0.161388724,0.161388724
66300,4.70E-10,4.70E-10,4.70E-10,0.159649304,-0.159649304,0,-0.159649304,0.159649304
66325,4.65E-10,4.65E-10,4.65E-10,0.157928631,-0.157928631,0,-0.157928631,0.157928631
66350,4.60E-10,4.60E-10,4.60E-10,0.156226504,-0.156226504,0,-0.156226504,0.156226504
66375,4.55E-10,4.55E-10,4.55E-10,0.154542722,-0.154542722,0,-0.154542722,0.154542722
66400,4.50E-10,4.50E-10,4.50E-10,0.152877087,-0.152877087,0,-0.152877087,0.152877087
66425,4.45E-10,4.45E-10,4.45E-10,0.151229404,-0.151229404,0,-0.151229404,0.151229404
66450,4.40E-10,4.40E-10,4.40E-10,0.14959948,-0.14959948,0,-0.14959948,0.14959948
66475,4.35E-10,4.35E-10,4.35E-10,0.147987122,-0.147987122,0,-0.147987122,0.147987122
66500,4.31E-10,4.31E-10,4.31E-10,0.146392143,-0.146392143,0,-0.146392143,0.146392143
66525,4.26E-10,4.26E-10,4.26E-10,0.144814354,-0.144814354,0,-0.144814354,0.144814354
66550,4.21E-10,4.21E-10,4.21E-10,0.14325357,-0.14325357,0,-0.14325357,0.14325357
66575,4.17E-10,4.17E-10,4.17E-10,0.141709607,-0.141709607,0,-0.141709607,0.141709607
66600,4.12E-10,4.12E-10,4.12E-10,0.140182286,-0.140182286,0,-0.140182286,0.140182286
66625,4.08E-10,4.08E-10,4.08E-10,0.138671425,-0.138671425,0,-0.138671425,0.138671425
66650,4.04E-10,4.04E-10,4.04E-10,0.137176849,-0.137176849,0,-0.137176849,0.137176849
66675,3.99E-10,3.99E-10,3.99E-10,0.13569838,-0.13569838,0,-0.13569838,0.13569838
66700,3.95E-10,3.95E-10,3.95E-10,0.134235847,-0.134235847,0,-0.134235847,0.134235847
66725,3.91E-10,3.91E-10,3.91E-10,0.132789076,-0.132789076,0,-0.132789076,0.132789076
66750,3.86E-10,3.86E-10,3.86E-10,0.131357898,-0.131357898,0,-0.131357898,0.131357898
66775,3.82E-10,3.82E-10,3.82E-10,0.129942146,-0.129942146,0,-0.129942146,0.129942146
66800,3.78E-10,3.78E-10,3.78E-10,0.128541652,-0.128541652,0,-0.128541652,0.128541652
66825,3.74E-10,3.74E-10,3.74E-10,0.127156252,-0.127156252,0,-0.127156252,0.127156252
66850,3.70E-10,3.70E-10,3.70E-10,0.125785784,-0.125785784,0,-0.125785784,0.125785784
66875,3.66E-10,3.66E-10,3.66E-10,0.124430087,-0.124430087,0,-0.124430087,0.124430087
66900,3.62E-10,3.62E-10,3.62E-10,0.123089001,-0.123089001,0,-0.123089001,0.123089001
66925,3.58E-10,3.58E-10,3.58E-10,0.121762369,-0.121762369,0,-0.121762369,0.121762369
66950,3.54E-10,3.54E-10,3.54E-10,0.120450035,-0.120450035,0,-0.120450035,0.120450035
66975,3.51E-10,3.51E-10,3.51E-10,0.119151845,-0.119151845,0,-0.119151845,0.119151845
67000,3.47E-10,3.47E-10,3.47E-10,0.117867647,-0.117867647,0,-0.117867647,0.117867647
67025,3.43E-10,3.43E-10,3.43E-10,0.11659729,-0.11659729,0,-0.11659729,0.11659729
67050,3.39E-10,3.39E-10,3.39E-10,0.115340625,-0.115340625,0,-0.115340625,0.115340625
67075,3.36E-10,3.36E-10,3.36E-10,0.114097503,-0.114097503,0,-0.114097503,0.114097503
67100,3.32E-10,3.32E-10,3.32E-10,0.11286778,-0.11286778,0,-0.11286778,0.11286778
67125,3.28E-10,3.28E-10,3.28E-10,0.111651311,-0.111651311,0,-0.111651311,0.111651311
67150,3.25E-10,3.25E-10,3.25E-10,0.110447952,-0.110447952,0,-0.110447952,0.110447952
67175,3.21E-10,3.21E-10,3.21E-10,0.109257563,-0.109257563,0,-0.109257563,0.109257563
67200,3.18E-10,3.18E-10,3.18E-10,0.108080004,-0.108080004,0,-0.108080004,0.108080004
67225,3.15E-10,3.15E-10,3.15E-10,0.106915137,-0.106915137,0,-0.106915137,0.106915137
67250,3.11E-10,3.11E-10,3.11E-10,0.105762824,-0.105762824,0,-0.105762824,0.105762824
67275,3.08E-10,3.08E-10,3.08E-10,0.104622931,-0.104622931,0,-0.104622931,0.104622931
67300,3.04E-10,3.04E-10,3.04E-10,0.103495323,-0.103495323,0,-0.103495323,0.103495323
67325,3.01E-10,3.01E-10,3.01E-10,0.102379868,-0.102379868,0,-0.102379868,0.102379868
67350,2.98E-10,2.98E-10,2.98E-10,0.101276436,-0.101276436,0,-0.101276436,0.101276436
67375,2.95E-10,2.95E-10,2.95E-10,0.100184896,-0.100184896,0,-0.100184896,0.100184896
67400,2.92E-10,2.92E-10,2.92E-10,0.09910512,-0.09910512,0,-0.09910512,0.09910512
67425,2.88E-10,2.88E-10,2.88E-10,0.098036982,-0.098036982,0,-0.098036982,0.098036982
67450,2.85E-10,2.85E-10,2.85E-10,0.096980357,-0.096980357,0,-0.096980357,0.096980357
67475,2.82E-10,2.82E-10,2.82E-10,0.095935119,-0.095935119,0,-0.095935119,0.095935119
67500,2.79E-10,2.79E-10,2.79E-10,0.094901147,-0.094901147,0,-0.094901147,0.094901147
67525,2.76E-10,2.76E-10,2.76E-10,0.093878319,-0.093878319,0,-0.093878319,0.093878319
67550,2.73E-10,2.73E-10,2.73E-10,0.092866515,-0.092866515,0,-0.092866515,0.092866515
67575,2.70E-10,2.70E-10,2.70E-10,0.091865615,-0.091865615,0,-0.091865615,0.091865615
67600,2.67E-10,2.67E-10,2.67E-10,0.090875504,-0.090875504,0,-0.090875504,0.090875504
67625,2.64E-10,2.64E-10,2.64E-10,0.089896063,-0.089896063,0,-0.089896063,0.089896063
67650,2.62E-10,2.62E-10,2.62E-10,0.088927179,-0.088927179,0,-0.088927179,0.088927179
67675,2.59E-10,2.59E-10,2.59E-10,0.087968737,-0.087968737,0,-0.087968737,0.087968737
67700,2.56E-10,2.56E-10,2.56E-10,0.087020625,-0.087020625,0,-0.087020625,0.087020625
67725,2.53E-10,2.53E-10,2.53E-10,0.086082732,-0.086082732,0,-0.086082732,0.086082732
67750,2.51E-10,2.51E-10,2.51E-10,0.085154947,-0.085154947,0,-0.085154947,0.085154947
67775,2.48E-10,2.48E-10,2.48E-10,0.084237162,-0.084237162,0,-0.084237162,0.084237162
67800,2.45E-10,2.45E-10,2.45E-10,0.083329269,-0.083329269,0,-0.083329269,0.083329269
67825,2.43E-10,2.43E-10,2.43E-10,0.08243116,-0.08243116,0,-0.08243116,0.08243116
67850,2.40E-10,2.40E-10,2.40E-10,0.081542731,-0.081542731,0,-0.081542731,0.081542731
67875,2.37E-10,2.37E-10,2.37E-10,0.080663878,-0.080663878,0,-0.080663878,0.080663878
67900,2.35E-10,2.35E-10,2.35E-10,0.079794497,-0.079794497,0,-0.079794497,0.079794497
67925,2.32E-10,2.32E-10,2.32E-10,0.078934485,-0.078934485,0,-0.078934485,0.078934485
67950,2.30E-10,2.30E-10,2.30E-10,0.078083743,-0.078083743,0,-0.078083743,0.078083743
67975,2.27E-10,2.27E-10,2.27E-10,0.07724217,-0.07724217,0,-0.07724217,0.07724217
68000,2.25E-10,2.25E-10,2.25E-10,0.076409667,-0.076409667,0,-0.076409667,0.076409667
68025,2.22E-10,2.22E-10,2.22E-10,0.075586137,-0.075586137,0,-0.075586137,0.075586137
68050,2.20E-10,2.20E-10,2.20E-10,0.074771483,-0.074771483,0,-0.074771483,0.074771483
68075,2.18E-10,2.18E-10,2.18E-10,0.073965609,-0.073965609,0,-0.073965609,0.073965609
68100,2.15E-10,2.15E-10,2.15E-10,0.07316842,-0.07316842,0,-0.07316842,0.07316842
68125,2.13E-10,2.13E-10,2.13E-10,0.072379824,-0.072379824,0,-0.072379824,0.072379824
68150,2.11E-10,2.11E-10,2.11E-10,0.071599726,-0.071599726,0,-0.071599726,0.071599726
68175,2.08E-10,2.08E-10,2.08E-10,0.070828037,-0.070828037,0,-0.070828037,0.070828037
68200,2.06E-10,2.06E-10,2.06E-10,0.070064665,-0.070064665,0,-0.070064665,0.070064665
68225,2.04E-10,2.04E-10,2.04E-10,0.06930952,-0.06930952,0,-0.06930952,0.06930952
68250,2.02E-10,2.02E-10,2.02E-10,0.068562514,-0.068562514,0,-0.068562514,0.068562514
68275,2.00E-10,2.00E-10,2.00E-10,0.067823559,-0.067823559,0,-0.067823559,0.067823559
68300,1.97E-10,1.97E-10,1.97E-10,0.067092568,-0.067092568,0,-0.067092568,0.067092568
68325,1.95E-10,1.95E-10,1.95E-10,0.066369456,-0.066369456,0,-0.066369456,0.066369456
68350,1.93E-10,1.93E-10,1.93E-10,0.065654138,-0.065654138,0,-0.065654138,0.065654138
68375,1.91E-10,1.91E-10,1.91E-10,0.064946529,-0.064946529,0,-0.064946529,0.064946529
68400,1.89E-10,1.89E-10,1.89E-10,0.064246546,-0.064246546,0,-0.064246546,0.064246546
68425,1.87E-10,1.87E-10,1.87E-10,0.063554108,-0.063554108,0,-0.063554108,0.063554108
68450,1.85E-10,1.85E-10,1.85E-10,0.062869133,-0.062869133,0,-0.062869133,0.062869133
68475,1.83E-10,1.83E-10,1.83E-10,0.06219154,-0.06219154,0,-0.06219154,0.06219154
68500,1.81E-10,1.81E-10,1.81E-10,0.061521251,-0.061521251,0,-0.061521251,0.061521251
68525,1.79E-10,1.79E-10,1.79E-10,0.060858185,-0.060858185,0,-0.060858185,0.060858185
68550,1.77E-10,1.77E-10,1.77E-10,0.060202266,-0.060202266,0,-0.060202266,0.060202266
68575,1.75E-10,1.75E-10,1.75E-10,0.059553417,-0.059553417,0,-0.059553417,0.059553417
68600,1.73E-10,1.73E-10,1.73E-10,0.05891156,-0.05891156,0,-0.05891156,0.05891156
68625,1.71E-10,1.71E-10,1.71E-10,0.058276622,-0.058276622,0,-0.058276622,0.058276622
68650,1.70E-10,1.70E-10,1.70E-10,0.057648526,-0.057648526,0,-0.057648526,0.057648526
68675,1.68E-10,1.68E-10,1.68E-10,0.0570272,-0.0570272,0,-0.0570272,0.0570272
68700,1.66E-10,1.66E-10,1.66E-10,0.056412571,-0.056412571,0,-0.056412571,0.056412571
68725,1.64E-10,1.64E-10,1.64E-10,0.055804566,-0.055804566,0,-0.055804566,0.055804566
68750,1.62E-10,1.62E-10,1.62E-10,0.055203114,-0.055203114,0,-0.055203114,0.055203114
68775,1.61E-10,1.61E-10,1.61E-10,0.054608145,-0.054608145,0,-0.054608145,0.054608145
68800,1.59E-10,1.59E-10,1.59E-10,0.054019588,-0.054019588,0,-0.054019588,0.054019588
68825,1.57E-10,1.57E-10,1.57E-10,0.053437374,-0.053437374,0,-0.053437374,0.053437374
68850,1.56E-10,1.56E-10,1.56E-10,0.052861435,-0.052861435,0,-0.052861435,0.052861435
68875,1.54E-10,1.54E-10,1.54E-10,0.052291704,-0.052291704,0,-0.052291704,0.052291704
68900,1.52E-10,1.52E-10,1.52E-10,0.051728113,-0.051728113,0,-0.051728113,0.051728113
68925,1.51E-10,1.51E-10,1.51E-10,0.051170596,-0.051170596,0,-0.051170596,0.051170596
68950,1.49E-10,1.49E-10,1.49E-10,0.050619088,-0.050619088,0,-0.050619088,0.050619088
68975,1.47E-10,1.47E-10,1.47E-10,0.050073524,-0.050073524,0,-0.050073524,0.050073524
69000,1.46E-10,1.46E-10,1.46E-10,0.049533841,-0.049533841,0,-0.049533841,0.049533841
69025,1.44E-10,1.44E-10,1.44E-10,0.048999973,-0.048999973,0,-0.048999973,0.048999973
69050,1.43E-10,1.43E-10,1.43E-10,0.04847186,-0.04847186,0,-0.04847186,0.04847186
69075,1.41E-10,1.41E-10,1.41E-10,0.047949439,-0.047949439,0,-0.047949439,0.047949439
69100,1.40E-10,1.40E-10,1.40E-10,0.047432648,-0.047432648,0,-0.047432648,0.047432648
69125,1.38E-10,1.38E-10,1.38E-10,0.046921427,-0.046921427,0,-0.046921427,0.046921427
69150,1.37E-10,1.37E-10,1.37E-10,0.046415716,-0.046415716,0,-0.046415716,0.046415716
69175,1.35E-10,1.35E-10,1.35E-10,0.045915456,-0.045915456,0,-0.045915456,0.045915456
69200,1.34E-10,1.34E-10,1.34E-10,0.045420587,-0.045420587,0,-0.045420587,0.045420587
69225,1.32E-10,1.32E-10,1.32E-10,0.044931052,-0.044931052,0,-0.044931052,0.044931052
69250,1.31E-10,1.31E-10,1.31E-10,0.044446793,-0.044446793,0,-0.044446793,0.044446793
69275,1.29E-10,1.29E-10,1.29E-10,0.043967753,-0.043967753,0,-0.043967753,0.043967753
69300,1.28E-10,1.28E-10,1.28E-10,0.043493876,-0.043493876,0,-0.043493876,0.043493876
69325,1.27E-10,1.27E-10,1.27E-10,0.043025106,-0.043025106,0,-0.043025106,0.043025106
69350,1.25E-10,1.25E-10,1.25E-10,0.042561389,-0.042561389,0,-0.042561389,0.042561389
69375,1.24E-10,1.24E-10,1.24E-10,0.04210267,-0.04210267,0,-0.04210267,0.04210267
69400,1.23E-10,1.23E-10,1.23E-10,0.041648895,-0.041648895,0,-0.041648895,0.041648895
69425,1.21E-10,1.21E-10,1.21E-10,0.04120001,-0.04120001,0,-0.04120001,0.04120001
69450,1.20E-10,1.20E-10,1.20E-10,0.040755963,-0.040755963,0,-0.040755963,0.040755963
69475,1.19E-10,1.19E-10,1.19E-10,0.040316703,-0.040316703,0,-0.040316703,0.040316703
69500,1.17E-10,1.17E-10,1.17E-10,0.039882176,-0.039882176,0,-0.039882176,0.039882176
69525,1.16E-10,1.16E-10,1.16E-10,0.039452333,-0.039452333,0,-0.039452333,0.039452333
69550,1.15E-10,1.15E-10,1.15E-10,0.039027123,-0.039027123,0,-0.039027123,0.039027123
69575,1.14E-10,1.14E-10,1.14E-10,0.038606495,-0.038606495,0,-0.038606495,0.038606495
69600,1.12E-10,1.12E-10,1.12E-10,0.038190401,-0.038190401,0,-0.038190401,0.038190401
69625,1.11E-10,1.11E-10,1.11E-10,0.037778791,-0.037778791,0,-0.037778791,0.037778791
69650,1.10E-10,1.10E-10,1.10E-10,0.037371618,-0.037371618,0,-0.037371618,0.037371618
69675,1.09E-10,1.09E-10,1.09E-10,0.036968833,-0.036968833,0,-0.036968833,0.036968833
69700,1.08E-10,1.08E-10,1.08E-10,0.03657039,-0.03657039,0,-0.03657039,0.03657039
69725,1.06E-10,1.06E-10,1.06E-10,0.03617624,-0.03617624,0,-0.03617624,0.03617624
69750,1.05E-10,1.05E-10,1.05E-10,0.035786339,-0.035786339,0,-0.035786339,0.035786339
69775,1.04E-10,1.04E-10,1.04E-10,0.03540064,-0.03540064,0,-0.03540064,0.03540064
69800,1.03E-10,1.03E-10,1.03E-10,0.035019098,-0.035019098,0,-0.035019098,0.035019098
69825,1.02E-10,1.02E-10,1.02E-10,0.034641668,-0.034641668,0,-0.034641668,0.034641668
69850,1.01E-10,1.01E-10,1.01E-10,0.034268306,-0.034268306,0,-0.034268306,0.034268306
69875,9.97E-11,9.97E-11,9.97E-11,0.033898969,-0.033898969,0,-0.033898969,0.033898969
69900,9.87E-11,9.87E-11,9.87E-11,0.033533611,-0.033533611,0,-0.033533611,0.033533611
69925,9.76E-11,9.76E-11,9.76E-11,0.033172192,-0.033172192,0,-0.033172192,0.033172192
69950,9.65E-11,9.65E-11,9.65E-11,0.032814668,-0.032814668,0,-0.032814668,0.032814668
69975,9.55E-11,9.55E-11,9.55E-11,0.032460997,-0.032460997,0,-0.032460997,0.032460997
70000,9.45E-11,9.45E-11,9.45E-11,0.032111138,-0.032111138,0,-0.032111138,0.032111138
70025,9.35E-11,9.35E-11,9.35E-11,0.03176505,-0.03176505,0,-0.03176505,0.03176505
70050,9.24E-11,9.24E-11,9.24E-11,0.031422691,-0.031422691,0,-0.031422691,0.031422691
70075,9.15E-11,9.15E-11,9.15E-11,0.031084023,-0.031084023,0,-0.031084023,0.031084023
70100,9.05E-11,9.05E-11,9.05E-11,0.030749005,-0.030749005,0,-0.030749005,0.030749005
70125,8.95E-11,8.95E-11,8.95E-11,0.030417597,-0.030417597,0,-0.030417597,0.030417597
70150,8.85E-11,8.85E-11,8.85E-11,0.030089762,-0.030089762,0,-0.030089762,0.030089762
70175,8.76E-11,8.76E-11,8.76E-11,0.02976546,-0.02976546,0,-0.02976546,0.02976546
70200,8.66E-11,8.66E-11,8.66E-11,0.029444653,-0.029444653,0,-0.029444653,0.029444653
70225,8.57E-11,8.57E-11,8.57E-11,0.029127303,-0.029127303,0,-0.029127303,0.029127303
70250,8.48E-11,8.48E-11,8.48E-11,0.028813374,-0.028813374,0,-0.028813374,0.028813374
70275,8.39E-11,8.39E-11,8.39E-11,0.028502829,-0.028502829,0,-0.028502829,0.028502829
70300,8.30E-11,8.30E-11,8.30E-11,0.02819563,-0.02819563,0,-0.02819563,0.02819563
70325,8.21E-11,8.21E-11,8.21E-11,0.027891742,-0.027891742,0,-0.027891742,0.027891742
70350,8.12E-11,8.12E-11,8.12E-11,0.02759113,-0.02759113,0,-0.02759113,0.02759113
70375,8.03E-11,8.03E-11,8.03E-11,0.027293758,-0.027293758,0,-0.027293758,0.027293758
70400,7.94E-11,7.94E-11,7.94E-11,0.02699959,-0.02699959,0,-0.02699959,0.02699959
70425,7.86E-11,7.86E-11,7.86E-11,0.026708593,-0.026708593,0,-0.026708593,0.026708593
70450,7.77E-11,7.77E-11,7.77E-11,0.026420733,-0.026420733,0,-0.026420733,0.026420733
70475,7.69E-11,7.69E-11,7.69E-11,0.026135975,-0.026135975,0,-0.026135975,0.026135975
70500,7.61E-11,7.61E-11,7.61E-11,0.025854286,-0.025854286,0,-0.025854286,0.025854286
70525,7.52E-11,7.52E-11,7.52E-11,0.025575633,-0.025575633,0,-0.025575633,0.025575633
70550,7.44E-11,7.44E-11,7.44E-11,0.025299983,-0.025299983,0,-0.025299983,0.025299983
70575,7.36E-11,7.36E-11,7.36E-11,0.025027304,-0.025027304,0,-0.025027304,0.025027304
70600,7.28E-11,7.28E-11,7.28E-11,0.024757564,-0.024757564,0,-0.024757564,0.024757564
70625,7.21E-11,7.21E-11,7.21E-11,0.024490731,-0.024490731,0,-0.024490731,0.024490731
70650,7.13E-11,7.13E-11,7.13E-11,0.024226775,-0.024226775,0,-0.024226775,0.024226775
70675,7.05E-11,7.05E-11,7.05E-11,0.023965663,-0.023965663,0,-0.023965663,0.023965663
70700,6.97E-11,6.97E-11,6.97E-11,0.023707365,-0.023707365,0,-0.023707365,0.023707365
70725,6.90E-11,6.90E-11,6.90E-11,0.023451851,-0.023451851,0,-0.023451851,0.023451851
70750,6.83E-11,6.83E-11,6.83E-11,0.023199091,-0.023199091,0,-0.023199091,0.023199091
70775,6.75E-11,6.75E-11,6.75E-11,0.022949055,-0.022949055,0,-0.022949055,0.022949055
70800,6.68E-11,6.68E-11,6.68E-11,0.022701714,-0.022701714,0,-0.022701714,0.022701714
70825,6.61E-11,6.61E-11,6.61E-11,0.022457039,-0.022457039,0,-0.022457039,0.022457039
70850,6.54E-11,6.54E-11,6.54E-11,0.022215001,-0.022215001,0,-0.022215001,0.022215001
70875,6.47E-11,6.47E-11,6.47E-11,0.021975571,-0.021975571,0,-0.021975571,0.021975571
70900,6.40E-11,6.40E-11,6.40E-11,0.021738723,-0.021738723,0,-0.021738723,0.021738723
70925,6.33E-11,6.33E-11,6.33E-11,0.021504426,-0.021504426,0,-0.021504426,0.021504426
70950,6.26E-11,6.26E-11,6.26E-11,0.021272655,-0.021272655,0,-0.021272655,0.021272655
70975,6.19E-11,6.19E-11,6.19E-11,0.021043382,-0.021043382,0,-0.021043382,0.021043382
71000,6.12E-11,6.12E-11,6.12E-11,0.02081658,-0.02081658,0,-0.02081658,0.02081658
71025,6.06E-11,6.06E-11,6.06E-11,0.020592223,-0.020592223,0,-0.020592223,0.020592223
71050,5.99E-11,5.99E-11,5.99E-11,0.020370284,-0.020370284,0,-0.020370284,0.020370284
71075,5.93E-11,5.93E-11,5.93E-11,0.020150736,-0.020150736,0,-0.020150736,0.020150736
71100,5.86E-11,5.86E-11,5.86E-11,0.019933555,-0.019933555,0,-0.019933555,0.019933555
71125,5.80E-11,5.80E-11,5.80E-11,0.019718715,-0.019718715,0,-0.019718715,0.019718715
71150,5.74E-11,5.74E-11,5.74E-11,0.01950619,-0.01950619,0,-0.01950619,0.01950619
71175,5.68E-11,5.68E-11,5.68E-11,0.019295955,-0.019295955,0,-0.019295955,0.019295955
71200,5.62E-11,5.62E-11,5.62E-11,0.019087987,-0.019087987,0,-0.019087987,0.019087987
71225,5.56E-11,5.56E-11,5.56E-11,0.01888226,-0.01888226,0,-0.01888226,0.01888226
71250,5.50E-11,5.50E-11,5.50E-11,0.01867875,-0.01867875,0,-0.01867875,0.01867875
71275,5.44E-11,5.44E-11,5.44E-11,0.018477434,-0.018477434,0,-0.018477434,0.018477434
71300,5.38E-11,5.38E-11,5.38E-11,0.018278287,-0.018278287,0,-0.018278287,0.018278287
71325,5.32E-11,5.32E-11,5.32E-11,0.018081287,-0.018081287,0,-0.018081287,0.018081287
71350,5.26E-11,5.26E-11,5.26E-11,0.01788641,-0.01788641,0,-0.01788641,0.01788641
71375,5.21E-11,5.21E-11,5.21E-11,0.017693633,-0.017693633,0,-0.017693633,0.017693633
71400,5.15E-11,5.15E-11,5.15E-11,0.017502934,-0.017502934,0,-0.017502934,0.017502934
71425,5.09E-11,5.09E-11,5.09E-11,0.017314291,-0.017314291,0,-0.017314291,0.017314291
71450,5.04E-11,5.04E-11,5.04E-11,0.01712768,-0.01712768,0,-0.01712768,0.01712768
71475,4.98E-11,4.98E-11,4.98E-11,0.016943081,-0.016943081,0,-0.016943081,0.016943081
71500,4.93E-11,4.93E-11,4.93E-11,0.016760472,-0.016760472,0,-0.016760472,0.016760472
71525,4.88E-11,4.88E-11,4.88E-11,0.01657983,-0.01657983,0,-0.01657983,0.01657983
71550,4.83E-11,4.83E-11,4.83E-11,0.016401136,-0.016401136,0,-0.016401136,0.016401136
71575,4.77E-11,4.77E-11,4.77E-11,0.016224367,-0.016224367,0,-0.016224367,0.016224367
71600,4.72E-11,4.72E-11,4.72E-11,0.016049504,-0.016049504,0,-0.016049504,0.016049504
71625,4.67E-11,4.67E-11,4.67E-11,0.015876525,-0.015876525,0,-0.015876525,0.015876525
71650,4.62E-11,4.62E-11,4.62E-11,0.01570541,-0.01570541,0,-0.01570541,0.01570541
71675,4.57E-11,4.57E-11,4.57E-11,0.01553614,-0.01553614,0,-0.01553614,0.01553614
71700,4.52E-11,4.52E-11,4.52E-11,0.015368694,-0.015368694,0,-0.015368694,0.015368694
71725,4.47E-11,4.47E-11,4.47E-11,0.015203053,-0.015203053,0,-0.015203053,0.015203053
71750,4.42E-11,4.42E-11,4.42E-11,0.015039197,-0.015039197,0,-0.015039197,0.015039197
71775,4.38E-11,4.38E-11,4.38E-11,0.014877108,-0.014877108,0,-0.014877108,0.014877108
71800,4.33E-11,4.33E-11,4.33E-11,0.014716765,-0.014716765,0,-0.014716765,0.014716765
71825,4.28E-11,4.28E-11,4.28E-11,0.01455815,-0.01455815,0,-0.01455815,0.01455815
71850,4.24E-11,4.24E-11,4.24E-11,0.014401245,-0.014401245,0,-0.014401245,0.014401245
71875,4.19E-11,4.19E-11,4.19E-11,0.014246031,-0.014246031,0,-0.014246031,0.014246031
71900,4.15E-11,4.15E-11,4.15E-11,0.014092489,-0.014092489,0,-0.014092489,0.014092489
71925,4.10E-11,4.10E-11,4.10E-11,0.013940603,-0.013940603,0,-0.013940603,0.013940603
71950,4.06E-11,4.06E-11,4.06E-11,0.013790353,-0.013790353,0,-0.013790353,0.013790353
71975,4.01E-11,4.01E-11,4.01E-11,0.013641723,-0.013641723,0,-0.013641723,0.013641723
72000,3.97E-11,3.97E-11,3.97E-11,0.013494695,-0.013494695,0,-0.013494695,0.013494695
72025,3.93E-11,3.93E-11,3.93E-11,0.013349252,-0.013349252,0,-0.013349252,0.013349252
72050,3.89E-11,3.89E-11,3.89E-11,0.013205376,-0.013205376,0,-0.013205376,0.013205376
72075,3.84E-11,3.84E-11,3.84E-11,0.013063051,-0.013063051,0,-0.013063051,0.013063051
72100,3.80E-11,3.80E-11,3.80E-11,0.012922259,-0.012922259,0,-0.012922259,0.012922259
72125,3.76E-11,3.76E-11,3.76E-11,0.012782985,-0.012782985,0,-0.012782985,0.012782985
72150,3.72E-11,3.72E-11,3.72E-11,0.012645213,-0.012645213,0,-0.012645213,0.012645213
72175,3.68E-11,3.68E-11,3.68E-11,0.012508925,-0.012508925,0,-0.012508925,0.012508925
72200,3.64E-11,3.64E-11,3.64E-11,0.012374106,-0.012374106,0,-0.012374106,0.012374106
72225,3.60E-11,3.60E-11,3.60E-11,0.01224074,-0.01224074,0,-0.01224074,0.01224074
72250,3.56E-11,3.56E-11,3.56E-11,0.012108811,-0.012108811,0,-0.012108811,0.012108811
72275,3.52E-11,3.52E-11,3.52E-11,0.011978305,-0.011978305,0,-0.011978305,0.011978305
72300,3.49E-11,3.49E-11,3.49E-11,0.011849204,-0.011849204,0,-0.011849204,0.011849204
72325,3.45E-11,3.45E-11,3.45E-11,0.011721496,-0.011721496,0,-0.011721496,0.011721496
72350,3.41E-11,3.41E-11,3.41E-11,0.011595163,-0.011595163,0,-0.011595163,0.011595163
72375,3.37E-11,3.37E-11,3.37E-11,0.011470193,-0.011470193,0,-0.011470193,0.011470193
72400,3.34E-11,3.34E-11,3.34E-11,0.011346569,-0.011346569,0,-0.011346569,0.011346569
72425,3.30E-11,3.30E-11,3.30E-11,0.011224278,-0.011224278,0,-0.011224278,0.011224278
72450,3.27E-11,3.27E-11,3.27E-11,0.011103304,-0.011103304,0,-0.011103304,0.011103304
72475,3.23E-11,3.23E-11,3.23E-11,0.010983635,-0.010983635,0,-0.010983635,0.010983635
72500,3.20E-11,3.20E-11,3.20E-11,0.010865255,-0.010865255,0,-0.010865255,0.010865255
72525,3.16E-11,3.16E-11,3.16E-11,0.010748151,-0.010748151,0,-0.010748151,0.010748151
72550,3.13E-11,3.13E-11,3.13E-11,0.01063231,-0.01063231,0,-0.01063231,0.01063231
72575,3.09E-11,3.09E-11,3.09E-11,0.010517716,-0.010517716,0,-0.010517716,0.010517716
72600,3.06E-11,3.06E-11,3.06E-11,0.010404358,-0.010404358,0,-0.010404358,0.010404358
72625,3.03E-11,3.03E-11,3.03E-11,0.010292222,-0.010292222,0,-0.010292222,0.010292222
72650,3.00E-11,3.00E-11,3.00E-11,0.010181294,-0.010181294,0,-0.010181294,0.010181294
72675,2.96E-11,2.96E-11,2.96E-11,0.010071562,-0.010071562,0,-0.010071562,0.010071562
72700,2.93E-11,2.93E-11,2.93E-11,0.009963012,-0.009963012,0,-0.009963012,0.009963012
72725,2.90E-11,2.90E-11,2.90E-11,0.009855633,-0.009855633,0,-0.009855633,0.009855633
72750,2.87E-11,2.87E-11,2.87E-11,0.00974941,-0.00974941,0,-0.00974941,0.00974941
72775,2.84E-11,2.84E-11,2.84E-11,0.009644333,-0.009644333,0,-0.009644333,0.009644333
72800,2.81E-11,2.81E-11,2.81E-11,0.009540388,-0.009540388,0,-0.009540388,0.009540388
72825,2.78E-11,2.78E-11,2.78E-11,0.009437563,-0.009437563,0,-0.009437563,0.009437563
72850,2.75E-11,2.75E-11,2.75E-11,0.009335847,-0.009335847,0,-0.009335847,0.009335847
72875,2.72E-11,2.72E-11,2.72E-11,0.009235227,-0.009235227,0,-0.009235227,0.009235227
72900,2.69E-11,2.69E-11,2.69E-11,0.009135691,-0.009135691,0,-0.009135691,0.009135691
72925,2.66E-11,2.66E-11,2.66E-11,0.009037228,-0.009037228,0,-0.009037228,0.009037228
72950,2.63E-11,2.63E-11,2.63E-11,0.008939827,-0.008939827,0,-0.008939827,0.008939827
72975,2.60E-11,2.60E-11,2.60E-11,0.008843475,-0.008843475,0,-0.008843475,0.008843475
73000,2.57E-11,2.57E-11,2.57E-11,0.008748161,-0.008748161,0,-0.008748161,0.008748161
73025,2.55E-11,2.55E-11,2.55E-11,0.008653875,-0.008653875,0,-0.008653875,0.008653875
73050,2.52E-11,2.52E-11,2.52E-11,0.008560605,-0.008560605,0,-0.008560605,0.008560605
73075,2.49E-11,2.49E-11,2.49E-11,0.00846834,-0.00846834,0,-0.00846834,0.00846834
73100,2.46E-11,2.46E-11,2.46E-11,0.00837707,-0.00837707,0,-0.00837707,0.00837707
73125,2.44E-11,2.44E-11,2.44E-11,0.008286783,-0.008286783,0,-0.008286783,0.008286783
73150,2.41E-11,2.41E-11,2.41E-11,0.00819747,-0.00819747,0,-0.00819747,0.00819747
73175,2.39E-11,2.39E-11,2.39E-11,0.008109119,-0.008109119,0,-0.008109119,0.008109119
73200,2.36E-11,2.36E-11,2.36E-11,0.00802172,-0.00802172,0,-0.00802172,0.00802172
73225,2.33E-11,2.33E-11,2.33E-11,0.007935264,-0.007935264,0,-0.007935264,0.007935264
73250,2.31E-11,2.31E-11,2.31E-11,0.007849739,-0.007849739,0,-0.007849739,0.007849739
73275,2.28E-11,2.28E-11,2.28E-11,0.007765136,-0.007765136,0,-0.007765136,0.007765136
73300,2.26E-11,2.26E-11,2.26E-11,0.007681444,-0.007681444,0,-0.007681444,0.007681444
73325,2.24E-11,2.24E-11,2.24E-11,0.007598655,-0.007598655,0,-0.007598655,0.007598655
73350,2.21E-11,2.21E-11,2.21E-11,0.007516758,-0.007516758,0,-0.007516758,0.007516758
73375,2.19E-11,2.19E-11,2.19E-11,0.007435744,-0.007435744,0,-0.007435744,0.007435744
73400,2.16E-11,2.16E-11,2.16E-11,0.007355603,-0.007355603,0,-0.007355603,0.007355603
73425,2.14E-11,2.14E-11,2.14E-11,0.007276325,-0.007276325,0,-0.007276325,0.007276325
73450,2.12E-11,2.12E-11,2.12E-11,0.007197902,-0.007197902,0,-0.007197902,0.007197902
73475,2.09E-11,2.09E-11,2.09E-11,0.007120324,-0.007120324,0,-0.007120324,0.007120324
73500,2.07E-11,2.07E-11,2.07E-11,0.007043583,-0.007043583,0,-0.007043583,0.007043583
73525,2.05E-11,2.05E-11,2.05E-11,0.006967668,-0.006967668,0,-0.006967668,0.006967668
73550,2.03E-11,2.03E-11,2.03E-11,0.006892572,-0.006892572,0,-0.006892572,0.006892572
73575,2.01E-11,2.01E-11,2.01E-11,0.006818285,-0.006818285,0,-0.006818285,0.006818285
73600,1.98E-11,1.98E-11,1.98E-11,0.006744799,-0.006744799,0,-0.006744799,0.006744799
73625,1.96E-11,1.96E-11,1.96E-11,0.006672104,-0.006672104,0,-0.006672104,0.006672104
73650,1.94E-11,1.94E-11,1.94E-11,0.006600194,-0.006600194,0,-0.006600194,0.006600194
73675,1.92E-11,1.92E-11,1.92E-11,0.006529058,-0.006529058,0,-0.006529058,0.006529058
73700,1.90E-11,1.90E-11,1.90E-11,0.006458689,-0.006458689,0,-0.006458689,0.006458689
73725,1.88E-11,1.88E-11,1.88E-11,0.006389078,-0.006389078,0,-0.006389078,0.006389078
73750,1.86E-11,1.86E-11,1.86E-11,0.006320218,-0.006320218,0,-0.006320218,0.006320218
73775,1.84E-11,1.84E-11,1.84E-11,0.0062521,-0.0062521,0,-0.0062521,0.0062521
73800,1.82E-11,1.82E-11,1.82E-11,0.006184716,-0.006184716,0,-0.006184716,0.006184716
73825,1.80E-11,1.80E-11,1.80E-11,0.006118058,-0.006118058,0,-0.006118058,0.006118058
73850,1.78E-11,1.78E-11,1.78E-11,0.006052118,-0.006052118,0,-0.006052118,0.006052118
73875,1.76E-11,1.76E-11,1.76E-11,0.00598689,-0.00598689,0,-0.00598689,0.00598689
73900,1.74E-11,1.74E-11,1.74E-11,0.005922364,-0.005922364,0,-0.005922364,0.005922364
73925,1.72E-11,1.72E-11,1.72E-11,0.005858534,-0.005858534,0,-0.005858534,0.005858534
73950,1.71E-11,1.71E-11,1.71E-11,0.005795392,-0.005795392,0,-0.005795392,0.005795392
73975,1.69E-11,1.69E-11,1.69E-11,0.00573293,-0.00573293,0,-0.00573293,0.00573293
74000,1.67E-11,1.67E-11,1.67E-11,0.005671141,-0.005671141,0,-0.005671141,0.005671141
74025,1.65E-11,1.65E-11,1.65E-11,0.005610019,-0.005610019,0,-0.005610019,0.005610019
74050,1.63E-11,1.63E-11,1.63E-11,0.005549555,-0.005549555,0,-0.005549555,0.005549555
74075,1.62E-11,1.62E-11,1.62E-11,0.005489743,-0.005489743,0,-0.005489743,0.005489743
74100,1.60E-11,1.60E-11,1.60E-11,0.005430575,-0.005430575,0,-0.005430575,0.005430575
74125,1.58E-11,1.58E-11,1.58E-11,0.005372046,-0.005372046,0,-0.005372046,0.005372046
74150,1.56E-11,1.56E-11,1.56E-11,0.005314147,-0.005314147,0,-0.005314147,0.005314147
74175,1.55E-11,1.55E-11,1.55E-11,0.005256872,-0.005256872,0,-0.005256872,0.005256872
74200,1.53E-11,1.53E-11,1.53E-11,0.005200214,-0.005200214,0,-0.005200214,0.005200214
74225,1.51E-11,1.51E-11,1.51E-11,0.005144167,-0.005144167,0,-0.005144167,0.005144167
74250,1.50E-11,1.50E-11,1.50E-11,0.005088724,-0.005088724,0,-0.005088724,0.005088724
74275,1.48E-11,1.48E-11,1.48E-11,0.005033879,-0.005033879,0,-0.005033879,0.005033879
74300,1.47E-11,1.47E-11,1.47E-11,0.004979624,-0.004979624,0,-0.004979624,0.004979624
74325,1.45E-11,1.45E-11,1.45E-11,0.004925955,-0.004925955,0,-0.004925955,0.004925955
74350,1.43E-11,1.43E-11,1.43E-11,0.004872864,-0.004872864,0,-0.004872864,0.004872864
74375,1.42E-11,1.42E-11,1.42E-11,0.004820345,-0.004820345,0,-0.004820345,0.004820345
74400,1.40E-11,1.40E-11,1.40E-11,0.004768392,-0.004768392,0,-0.004768392,0.004768392
74425,1.39E-11,1.39E-11,1.39E-11,0.004716999,-0.004716999,0,-0.004716999,0.004716999
74450,1.37E-11,1.37E-11,1.37E-11,0.00466616,-0.00466616,0,-0.00466616,0.00466616
74475,1.36E-11,1.36E-11,1.36E-11,0.004615869,-0.004615869,0,-0.004615869,0.004615869
74500,1.34E-11,1.34E-11,1.34E-11,0.00456612,-0.00456612,0,-0.00456612,0.00456612
74525,1.33E-11,1.33E-11,1.33E-11,0.004516907,-0.004516907,0,-0.004516907,0.004516907
74550,1.31E-11,1.31E-11,1.31E-11,0.004468225,-0.004468225,0,-0.004468225,0.004468225
74575,1.30E-11,1.30E-11,1.30E-11,0.004420067,-0.004420067,0,-0.004420067,0.004420067
74600,1.29E-11,1.29E-11,1.29E-11,0.004372428,-0.004372428,0,-0.004372428,0.004372428
74625,1.27E-11,1.27E-11,1.27E-11,0.004325303,-0.004325303,0,-0.004325303,0.004325303
74650,1.26E-11,1.26E-11,1.26E-11,0.004278686,-0.004278686,0,-0.004278686,0.004278686
74675,1.25E-11,1.25E-11,1.25E-11,0.004232571,-0.004232571,0,-0.004232571,0.004232571
74700,1.23E-11,1.23E-11,1.23E-11,0.004186953,-0.004186953,0,-0.004186953,0.004186953
74725,1.22E-11,1.22E-11,1.22E-11,0.004141826,-0.004141826,0,-0.004141826,0.004141826
74750,1.21E-11,1.21E-11,1.21E-11,0.004097187,-0.004097187,0,-0.004097187,0.004097187
74775,1.19E-11,1.19E-11,1.19E-11,0.004053028,-0.004053028,0,-0.004053028,0.004053028
74800,1.18E-11,1.18E-11,1.18E-11,0.004009345,-0.004009345,0,-0.004009345,0.004009345
74825,1.17E-11,1.17E-11,1.17E-11,0.003966133,-0.003966133,0,-0.003966133,0.003966133
74850,1.15E-11,1.15E-11,1.15E-11,0.003923387,-0.003923387,0,-0.003923387,0.003923387
74875,1.14E-11,1.14E-11,1.14E-11,0.003881101,-0.003881101,0,-0.003881101,0.003881101
74900,1.13E-11,1.13E-11,1.13E-11,0.003839271,-0.003839271,0,-0.003839271,0.003839271
74925,1.12E-11,1.12E-11,1.12E-11,0.003797892,-0.003797892,0,-0.003797892,0.003797892
74950,1.11E-11,1.11E-11,1.11E-11,0.003756959,-0.003756959,0,-0.003756959,0.003756959
74975,1.09E-11,1.09E-11,1.09E-11,0.003716467,-0.003716467,0,-0.003716467,0.003716467
75000,1.08E-11,1.08E-11,1.08E-11,0.003676412,-0.003676412,0,-0.003676412,0.003676412


==> data/currentRef.txt <==
# RESULT_current on 3000000
 0 0
 7.229745965016578e-05 0.05060822175511605
 0.0001596081805103057 0.111725726357214
 0.0003342296222305855 0.2339607355614099
 0.0006791673010111707 0.4754171107078195
 0.001060741072482961 0.7425187507380729
 0.001498054841514983 1.048638389060488
 0.001954675041458415 1.36827252902089
 0.002437587227577688 1.706311059304382
 0.002938733365046696 2.057113355532687
 0.003460425492835864 2.422297844985104
 0.004001065971190979 2.800746179833685
 0.00456151336429015 3.193059355003105
 0.005141562997291969 3.599094098104378
 0.005741517604992858 4.019062323495
 0.006361303705517315 4.452912593862121
 0.007000897451417666 4.900628215992366
 0.00766014992123357 5.362104944863499
 0.008338945810532702 5.837262067372891
 0.009037204575942693 6.326043203159885
 0.009755020651422518 6.828514455995762
 0.01049269186013706 7.344884302095939
 0.01125078038544445 7.875546269811116
 0.01203009129848819 8.421063908941733
 0.01283165603138813 8.982159221971692
 0.01365663598190683 9.559645187334782
 0.01450646748388439 10.15452723871907
 0.01538279102204636 10.76795371543245
 0.01628733225570407 11.40113257899285
 0.0172218511462375 12.05529580236625
 0.01818809225146357 12.7316645760245
 0.01918817904898322 13.43172533428825
 0.02022388115933642 14.15671681153549
 0.02129716171660436 14.90801320162305
 0.02241002815495718 15.68701970847003
 0.0235643995478054 16.49507968346378
 0.02476219562870379 17.33353694009266
 0.02600518213083793 18.20362749158655
 0.02729149970027411 19.10404979019188
 0.02863061080187236 20.04142756131065
 0.03001846661493439 21.01292663045407
 0.03145930139820028 22.0215109787402
 0.03295340736394869 23.06738515476408
 0.0345029465031931 24.15206255223517
 0.03610870963053059 25.27609674137141
 0.0377727926318115 26.44095484226805
 0.03949654604273659 27.64758222991561
 0.04128279312664496 28.89795518865147
 0.04313176458113303 30.19223520679312
 0.04504617256371909 31.53232079460336
 0.04702758624779892 32.91931037345925
 0.04907887771593199 34.35521440115239
 0.0512021362188742 35.84149535321194
 0.0534010769189833 37.38075384328831
 0.05567828067657436 38.97479647360205
 0.05803702841227873 40.62591988859511
 0.06048185020443757 42.3372951431063
 0.06301686396050227 44.11180477235159
 0.06564830589992307 45.95381412994615
 0.06838081244457746 47.86656871120422
 0.07121979566961405 49.85385696872984
 0.07417169092164408 51.92018364515086
 0.07724157121060357 54.0690998474225
 0.08043908416935375 56.30735891854762
 0.08377330068816724 58.64131048171707
 0.08725453599742788 61.07817519819952
 0.09089051250087937 63.62335875061556
 0.09469234924614699 66.28464447230289
 0.09867292984708173 69.07105089295722
 0.1028534719363469 71.99743035544286
 0.1072505611890448 75.07539283233136
 0.111874273087034 78.31199116092382
 0.1167406327320345 81.71844291242412
 0.1218720866813365 85.31046067693552
 0.1272833573574862 89.09835015024034
 0.1330077634957952 93.10543444705662
 0.139068894048696 97.34822583408722
 0.1455033472314205 101.8523430619943
 0.1523526048467273 106.6468233927091
 0.1596604394393069 111.7623076075148
 0.167471021686651 117.2297151806557
 0.1758369191902861 123.0858434332003
 0.1848222508580109 129.3755756006076
 0.1944395653436918 136.1076957405843
 0.2047204607554864 143.3043225288405
 0.215725738497077 151.0080169479539
 0.2274904045971023 159.2432832179717
 0.2400718222819531 168.0502755973672
 0.2535714515618406 177.5000160932884
 0.2680479518498597 187.6335662949018
 0.2835158544301484 198.4610981011039
 0.3001726413308015 210.1208489315611
 0.3180690324165983 222.6483226916188
 0.3374266907968305 236.1986835577813
 0.3583894203214893 250.8725942250425
 0.3777844293845493 264.4491005691845
 0.388109180210191 271.6764261471337
 0.3959751571368218 277.1826099957752
 0.4028385618229882 281.9869932760918
 0.409100641753393 286.3704492273751
 0.4154762863775798 290.8334004643058
 0.4213086687204965 294.9160681043476
 0.426839147416986 298.7874031918902
 0.4320217609429525 302.4152326600667
 0.4370352659132013 305.9246861392409
 0.442055400703615 309.4387804925305
 0.4472634356591156 313.0844049613809
 0.4526319323241897 316.8423526269328
 0.4579452540335071 320.5616778234549
 0.4631393736003878 324.1975615202714
 0.4683073199896634 327.8151239927644
 0.4736594693119613 331.5616285183729
 0.4793394866030986 335.537640622169
 0.4853931786923316 339.7752250846322
 0.4914559399429391 344.0191579600574
 0.4975115661549825 348.2580963084878
 0.5 350
 0.5013856131828455 350
 0.5027326547693071 350
 0.5052648231591887 350
 0.5079083535799812 350
 0.5111223795011841 350
 0.514643311557367 350
 0.518593496201594 350
 0.5229330977891034 350
 0.5277364344167766 350
 0.5329847466646515 350
 0.5387672320937064 350
 0.5449868897269585 350
 0.5516272495367172 350
 0.5584859301765316 350
 0.565534231132532 350
 0.5727148555968395 350
 0.5800269981283851 350
 0.5875456871565444 350
 0.5953632671829935 350
 0.6035360602736535 350
 0.6121156871735708 350
 0.6211731756699848 350
 0.6307642187774284 350
 0.6409466925381895 350
 0.6517876489263802 350
 0.6633588343674822 350
 0.6757983672580805 350
 0.6892645100943322 350
 0.703915460782376 350
 0.7199555562791792 350
 0.7376343429628192 350
 0.7573088014789312 350
 0.7794182223963297 350
 0.8046607236270832 350
 0.8339257784382845 350
 0.8686160593009414 350
 0.9108037080345075 350
 0.964147444937128 350
 1.034740917033119 350
 1.134740917033119 350
 1.234740917033119 350
 1.25 350
 1.25015625 344.53125
 1.25046875 333.59375
 1.250790110477493 322.3461332877341
 1.251172998368587 308.9450570994668
 1.251548376493026 295.8068227440963
 1.251930297692677 282.4395807562905
 1.252306180841325 269.2836705536174
 1.25268116026771 256.159390630135
 1.253053009604501 243.144663842475
 1.253423404686931 230.1808359574279
 1.253795652363916 217.152167262946
 1.254169650617477 204.0622283883204
 1.25454612717177 190.885548988037
 1.25493166446831 177.3917436091433
 1.255324199158613 163.6530294485492
 1.255726418894655 149.5753386870783
 1.25614428399138 134.9500603016859
 1.25658292651857 119.5975718500413
 1.257040917579081 103.567884732176
 1.257525066311867 86.62267908464855
 1.258026271677521 69.08049128677521
 1.258539523631235 51.11667290676996
 1.259054152716833 33.10465491085779
 1.259575976045429 14.8408384099821
 1.26 0
 1.260073320579648 0
 1.260139356751456 0
 1.260271429095074 0
 1.260535573782309 0
 1.260826547049382 0
 1.261155936798741 0
 1.26149556656313 0
 1.261849315960837 0
 1.262205957113104 0
 1.262561819872914 0
 1.262921334018658 0
 1.263292626249514 0
 1.263678067588446 0
 1.264078127831268 0
 1.264493003489988 0
 1.264923218695221 0
 1.265364185684002 0
 1.265811773473378 0
 1.26625972232201 0
 1.266701048325147 0
 1.267144011038764 0
 1.267601246662772 0
 1.268078820312467 0
 1.268579024485411 0
 1.269102360830989 0
 1.269647820224203 0
 1.270211698474109 0
 1.270789135176491 0
 1.271376584726946 0
 1.27196982149568 0
 1.272568388506817 0
 1.273176370146315 0
 1.27380114897531 0
 1.27445093280386 0
 1.275132303893991 0
 1.275849165612547 0
 1.27660372860561 0
 1.277396443896543 0
 1.278227366634078 0
 1.279096918331621 0
 1.280004908557273 0
 1.280950736206806 0
 1.281937445905106 0
 1.282968261268699 0
 1.284046587044199 0
 1.285173724653598 0
 1.286350811454552 0
 1.287578442281093 0
 1.288857491156862 0
 1.290187058719609 0
 1.291564070881581 0
 1.292984205063932 0
 1.294440260379017 0
 1.295933402492077 0
 1.29746774151812 0
 1.299043232910448 0
 1.300658214469825 0
 1.302308496064876 0
 1.303988301811353 0
 1.305688430737577 0
 1.307401963969155 0
 1.309143558934253 0
 1.310936488285802 0
 1.312785439063826 0
 1.314684461007918 0
 1.316631202585609 0
 1.318623361761257 0
 1.320660210821563 0
 1.322740024403453 0
 1.324861065949506 0
 1.327021418148173 0
 1.329219112185769 0
 1.33145181907458 0
 1.333718466970415 0
 1.33601868475509 0
 1.338350589217379 0
 1.340710724616746 0
 1.343095312877735 0
 1.345500617990424 0
 1.347922421991291 0
 1.350357220812652 0
 1.352802378615146 0
 1.355255488763864 0
 1.357714846184194 0
 1.360179016456692 0
 1.362646809417778 0
 1.365117070614715 0
 1.367588617352032 0
 1.370060057190926 0
 1.372530105750937 0
 1.374996955568373 0
 1.377458577640793 0
 1.379912442356058 0
 1.382355261784022 0
 1.384785978691421 0
 1.387199869624886 0
 1.389597551200482 0
 1.391986465349249 0
 1.394371139515263 0
 1.396756824887052 0
 1.399144021118055 0
 1.401534774206959 0
 1.403925942472747 0
 1.406319297113436 0
 1.40871376027751 0
 1.411116660975356 0
 1.413533331885659 0
 1.415971101956478 0
 1.418431827362092 0
 1.420915452476367 0
 1.423420806680439 0
 1.425950086528263 0
 1.428496848331677 0
 1.431063584342915 0
 1.433648610187478 0
 1.436250414650927 0
 1.438865968551917 0
 1.4414940818774 0
 1.444134302895527 0
 1.446787279682744 0
 1.449454964564827 0
 1.452137666248672 0
 1.454835531973473 0
 1.457548546487261 0
 1.460276685962268 0
 1.46302123074345 0
 1.465782675426454 0
 1.468564683577455 0
 1.471370616751197 0
 1.474205396855003 0
 1.477072588964915 0
 1.479975270365173 0
 1.482914603828253 0
 1.48589088542824 0
 1.488903873288473 0
 1.491952801964009 0
 1.495036569174657 0
 1.498153775357691 0
 1.501303279534415 0
 1.50448418163531 0
 1.507696096351859 0
 1.510938297149628 0
 1.514211132698081 0
 1.517514502935128 0
 1.520849489096116 0
 1.524216514583108 0
 1.527616933375039 0
 1.531062128672146 0
 1.534532515453592 0
 1.538044992577508 0
 1.541594432888093 0
 1.54518571425178 0
 1.54881993628705 0
 1.552500876369429 0
 1.556231539126622 0
 1.560015549277944 0
 1.563856962915176 0
 1.567759909104042 0
 1.571728009595686 0
 1.575765124441237 0
 1.579874771122922 0
 1.584061450643869 0
 1.588329379174984 0
 1.592684572266374 0
 1.597134979635141 0
 1.601688699732623 0
 1.606355229256305 0
 1.611146797922177 0
 1.616075543349449 0
 1.621154300969081 0
 1.626395911107712 0
 1.631813670289825 0
 1.637422690544221 0
 1.643238439682106 0
 1.649275450176776 0
 1.65554924716195 0
 1.662075127980285 0
 1.668869845910239 0
 1.67595014780366 0
 1.68333402943413 0
 1.691039333627621 0
 1.699084136063419 0
 1.707485711904628 0
 1.716260991236312 0
 1.725425747074799 0
 1.734993274375147 0
 1.744973981592254 0
 1.755373587422048 0
 1.766196935360349 0
 1.777445610302679 0
 1.78912174314525 0
 1.80122736784183 0
 1.813765908248438 0
 1.826744164491619 0
 1.840171730551277 0
 1.85406139378756 0
 1.868430989040172 0
 1.883302368561008 0
 1.898703960379769 0
 1.914668914265256 0
 1.931237282624545 0
 1.948455405988443 0
 1.966378487286728 0
 1.985069197637241 0
 2 0


==> data/currents.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0001,0.1,7.31195698535598e-05,0.09992688043014644,0.0001,0.1,0.00013961548124224633,0.09986038451875776,0.0001,0.1,0.00014825227997108565,0.09985174772002892
0.0003,0.3,0.0004956841014496754,0.2995043158985503,0.0003,0.3,0.0004990535751187041,0.2995009464248813,0.0003,0.3,0.00016160844270617143,0.2998383915572938
0.0007000000000000001,0.7000000000000001,0.004803343269189571,0.6951966567308105,0.0007000000000000001,0.7000000000000001,0.005356787976873941,0.6946432120231262,0.0007000000000000001,0.7000000000000001,0.003623389785685927,0.6963766102143142
0.0015,1.5,0.025280828574297864,1.4747191714257022,0.0015,1.5,0.028155669264378177,1.471844330735622,0.0015,1.5,0.021255614091292906,1.478744385908707
0.0031,3.100000000000001,0.10930965342727479,2.9906903465727264,0.0031,3.100000000000001,0.12102122931010591,2.978978770689895,0.0031,3.100000000000001,0.09544588992035541,3.0045541100796456
0.0063,6.3,0.4299903574441058,5.870009642555894,0.0063,6.3,0.4735240755583809,5.826475924441619,0.0063,6.3,0.3818192567147268,5.918180743285273
0.0127,12.7,1.5914884571389887,11.108511542861011,0.0127,12.7,1.7433644769828174,10.956635523017182,0.0127,12.7,1.4262112916210121,11.273788708378987
0.0255,25.5,6.067846770124871,19.43215322987513,0.0255,25.5,6.240962372526133,19.259037627473866,0.0255,25.5,5.488504007299908,20.01149599270009
0.04834681791497394,48.34681791497395,18.681532187563935,29.665285727410012,0.04795580264921918,47.95580264921919,18.18696621933893,29.768836429880256,0.05110000000000001,51.10000000000001,18.791884000794024,32.30811599920598
0.06589173988236197,65.89173988236196,30.188703955681863,35.7030359266801,0.06520085055899408,65.20085055899408,29.155260071593002,36.04559048740107,0.06848192115201215,68.48192115201215,29.61679310465614,38.86512804735601
0.08142205227354,81.42205227354,41.51323354519878,39.908818728341224,0.08037870666567115,80.37870666567115,39.92324160904397,40.455465056627176,0.08388109705669661,83.8810970566966,40.30196474503551,43.57913231166109
0.09680699982111218,96.80699982111219,53.53112951268363,43.27587030842856,0.09554103263451974,95.54103263451974,51.55787833916521,43.98315429535453,0.09914143987603223,99.14143987603224,51.692214518556796,47.44922535747544
0.1112314585235583,111.2314585235583,65.41897389180933,45.81248463174897,0.1095601012212164,109.5601012212164,62.93431621221271,46.62578500900369,0.1133820906710261,113.3820906710261,62.95813191501125,50.423958756014855
0.1248170314026984,124.8170314026984,77.05335038659278,47.76368101610562,0.1227991223079629,122.7991223079629,74.12768263405005,48.67143967391286,0.1267203135688477,126.7203135688477,73.976208419819,52.7441051490287
0.1379858534007598,137.9858534007598,88.65900813214033,49.326845268619465,0.1356076950064201,135.6076950064201,85.300540480568,50.3071545258521,0.1395737313027575,139.5737313027575,84.95572254891287,54.61800875384462
0.1509300249261207,150.9300249261207,100.32350907790091,50.606515848219786,0.1481730726784262,148.1730726784262,96.53158552932791,51.64148714909828,0.1521432645205067,152.1432645205068,95.98330357448292,56.15996094602387
0.1637941900281432,163.7941900281432,112.13434118743324,51.659848840709955,0.1606061458424968,160.6061458424968,107.86221400929891,52.74393183319789,0.1645444196677653,164.5444196677653,107.0829741284502,57.46144553931511
0.1765510631735966,176.5510631735966,124.02212298959928,52.52894018399731,0.1729798005745493,172.9798005745492,119.31847783236138,53.66132274218781,0.1769421554052605,176.9421554052605,118.37707161671618,58.56508378854433
0.1893128223531647,189.3128223531647,136.05851729490544,53.25430505825926,0.1853418713823704,185.3418713823704,130.9137432741407,54.428128108229714,0.189262853460877,189.262853460877,129.76556587248794,59.49728758838907
0.2021305359544224,202.1305359544224,148.26033798878413,53.87019796563828,0.1977384560089826,197.7384560089826,142.66949313568483,55.06896287329778,0.2015981357253354,201.5981357253354,141.3040730065256,60.29406271880978
0.2150537683228381,215.0537683228381,160.6631270464896,54.390641276348504,0.2102075378226594,210.2075378226594,154.60230623192933,55.60523159073006,0.2140103369851636,214.0103369851636,153.03151349810267,60.978823487060936
0.2280926988261378,228.0926988261378,173.26037940823338,54.832319417904415,0.2227999230279484,222.7999230279484,166.74274838382834,56.05717464412007,0.2265150279644422,226.5150279644422,164.94943353102587,61.56559443341632
0.241280225525215,241.280225525215,186.06294912117065,55.217276404044355,0.2355446003632927,235.5446003632927,179.10275227869025,56.44184808460244,0.2391287029627744,239.1287029627744,177.06134545632008,62.06735750645433
0.2546831362289894,254.6831362289894,199.09578491334096,55.58735131564845,0.2484776633524661,248.4776633524661,191.70473909685163,56.77292425561447,0.2518823722091411,251.8823722091411,189.3848115288952,62.4975606802459
0.2685388183331914,268.5388183331914,212.4939156280817,56.04490270510968,0.2616230707821537,261.6230707821537,204.56514094102897,57.057929841124746,0.264812044863561,264.812044863561,201.94440043920795,62.867644424353074
0.2833571683384781,283.3571683384781,226.60058722972443,56.75658110875369,0.2749773650561487,274.9773650561487,217.67559508258714,57.30176997356156,0.2779495004009311,277.9495004009311,214.7626032952912,63.18689710563987
0.2998191755483404,299.8191755483404,242.2084719958548,57.6107035524856,0.2885493428323418,288.5493428323418,231.0392181522076,57.51012468013417,0.2913169377510787,291.3169377510787,227.85367480383016,63.46326294724852
0.315439270934826,315.439270934826,257.0634538884314,58.375817046394616,0.3023667360762649,302.3667360762649,244.6723411157225,57.69439496054238,0.304930741878696,304.9307418786959,241.22797692764627,63.70276495104966
0.3300935394527649,330.0935394527649,271.02069072348655,59.07284872927835,0.3164920787436034,316.4920787436034,258.6266552733433,57.865423470260055,0.3188032639626132,318.8032639626132,254.89403910058058,63.9092248620326
0.3448765485306599,344.8765485306599,285.1618220371772,59.71472649348266,0.3309556607442098,330.9556607442099,272.9159147610131,58.03974598319684,0.3329461226486151,332.9461226486151,268.8591434947218,64.08697915389325
0.3595154146001752,359.5154146001752,299.26413972922825,60.25127487094693,0.3458337050110378,345.8337050110378,287.5932690787417,58.24043593229612,0.3473867018587553,347.3867018587553,283.14695666309666,64.23974519565866
0.3740007948017054,374.0007948017055,313.32360521648485,60.677189585220674,0.3612405560537322,361.2405560537322,302.7238897306158,58.5166663231164,0.3621468439681912,362.1468439681913,297.7733110433467,64.3735329248446
0.3886475038948464,388.6475038948464,327.6193948073968,61.02810908744959,0.3774863455904002,377.4863455904002,318.51727337380987,58.96907221659035,0.3772653281359383,377.2653281359383,312.7697531433788,64.49557499255951
0.4037630874720147,403.7630874720147,342.43539325223907,61.32769421977565,0.3951599939395251,395.1599939395251,335.5228145259456,59.63717941357953,0.3927767789233379,392.7767789233379,328.1661917674168,64.61058715592105
0.4193410284194892,419.3410284194892,357.75016289225545,61.590865527233746,0.413530612413932,413.530612413932,353.00260652407627,60.528005889855706,0.4086920218225642,408.6920218225642,343.96736672704304,64.72465509552114
0.4353933998661494,435.3933998661494,373.53257833171193,61.86082153443749,0.4325216306981968,432.5216306981968,370.8651444375956,61.65648626060124,0.4250471976808662,425.0471976808662,360.1918669935517,64.8553306873145
0.4522133855700002,452.2133855700002,389.93800078242083,62.275384787579355,0.4521812392852135,452.1812392852135,389.2328688195712,62.94837046564231,0.4419716651215346,441.9716651215346,376.9458392197195,65.0258259018151
0.4710786829402008,471.0786829402008,408.1098510878623,62.968831852338496,0.4710774617683157,471.0774617683157,406.92833967583914,64.14912209247655,0.4595658752860664,459.5658752860664,394.2853374056944,65.28053788037198
0.4918791424258487,491.8791424258487,428.0430788976383,63.836063528210445,0.488358477702805,488.358477702805,423.2070467594704,65.15143094333456,0.4780918961890597,478.0918961890597,412.341444558232,65.75045163082768
0.5,500.0,435.7724594001054,64.22754059989461,0.5,500.0,434.2302903662075,65.7697096337925,0.4986028152026687,498.6028152026688,432.10808150880047,66.49473369386834
0.5079841643160722,500.0,442.30682205577415,57.69317794422585,0.5086414321450831,500.0,441.3376405681525,58.662359431847506,0.5,500.0,433.44665121873794,66.55334878126206
0.5159109289722563,500.0,448.03905484315624,51.96094515684376,0.5178194684747799,500.0,447.93007136107417,52.06992863892583,0.5073898050344557,500.0,439.7029816185296,60.29701838147042
0.5250969165107287,500.0,453.8331463246116,46.16685367538838,0.5271364029576482,500.0,453.80206925900126,46.19793074099874,0.5141549406655234,500.0,444.84409531527416,55.15590468472584
0.5347261236557231,500.0,459.1422039113741,40.85779608862589,0.5371904201469092,500.0,459.3325234252571,40.66747657474292,0.5230985510372161,500.0,450.79036687402663,49.20963312597337
0.5453530083426936,500.0,464.22413290635205,35.775867093647946,0.5478088646327328,500.0,464.40644411715624,35.59355588284376,0.5320847445727453,500.0,456.0335376117442,43.96646238825582
0.5567106335336856,500.0,468.9027655578613,31.0972344421387,0.5591952596419721,500.0,469.0977974189196,30.902202581080417,0.5421795055796125,500.0,461.1450379650071,38.85496203499292
0.5689878456027365,500.0,473.2204283915396,26.7795716084604,0.571356741831679,500.0,473.38203062084625,26.61796937915375,0.5528421795787034,500.0,465.80950938987627,34.19049061012373
0.582211782242958,500.0,477.15153160634753,22.848468393652468,0.5844513269713525,500.0,477.2852810784075,22.71471892159252,0.5644771957792705,500.0,470.16487004868503,29.83512995131497
0.5965447326158674,500.0,480.71046534055705,19.28953465944295,0.59859606028423,500.0,480.81148570924296,19.18851429075704,0.5770227319817192,500.0,474.14893398647206,25.85106601352794
0.6121464980107195,500.0,483.90271523015707,16.09728476984293,0.6139896687163862,500.0,483.9775452294454,16.02245477055459,0.5907217552868904,500.0,477.7994062619504,22.200593738049577
0.6292610090737965,500.0,486.7428153697888,13.257184630211214,0.6308615315110816,500.0,486.79562864614877,13.20437135385123,0.6057184693454775,500.0,481.11289223385,18.887107766149995
0.6481915104789684,500.0,489.24368674250127,10.756313257498732,0.6495172568172919,500.0,489.27968649142707,10.720313508572929,0.6222759471557272,500.0,484.10399604997207,15.896003950027932
0.6693437225118821,500.0,491.4199365320562,8.580063467943774,0.6703506594840216,500.0,491.44347925768756,8.556520742312443,0.6406825825210811,500.0,486.7796970735721,13.220302926427905
0.69326218493587,500.0,493.28666302296875,6.713336977031247,0.6938979678045838,500.0,493.30202748473954,6.69797251526046,0.6613352863645089,500.0,489.1518577273467,10.84814227265332
0.72068671199313,500.0,494.86010821287545,5.139891787124554,0.720882892532531,500.0,494.87075224639506,5.129247753604943,0.6847568627174285,500.0,491.2332351888646,8.766764811135374
0.7526819806673639,500.0,496.15936653615586,3.840633463844142,0.7523360669881846,500.0,496.16759991864416,3.8324000813558428,0.711647856041767,500.0,493.0374038189125,6.96259618108752
0.7907949355626532,500.0,497.21486059791124,2.7851394020887597,0.7897608150401476,500.0,497.21233472763583,2.7876652723641655,0.7429596801054138,500.0,494.5779641645625,5.422035835437498
0.837822602894501,500.0,498.0419495991833,1.9580504008167168,0.835408326652714,500.0,498.0277017766892,1.9722982233108155,0.7800013865881247,500.0,495.86871373303376,4.131286266966242
0.887822602894501,500.0,498.59422274203916,1.4057772579608354,0.8854083266527141,500.0,498.5919763100362,1.408023689963784,0.8246567386504497,500.0,496.9345167885179,3.0654832114821033
0.937822602894501,500.0,498.94799149170996,1.0520085082900437,0.9354083266527141,500.0,498.9527430449529,1.0472569550470894,0.8746567386504498,500.0,497.7265097826433,2.2734902173567093
0.9878226028945011,500.0,499.18818781103914,0.8118121889608574,0.9854083266527142,500.0,499.1891194929492,0.810880507050797,0.9246567386504498,500.0,498.2608070205454,1.7391929794545717
1.037822602894501,500.0,499.34817862191954,0.6518213780804558,1.035408326652714,500.0,499.3483342078204,0.6516657921795854,0.9746567386504499,500.0,498.6292906626696,1.3707093373304247
1.087822602894501,500.0,499.4576996886883,0.542300311311692,1.085408326652714,500.0,499.45892498060124,0.541075019398761,1.02465673865045,500.0,498.8962068770925,1.1037931229075184
1.137822602894501,500.0,499.5356608960933,0.4643391039066955,1.135408326652714,500.0,499.53830517629996,0.4616948237000429,1.07465673865045,500.0,499.0870948424642,0.9129051575358176
1.187822602894501,500.0,499.593304285325,0.40669571467498145,1.185408326652714,500.0,499.597089739515,0.4029102604849868,1.12465673865045,500.0,499.2265707729587,0.7734292270412766
1.237822602894501,500.0,499.6375689983529,0.36243100164710995,1.235408326652714,500.0,499.641935303735,0.3580646962649894,1.17465673865045,500.0,499.33138483099214,0.6686151690078646
1.287822602894501,500.0,499.6725271271237,0.32747287287628524,1.285408326652714,500.0,499.6772521828837,0.3227478171162943,1.22465673865045,500.0,499.4123123460208,0.5876876539791738
1.337822602894501,500.0,499.7007290193487,0.2992709806512721,1.335408326652714,500.0,499.70573809946126,0.2942619005387428,1.27465673865045,500.0,499.47638779849495,0.5236122015050455
1.387822602894501,500.0,499.72415016673455,0.275849833265454,1.385408326652714,500.0,499.7291163307575,0.27088366924249385,1.32465673865045,500.0,499.52818326821375,0.47181673178624806
1.437822602894501,500.0,499.7439538351584,0.2560461648416208,1.435408326652714,500.0,499.74867561840915,0.25132438159084813,1.37465673865045,500.0,499.5708182851104,0.42918171488958023
1.487822602894501,500.0,499.76071186928124,0.2392881307187622,1.485408326652714,500.0,499.76536674414086,0.23463325585913708,1.42465673865045,500.0,499.6065488848604,0.3934511151396123
1.5,500.0,499.7646119525659,0.2353880474341281,1.5,500.0,499.77005621613375,0.22994378386624703,1.47465673865045,500.0,499.63689767029587,0.3631023297041338
1.501562486073401,468.7502785319858,498.66769268336833,-29.917414151382502,1.501572132605377,468.5573478924593,499.0732288287866,-30.515880936327335,1.5,500.0,499.65084294073625,0.34915705926374585
1.503053488550866,438.9302289826762,496.2884987248446,-57.358269742168375,1.503107684957194,437.8463008561233,497.30817722351253,-59.46187636738921,1.501747260875127,465.0547824974644,498.58157070794124,-33.526788210476866
1.504612056000524,407.758879989523,493.0084537806442,-85.24957379112118,1.504789136690993,404.2172661801461,494.3074643024442,-90.09019812229809,1.503329770723128,433.4045855374373,496.6893619054383,-63.28477636800102
1.506265502280488,374.6899543902474,488.7743673426058,-114.08441295235838,1.506405812982265,371.8837403547073,490.48174005614123,-118.59799970143393,1.505063720813833,398.725583723342,493.61319671739915,-94.88761299405712
1.507926840353485,341.4631929303015,483.8041370762929,-142.3409441459914,1.508067181239076,338.6563752184703,485.61704423302876,-146.96066901455845,1.506767935689197,364.6412862160599,489.68700905955626,-125.04572284349638
1.509654135673199,306.9172865360204,477.8647051164937,-170.9474185804733,1.509775055991664,304.498880166718,479.7379502747529,-175.23907010803492,1.508511348126011,329.7730374797737,484.7838972467309,-155.0108597669572
1.511461903521457,270.7619295708561,470.77701913488914,-200.01508956403302,1.511573839751846,268.5232049630813,472.67823339874667,-204.15502843566537,1.510293883328099,294.1223334380105,478.8850424583625,-184.76270902035196
1.513392708042277,232.1458391544615,462.0630073247383,-229.9171681702768,1.51345791196217,230.8417607565891,464.29877393668,-233.45701318009088,1.512140384968459,257.1923006308206,471.8789359720575,-214.68663534123687
1.515360024313126,192.799513737479,452.10789368751244,-259.30837995003344,1.515365456437222,192.6908712555571,454.85079979448915,-262.15992853893204,1.514059303005123,218.8139398975472,463.67736057958626,-244.86342068203908
1.517376556312144,152.4688737571106,440.85385053178953,-288.38497677467893,1.517351180994406,152.9763801118739,444.0136776224863,-291.03729751061235,1.516051560353861,178.9687929227719,454.20129695713166,-275.23250403435975
1.5194624171868,110.7516562640014,428.15374888600917,-317.4020926220078,1.519407597704275,111.8480459145003,431.7604096349925,-319.91236372049224,1.518093408679953,138.1318264009317,443.5179081152962,-305.38608171436454
1.521653427274439,66.93145451121676,413.7014752449752,-346.77002073375843,1.521575675153886,68.48649692228229,417.748567989725,-349.2620710674427,1.520226638595247,95.46722809506336,431.3374331274804,-335.870205032417
1.523986570725379,20.26858549242679,397.113499481003,-376.8449139885762,1.523878358425778,22.43283148443805,401.6944564241898,-379.26162493975175,1.52245650985609,50.86980287820637,417.5370448118308,-366.66724193362444
1.525,0.0,389.7066433881948,-389.7066433881948,1.525,0.0,393.60774674393696,-393.60774674393696,1.524830457324588,3.390853508240544,401.6857055782359,-398.2948520699954
1.526828987734959,0.0,376.93161975905036,-376.93161975905036,1.526834501483895,0.0,380.9750208465836,-380.9750208465836,1.525,0.0,400.5476727869364,-400.5476727869364
1.528692103043113,0.0,364.4945721364533,-364.4945721364533,1.528681637470262,0.0,368.8510952413103,-368.8510952413103,1.526935059962538,0.0,388.13669235605875,-388.13669235605875
1.530592066687767,0.0,352.3883191978862,-352.3883191978862,1.530600655176201,0.0,356.82018684710465,-356.82018684710465,1.528874613383268,0.0,376.2951305370431,-376.2951305370431
1.532550183265925,0.0,340.46048357519896,-340.46048357519896,1.532548885289089,0.0,345.11410306135434,-345.11410306135434,1.530919770809693,0.0,364.3845129242853,-364.3845129242853
1.534552907194503,0.0,328.7797802320321,-328.7797802320321,1.534547049737996,0.0,333.6031153036716,-333.6031153036716,1.533007960404223,0.0,352.75042969913403,-352.75042969913403
1.536598753481873,0.0,317.3393876238543,-317.3393876238543,1.536574158392637,0.0,322.385653367878,-322.385653367878,1.535143825021228,0.0,341.3448491170088,-341.3448491170088
1.538685865401324,0.0,306.1405196751654,-306.1405196751654,1.538651278188989,0.0,311.347228589084,-311.347228589084,1.537322853542248,0.0,330.17693829162255,-330.17693829162255
1.540816538009341,0.0,295.16152212246044,-295.16152212246044,1.540757949789024,0.0,300.5826229661047,-300.5826229661047,1.539544817087545,0.0,319.23736896622626,-319.23736896622626
1.54298898570894,0.0,284.4141574624992,-284.4141574624992,1.542918197229168,0.0,289.97854146162297,-289.97854146162297,1.541810102946082,0.0,308.51761408255726,-308.51761408255726
1.545213464993104,0.0,273.8492913294764,-273.8492913294764,1.545112479909651,0.0,279.62204672629025,-279.62204672629025,1.544119932008948,0.0,298.0082561208705,-298.0082561208705
1.547490165969819,0.0,263.4785881200011,-263.4785881200011,1.5473654036422,0.0,269.40669317831924,-269.40669317831924,1.546476029656866,0.0,287.70028229740603,-287.70028229740603
1.549825982037722,0.0,253.27710202611544,-253.27710202611544,1.549662929621205,0.0,259.4013785102341,-259.4013785102341,1.548880620869044,0.0,277.5848713095957,-277.5848713095957
1.552220553813612,0.0,243.2542480970645,-243.2542480970645,1.55201530458221,0.0,249.56726537130862,-249.56726537130862,1.551336263979338,0.0,267.653762868229,-267.653762868229
1.554677294588344,0.0,233.40604102251646,-233.40604102251646,1.554424842377315,0.0,239.90248523571316,-239.90248523571316,1.553845650297708,0.0,257.8999618813894,-257.8999618813894
1.557203170506591,0.0,223.71716899054363,-223.71716899054363,1.556895697012625,0.0,230.3996120474458,-230.3996120474458,1.556411854692541,0.0,248.31703466407802,-248.31703466407802
1.559804010760808,0.0,214.17997409600608,-214.17997409600608,1.55943243759317,0.0,221.05200048247653,-221.05200048247653,1.559038816166732,0.0,238.89787213332102,-238.89787213332102
1.562485681056204,0.0,204.7889523899944,-204.7889523899944,1.562040223265776,0.0,211.8531379009214,-211.8531379009214,1.561731861554306,0.0,229.63289406902194,-229.63289406902194
1.565254766668077,0.0,195.54106893238853,-195.54106893238853,1.564724774266094,0.0,202.79713956152094,-202.79713956152094,1.564495884725481,0.0,220.5159856561827,-220.5159856561827
1.568120156110659,0.0,186.4280475772455,-186.4280475772455,1.567492541385433,0.0,193.87840940512865,-193.87840940512865,1.567335238812444,0.0,211.54421268905432,-211.54421268905432
1.571090058386318,0.0,177.44831000727126,-177.44831000727126,1.570351300699697,0.0,185.09027264491382,-185.09027264491382,1.570255059695822,0.0,202.7136888730837,-202.7136888730837
1.574175918593949,0.0,168.59481480264338,-168.59481480264338,1.573308736040455,0.0,176.42935905577167,-176.42935905577167,1.573261358188038,0.0,194.01990564667324,-194.01990564667324
1.577390317342998,0.0,159.8637928640455,-159.8637928640455,1.576374304073469,0.0,167.89054442741056,-167.89054442741056,1.576361105749049,0.0,185.45806088876193,-185.45806088876193
1.580749094783927,0.0,151.24873483795395,-151.24873483795395,1.579558263670698,0.0,159.4703061868447,-159.4703061868447,1.579562416636166,0.0,177.0230792995326,-177.0230792995326
1.584269486802167,0.0,142.74647843903296,-142.74647843903296,1.582872637727716,0.0,151.16468933298884,-151.16468933298884,1.582874644599826,0.0,168.70981224182484,-168.70981224182484
1.587971579067634,0.0,134.35441593525863,-134.35441593525863,1.586331097804007,0.0,142.97026252883572,-142.97026252883572,1.586308376230921,0.0,160.51351299808178,-160.51351299808178
1.591879956861227,0.0,126.07040554480642,-126.07040554480642,1.5899496459056,0.0,134.88352923450245,-134.88352923450245,1.589875529742199,0.0,152.4300480136536,-152.4300480136536
1.596022794107308,0.0,117.89273774599253,-117.89273774599253,1.593746090816623,0.0,126.90297037897993,-126.90297037897993,1.593589554460302,0.0,144.4559467201673,-144.4559467201673
1.600433648373631,0.0,109.81911888025263,-109.81911888025263,1.597741490169718,0.0,119.02698313730939,-119.02698313730939,1.597465897056669,0.0,136.58805226006174,-136.58805226006174
1.605142338124488,0.0,101.8640047044123,-101.8640047044123,1.601960765698923,0.0,111.25426387997554,-111.25426387997554,1.601522366057876,0.0,128.8236019803016,-128.8236019803016
1.610181943935282,0.0,94.04139463273357,-94.04139463273357,1.60643314206913,0.0,103.58455713521596,-103.58455713521596,1.605779533406123,0.0,121.16039861461945,-121.16039861461945
1.615598191603752,0.0,86.36157617629011,-86.36157617629011,1.611193712218875,0.0,96.01811742028383,-96.01811742028383,1.610261323431639,0.0,113.59676332112439,-113.59676332112439
1.621437757517036,0.0,78.84255175587387,-78.84255175587387,1.616283983888559,0.0,88.55727440543258,-88.55727440543258,1.614995254826878,0.0,106.13258644391863,-106.13258644391863
1.627782028737461,0.0,71.48051847765105,-71.48051847765105,1.621754635498394,0.0,81.20536390348767,-81.20536390348767,1.620014928103268,0.0,98.7669820476042,-98.7669820476042
1.634721356436672,0.0,64.29099847119925,-64.29099847119925,1.627668044232664,0.0,73.96734732050817,-73.96734732050817,1.625359843695552,0.0,91.500770311133,-91.500770311133
1.642395124029467,0.0,57.270911495836835,-57.270911495836835,1.634101929904439,0.0,66.85018771909454,-66.85018771909454,1.631077760447779,0.0,84.3358374381125,-84.3358374381125
1.650934732085505,0.0,50.44761336998075,-50.44761336998075,1.641155607868286,0.0,59.862969252960454,-59.862969252960454,1.63722789619282,0.0,77.27440305592108,-77.27440305592108
1.660420599285655,0.0,43.89406390647554,-43.89406390647554,1.648956496784053,0.0,53.01877717760821,-53.01877717760821,1.643883260079424,0.0,70.32034695998634,-70.32034695998634
1.670928883647603,0.0,37.686449845811815,-37.686449845811815,1.657675414607556,0.0,46.333118165462956,-46.333118165462956,1.651133194975964,0.0,63.48129232736225,-63.48129232736225
1.682657952150418,0.0,31.85072998038161,-31.85072998038161,1.667542838433636,0.0,39.82837440964125,-39.82837440964125,1.659090798542211,0.0,56.76760943657842,-56.76760943657842
1.696018540636039,0.0,26.36306159653384,-26.36306159653384,1.678881452403338,0.0,33.533862426136515,-33.533862426136515,1.667903435567595,0.0,50.19219596975916,-50.19219596975916
1.711598366927483,0.0,21.22038220472622,-21.22038220472622,1.692158247245921,0.0,27.49039638153504,-27.49039638153504,1.677766868374579,0.0,43.77183499497525,-43.77183499497525
1.730155049307335,0.0,16.475601777335925,-16.475601777335925,1.708069787962935,0.0,21.757180339324325,-21.757180339324325,1.688947395369945,0.0,37.52890270674934,-37.52890270674934
1.752786898378449,0.0,12.198023991279237,-12.198023991279237,1.727726068748529,0.0,16.4114772748393,-16.4114772748393,1.701817365544742,0.0,31.49383827815947,-31.49383827815947
1.781239462568015,0.0,8.48283388224518,-8.48283388224518,1.753006659354611,0.0,11.563302189443496,-11.563302189443496,1.716916493891858,0.0,25.708087544588178,-25.708087544588178
1.818214728464205,0.0,5.416956632378496,-5.416956632378496,1.787354246825666,0.0,7.361889170913,-7.361889170913,1.735061186479308,0.0,20.228578566425252,-20.228578566425252
1.868214728464205,0.0,3.065537860441365,-3.065537860441365,1.837354246825667,0.0,4.01492873416433,-4.01492873416433,1.757552891744914,0.0,15.134154346296006,-15.134154346296006
1.918214728464205,0.0,1.718870471268681,-1.718870471268681,1.887354246825667,0.0,2.1919596109704247,-2.1919596109704247,1.786609540316054,0.0,10.4054475192652,-10.4054475192652
1.968214728464205,0.0,0.967244588086853,-0.967244588086853,1.937354246825667,0.0,1.198807896934907,-1.198807896934907,1.826850445192239,0.0,6.287670958134279,-6.287670958134279
2.018214728464204,0.0,0.5644583600758829,-0.5644583600758829,1.987354246825667,0.0,0.6171750330294542,-0.6171750330294542,1.876850445192239,0.0,3.399978247151692,-3.399978247151692
2.068214728464204,0.0,0.3354270029132688,-0.3354270029132688,2.037354246825667,0.0,0.3132126492638851,-0.3132126492638851,1.926850445192239,0.0,1.8297867071557805,-1.8297867071557805
2.118214728464204,0.0,0.22255009097518016,-0.22255009097518016,2.087354246825667,0.0,0.15938288015068824,-0.15938288015068824,1.976850445192239,0.0,0.8177039359585722,-0.8177039359585722
2.168214728464204,0.0,0.161813092919204,-0.161813092919204,2.137354246825666,0.0,0.08185382503847176,-0.08185382503847176,2.026850445192239,0.0,0.2739497035090325,-0.2739497035090325
2.218214728464204,0.0,0.12385976232853646,-0.12385976232853646,2.187354246825666,0.0,0.04379371284112433,-0.04379371284112433,2.076850445192239,0.0,0.03216707224885632,-0.03216707224885632
2.268214728464204,0.0,0.10287132753380546,-0.10287132753380546,2.237354246825666,0.0,0.02514238150889363,-0.02514238150889363,2.126850445192239,0.0,0.047452954451918834,-0.047452954451918834
2.318214728464203,0.0,0.08302353864122416,-0.08302353864122416,2.287354246825666,0.0,0.016009063282206467,-0.016009063282206467,2.176850445192239,0.0,0.05509631907950254,-0.05509631907950254
2.368214728464203,0.0,0.06914501794492116,-0.06914501794492116,2.337354246825666,0.0,0.011141157430133894,-0.011141157430133894,2.226850445192238,0.0,0.03918902038003784,-0.03918902038003784
2.418214728464203,0.0,0.062221184721469126,-0.062221184721469126,2.387354246825665,0.0,0.008553370606052392,-0.008553370606052392,2.276850445192238,0.0,0.021207462199776355,-0.021207462199776355
2.468214728464203,0.0,0.05550206661616521,-0.05550206661616521,2.437354246825665,0.0,0.007881729834304692,-0.007881729834304692,2.326850445192238,0.0,0.00815540586468883,-0.00815540586468883
2.5,0.0,0.05627295228783196,-0.05627295228783196,2.487354246825665,0.0,0.0068189176081146045,-0.0068189176081146045,2.376850445192238,0.0,0.0006208897605832313,-0.0006208897605832313
nan,nan,nan,nan,2.5,0.0,0.006365179925923816,-0.006365179925923816,2.426850445192238,0.0,0.0028948016199110225,-0.0028948016199110225
nan,nan,nan,nan,nan,nan,nan,nan,2.476850445192238,0.0,0.004062757536416321,-0.004062757536416321
nan,nan,nan,nan,nan,nan,nan,nan,2.5,0.0,0.004060142937289381,-0.004060142937289381


==> data/temperatureRef.txt <==
0 0  -0.006684909079150803 -3.301853313344584e-06 0  15  
1 1e-05  -0.006684909079150803 -3.301853313344584e-06 0  15.00000000000179  
2 3e-05  -0.006684909079150803 -3.301853313344584e-06 0  15.00000000005399  
3 7.000000000000001e-05  -0.006684909079150803 -3.301853313344584e-06 0  15.00000000106015  
4 0.00015  -0.006684909079150803 -3.301853313344584e-06 0  15.00000001255389  
5 0.0003100000000000001  -0.006684909079150803 -3.301853313344584e-06 0  15.00000007897778  
6 0.0006300000000000001  -0.006684909079150803 -3.301853313344584e-06 0  15.0000005233475  
7 0.001004269715692427  -0.006684909079150803 -3.301853313344584e-06 0  15.00000182298388  
8 0.001431143594784821  -0.006684909079150803 -3.301853313344584e-06 0  15.00000483958668  
9 0.001885895834289145  -0.006684909079150803 -3.301853313344584e-06 0  15.00001037955644  
10 0.002365544357681278  -0.006684909079150803 -3.301853313344584e-06 0  15.00001940251112  
11 0.002865465307254793  -0.006684909079150803 -3.301853313344584e-06 0  15.00003282476805  
12 0.003385729202072796  -0.006684909079150803 -3.301853313344584e-06 0  15.0000516666148  
13 0.003925692661573022  -0.006684909079150803 -3.301853313344584e-06 0  15.00007694291754  
14 0.004485733789500285  -0.006684909079150803 -3.301853313344584e-06 0  15.00010973107257  
15 0.005065956211375593  -0.006684909079150803 -3.301853313344584e-06 0  15.00015111685713  
16 0.00566661685279567  -0.006684909079150803 -3.301853313344584e-06 0  15.00020221365742  
17 0.0062878103449939  -0.006684909079150803 -3.301853313344584e-06 0  15.00026413312291  
18 0.006929584413599951  -0.006684909079150803 -3.301853313344584e-06 0  15.00033798393361  
19 0.007591896337800249  -0.006684909079150803 -3.301853313344584e-06 0  15.00042485746039  
20 0.008274715069345134  -0.006684909079150803 -3.301853313344584e-06 0  15.00052583293222  
21 0.008978049395355023  -0.006684909079150803 -3.301853313344584e-06 0  15.0006419797917  
22 0.00970200645125132  -0.006684909079150803 -3.301853313344584e-06 0  15.00077436981804  
23 0.01044686334982771  -0.006684909079150803 -3.301853313344584e-06 0  15.00092409928165  
24 0.01121314373789742  -0.006684909079150803 -3.301853313344584e-06 0  15.00109232114664  
25 0.01200164268758675  -0.006684909079150803 -3.301853313344584e-06 0  15.00128027368705  
26 0.01281332875240561  -0.006684909079150803 -3.301853313344584e-06 0  15.00148927912816  
27 0.01364944920937371  -0.006684909079150803 -3.301853313344584e-06 0  15.00172079170527  
28 0.01451132403510039  -0.006684909079150803 -3.301853313344584e-06 0  15.00197636042283  
29 0.01540059075688536  -0.006684909079150803 -3.301853313344584e-06 0  15.00225771867085  
30 0.01631893727467247  -0.006684909079150803 -3.301853313344584e-06 0  15.00256672111245  
31 0.01726817865889064  -0.006684909079150803 -3.301853313344584e-06 0  15.00290537808638  
32 0.01825011457005495  -0.006684909079150803 -3.301853313344584e-06 0  15.00327581213352  
33 0.01926687763490062  -0.006684909079150803 -3.301853313344584e-06 0  15.00368040126903  
34 0.02032022220114495  -0.006684909079150803 -3.301853313344584e-06 0  15.00412150041672  
35 0.02141229215708024  -0.006684909079150803 -3.301853313344584e-06 0  15.00460175334374  
36 0.02254503864650267  -0.006684909079150803 -3.301853313344584e-06 0  15.0051238516667  
37 0.02372053663394464  -0.006684909079150803 -3.301853313344584e-06 0  15.0056906703537  
38 0.02494071246233346  -0.006684909079150803 -3.301853313344584e-06 0  15.00630514048748  
39 0.02620744041172304  -0.006684909079150803 -3.301853313344584e-06 0  15.00697041852091  
40 0.02751881675721136  -0.006684909079150803 -3.301853313344584e-06 0  15.0076873275386  
41 0.02888448748568557  -0.006684909079150803 -3.301853313344584e-06 0  15.00846342864868  
42 0.0303006152001923  -0.006684909079150803 -3.301853313344584e-06 0  15.00929882654549  
43 0.03177121666590626  -0.006684909079150803 -3.301853313344584e-06 0  15.0101981947635  
44 0.0332969305588177  -0.006684909079150803 -3.301853313344584e-06 0  15.01116428146523  
45 0.03487982120195793  -0.006684909079150803 -3.301853313344584e-06 0  15.01220078475023  
46 0.0365214852592728  -0.006684909079150803 -3.301853313344584e-06 0  15.01331118676555  
47 0.03822335193106568  -0.006684909079150803 -3.301853313344584e-06 0  15.01449891822056  
48 0.03998834674368834  -0.006684909079150803 -3.301853313344584e-06 0  15.01576858239647  
49 0.04181737521797215  -0.006684909079150803 -3.301853313344584e-06 0  15.0171234582368  
50 0.04371268633248658  -0.006684909079150803 -3.301853313344584e-06 0  15.01856782202014  
51 0.04567623907911852  -0.006684909079150803 -3.301853313344584e-06 0  15.02010584995996  
52 0.04771094168754168  -0.006684909079150803 -3.301853313344584e-06 0  15.02174266218577  
53 0.04981944606132514  -0.006684909079150803 -3.301853313344584e-06 0  15.02348334850039  
54 0.05200439394471901  -0.006684909079150803 -3.301853313344584e-06 0  15.02533318917542  
55 0.0542692305675979  -0.006684909079150803 -3.301853313344584e-06 0  15.027298384806  
56 0.05661745854819919  -0.006684909079150803 -3.301853313344584e-06 0  15.02938547623427  
57 0.05905239522160367  -0.006684909079150803 -3.301853313344584e-06 0  15.03160114797591  
58 0.06158045970337364  -0.006684909079150803 -3.301853313344584e-06 0  15.03395534592225  
59 0.06420553199909979  -0.006684909079150803 -3.301853313344584e-06 0  15.03645617012058  
60 0.0669334239304429  -0.006684909079150803 -3.301853313344584e-06 0  15.03911406951998  
61 0.06976956596484674  -0.006684909079150803 -3.301853313344584e-06 0  15.04193977528573  
62 0.07271998935879526  -0.006684909079150803 -3.301853313344584e-06 0  15.04494536189023  
63 0.07579270001488984  -0.006684909079150803 -3.301853313344584e-06 0  15.04814590471198  
64 0.07899545006751323  -0.006684909079150803 -3.301853313344584e-06 0  15.05155691447547  
65 0.08233446256076282  -0.006684909079150803 -3.301853313344584e-06 0  15.0551932868864  
66 0.08581931885842185  -0.006684909079150803 -3.301853313344584e-06 0  15.05907509163897  
67 0.08946100288969058  -0.006684909079150803 -3.301853313344584e-06 0  15.0632254551576  
68 0.09327123642687797  -0.006684909079150803 -3.301853313344584e-06 0  15.0676700153874  
69 0.09726671399964885  -0.006684909079150803 -3.301853313344584e-06 0  15.07244247242679  
70 0.1014668452839837  -0.006684909079150803 -3.301853313344584e-06 0  15.07758314408002  
71 0.1058864566936901  -0.006684909079150803 -3.301853313344584e-06 0  15.08312987920092  
72 0.1105343223647667  -0.006684909079150803 -3.301853313344584e-06 0  15.08911600952114  
73 0.1154336775398365  -0.006684909079150803 -3.301853313344584e-06 0  15.0955974122479  
74 0.1206057779787663  -0.006684909079150803 -3.301853313344584e-06 0  15.10263272187022  
75 0.1260853067496776  -0.006684909079150803 -3.301853313344584e-06 0  15.11030552249664  
76 0.1318874481391918  -0.006684909079150803 -3.301853313344584e-06 0  15.11867951901626  
77 0.1380426995718171  -0.006684909079150803 -3.301853313344584e-06 0  15.12784822942696  
78 0.1445676831378047  -0.006684909079150803 -3.301853313344584e-06 0  15.13789355360075  
79 0.15150479334374  -0.006684909079150803 -3.301853313344584e-06 0  15.14894790536525  
80 0.1589080159776336  -0.006684909079150803 -3.301853313344584e-06 0  15.161178692903  
81 0.166832437333247  -0.006684909079150803 -3.301853313344584e-06 0  15.17477581994296  
82 0.1753145087934848  -0.006684909079150803 -3.301853313344584e-06 0  15.18991840460797  
83 0.1844066721081036  -0.006684909079150803 -3.301853313344584e-06 0  15.20683760762897  
84 0.1941372917936673  -0.006684909079150803 -3.301853313344584e-06 0  15.22574544391319  
85 0.2045646221668828  -0.006684909079150803 -3.301853313344584e-06 0  15.24694035294816  
86 0.2157211394796334  -0.006684909079150803 -3.301853313344584e-06 0  15.27070103532219  
87 0.2276270328264437  -0.006684909079150803 -3.301853313344584e-06 0  15.2973084199816  
88 0.2403794701498385  -0.006684909079150803 -3.301853313344584e-06 0  15.32725706807339  
89 0.2539841042620452  -0.006684909079150803 -3.301853313344584e-06 0  15.36086560749608  
90 0.2686115635921134  -0.006684909079150803 -3.301853313344584e-06 0  15.39894292936515  
91 0.2842839844745132  -0.006684909079150803 -3.301853313344584e-06 0  15.44198040282118  
92 0.3011575673601202  -0.006684909079150803 -3.301853313344584e-06 0  15.4909175793122  
93 0.3193027588822429  -0.006684909079150803 -3.301853313344584e-06 0  15.54655717694637  
94 0.3389252208209981  -0.006684909079150803 -3.301853313344584e-06 0  15.61024675996861  
95 0.3601558502316666  -0.006684909079150803 -3.301853313344584e-06 0  15.68328849058659  
96 0.3801955983207361  -0.006684909079150803 -3.301853313344584e-06 0  15.75631357244294  
97 0.3907962309120022  -0.006684909079150803 -3.301853313344584e-06 0  15.79671094083773  
98 0.3986996244432789  -0.006684909079150803 -3.301853313344584e-06 0  15.82813350189918  
99 0.4054913452339811  -0.006684909079150803 -3.301853313344584e-06 0  15.8563952995557  
100 0.4115986076229731  -0.006684909079150803 -3.301853313344584e-06 0  15.88307606216785  
101 0.4178494905864897  -0.006684909079150803 -3.301853313344584e-06 0  15.91186438613038  
102 0.4235005055896294  -0.006684909079150803 -3.301853313344584e-06 0  15.93919258713718  
103 0.4288316153099507  -0.006684909079150803 -3.301853313344584e-06 0  15.96611280339705  
104 0.4338080705025686  -0.006684909079150803 -3.301853313344584e-06 0  15.99217586478285  
105 0.4386884061399579  -0.006684909079150803 -3.301853313344584e-06 0  16.01854184254348  
106 0.4436754505681215  -0.006684909079150803 -3.301853313344584e-06 0  16.04621934889506  
107 0.4489087114279666  -0.006684909079150803 -3.301853313344584e-06 0  16.07595319363126  
108 0.4542683177065219  -0.006684909079150803 -3.301853313344584e-06 0  16.1070072194612  
109 0.4595262254668944  -0.006684909079150803 -3.301853313344584e-06 0  16.13792924731593  
110 0.464695183568444  -0.006684909079150803 -3.301853313344584e-06 0  16.16863473386138  
111 0.4699272893485263  -0.006684909079150803 -3.301853313344584e-06 0  16.19988737489858  
112 0.4754020289379736  -0.006684909079150803 -3.301853313344584e-06 0  16.23265270770881  
113 0.4812499502205596  -0.006684909079150803 -3.301853313344584e-06 0  16.2676720722194  
114 0.4873522783445017  -0.006684909079150803 -3.301853313344584e-06 0  16.30437044647913  
115 0.4933325447303509  -0.006684909079150803 -3.301853313344584e-06 0  16.34091893097469  
116 0.4993486440304253  -0.006684909079150803 -3.301853313344584e-06 0  16.37916480323842  
117 0.5  -0.006684909079150803 -3.301853313344584e-06 0  16.38332654943944  
118 0.5010827348373728  -0.006684909079150803 -3.301853313344584e-06 0  16.38958567831835  
119 0.5021089807935576  -0.006684909079150803 -3.301853313344584e-06 0  16.39488394716823  
120 0.5041614727059273  -0.006684909079150803 -3.301853313344584e-06 0  16.40327919338945  
121 0.5066330176945276  -0.006684909079150803 -3.301853313344584e-06 0  16.41090689333516  
122 0.5095970419799641  -0.006684909079150803 -3.301853313344584e-06 0  16.41748442355599  
123 0.5129418883295813  -0.006684909079150803 -3.301853313344584e-06 0  16.42269042326384  
124 0.5166835220681872  -0.006684909079150803 -3.301853313344584e-06 0  16.42678662991075  
125 0.5208165742111278  -0.006684909079150803 -3.301853313344584e-06 0  16.43013871901674  
126 0.5253855684941283  -0.006684909079150803 -3.301853313344584e-06 0  16.43319035365874  
127 0.530446826618026  -0.006684909079150803 -3.301853313344584e-06 0  16.43636568663068  
128 0.536053356423874  -0.006684909079150803 -3.301853313344584e-06 0  16.44003317642281  
129 0.5422339489567956  -0.006684909079150803 -3.301853313344584e-06 0  16.44446343825313  
130 0.5488800009678915  -0.006684909079150803 -3.301853313344584e-06 0  16.44970513383343  
131 0.5558159329968265  -0.006684909079150803 -3.301853313344584e-06 0  16.45560523542013  
132 0.5628843365125688  -0.006684909079150803 -3.301853313344584e-06 0  16.46191684962419  
133 0.5701055703306259  -0.006684909079150803 -3.301853313344584e-06 0  16.46851085845559  
134 0.5774982851397826  -0.006684909079150803 -3.301853313344584e-06 0  16.47525858318322  
135 0.5851165757297189  -0.006684909079150803 -3.301853313344584e-06 0  16.48207553586764  
136 0.5929989470697297  -0.006684909079150803 -3.301853313344584e-06 0  16.48887619980923  
137 0.60120578554615  -0.006684909079150803 -3.301853313344584e-06 0  16.4956037692145  
138 0.6098055470551457  -0.006684909079150803 -3.301853313344584e-06 0  16.50221195676414  
139 0.6188771655691446  -0.006684909079150803 -3.301853313344584e-06 0  16.50866081421695  
140 0.6284790038725602  -0.006684909079150803 -3.301853313344584e-06 0  16.51489432217364  
141 0.6386780898326486  -0.006684909079150803 -3.301853313344584e-06 0  16.52086170389565  
142 0.6495452508859283  -0.006684909079150803 -3.301853313344584e-06 0  16.52651444669261  
143 0.661170740755528  -0.006684909079150803 -3.301853313344584e-06 0  16.5318136453024  
144 0.6736457164903156  -0.006684909079150803 -3.301853313344584e-06 0  16.53672125143207  
145 0.6870882420451678  -0.006684909079150803 -3.301853313344584e-06 0  16.54121094726757  
146 0.7016663588851012  -0.006684909079150803 -3.301853313344584e-06 0  16.54527034298888  
147 0.7175759835398972  -0.006684909079150803 -3.301853313344584e-06 0  16.54889031863814  
148 0.7350743250109143  -0.006684909079150803 -3.301853313344584e-06 0  16.55207021874325  
149 0.7544876129749054  -0.006684909079150803 -3.301853313344584e-06 0  16.55481560938274  
150 0.7762750787015804  -0.006684909079150803 -3.301853313344584e-06 0  16.55714087818543  
151 0.801055741929433  -0.006684909079150803 -3.301853313344584e-06 0  16.55906512149684  
152 0.8297139106039573  -0.006684909079150803 -3.301853313344584e-06 0  16.56061372908053  
153 0.8635397028834383  -0.006684909079150803 -3.301853313344584e-06 0  16.56181691682113  
154 0.9045115819520988  -0.006684909079150803 -3.301853313344584e-06 0  16.5627098714091  
155 0.9557836013619975  -0.006684909079150803 -3.301853313344584e-06 0  16.56333343501334  
156 1.022851900103893  -0.006684909079150803 -3.301853313344584e-06 0  16.56373105187939  
157 1.116261960716445  -0.006684909079150803 -3.301853313344584e-06 0  16.56396248562728  
158 1.216261960716445  -0.006684909079150803 -3.301853313344584e-06 0  16.56406190593022  
159 1.25  -0.006684909079150803 -3.301853313344584e-06 0  16.56408848368455  
160 1.25015625  -0.006684909079150803 -3.301853313344584e-06 0  16.56339290057088  
161 1.25046875  -0.006684909079150803 -3.301853313344584e-06 0  16.55978339103861  
162 1.25078581286461  -0.006684909079150803 -3.301853313344584e-06 0  16.55436449679715  
163 1.251167665809574  -0.006684909079150803 -3.301853313344584e-06 0  16.54606593326217  
164 1.251542113515326  -0.006684909079150803 -3.301853313344584e-06 0  16.5369451303685  
165 1.251924356823274  -0.006684909079150803 -3.301853313344584e-06 0  16.52735030424538  
166 1.252301076182815  -0.006684909079150803 -3.301853313344584e-06 0  16.51833020540392  
167 1.252679040132836  -0.006684909079150803 -3.301853313344584e-06 0  16.51042641871954  
168 1.253055448420442  -0.006684909079150803 -3.301853313344584e-06 0  16.50437564968108  
169 1.253433007958089  -0.006684909079150803 -3.301853313344584e-06 0  16.50079800783622  
170 1.253811407239845  -0.006684909079150803 -3.301853313344584e-06 0  16.50034038197063  
171 1.254190970449641  -0.006684909079150803 -3.301853313344584e-06 0  16.50361061929302  
172 1.254575220550248  -0.006684909079150803 -3.301853313344584e-06 0  16.51128648396445  
173 1.254971724305564  -0.006684909079150803 -3.301853313344584e-06 0  16.52437689603399  
174 1.255378270081729  -0.006684909079150803 -3.301853313344584e-06 0  16.5437200124262  
175 1.255804039075336  -0.006684909079150803 -3.301853313344584e-06 0  16.57093137332042  
176 1.256249261808932  -0.006684909079150803 -3.301853313344584e-06 0  16.60740878550748  
177 1.256712682652374  -0.006684909079150803 -3.301853313344584e-06 0  16.65442566896409  
178 1.25718253637314  -0.006684909079150803 -3.301853313344584e-06 0  16.71166131006924  
179 1.257661464705065  -0.006684909079150803 -3.301853313344584e-06 0  16.78010393475935  
180 1.258160218619153  -0.006684909079150803 -3.301853313344584e-06 0  16.86238808797588  
181 1.258671824711867  -0.006684909079150803 -3.301853313344584e-06 0  16.95831848945796  
182 1.25919312542396  -0.006684909079150803 -3.301853313344584e-06 0  17.06786155582706  
183 1.259728639256488  -0.006684909079150803 -3.301853313344584e-06 0  17.19254069426874  
184 1.26  -0.006684909079150803 -3.301853313344584e-06 0  17.25882027414344  
185 1.260053691693453  -0.006684909079150803 -3.301853313344584e-06 0  17.27197774573804  
186 1.260106107872577  -0.006684909079150803 -3.301853313344584e-06 0  17.28481480607131  
187 1.260210940230827  -0.006684909079150803 -3.301853313344584e-06 0  17.31024585004357  
188 1.260420604947325  -0.006684909079150803 -3.301853313344584e-06 0  17.35934191507266  
189 1.260705416117964  -0.006684909079150803 -3.301853313344584e-06 0  17.42198882246842  
190 1.261018561149302  -0.006684909079150803 -3.301853313344584e-06 0  17.48563380228775  
191 1.261356430556148  -0.006684909079150803 -3.301853313344584e-06 0  17.5481766784625  
192 1.261706991691399  -0.006684909079150803 -3.301853313344584e-06 0  17.60667357806223  
193 1.262067109062882  -0.006684909079150803 -3.301853313344584e-06 0  17.66036604495889  
194 1.262426649415915  -0.006684909079150803 -3.301853313344584e-06 0  17.70800149337038  
195 1.262786930181951  -0.006684909079150803 -3.301853313344584e-06 0  17.75016626177638  
196 1.263154773795367  -0.006684909079150803 -3.301853313344584e-06 0  17.78785682108362  
197 1.263535860749348  -0.006684909079150803 -3.301853313344584e-06 0  17.82162220651156  
198 1.263932434793594  -0.006684909079150803 -3.301853313344584e-06 0  17.85153117271718  
199 1.264346538888069  -0.006684909079150803 -3.301853313344584e-06 0  17.87757238662836  
200 1.264775241882298  -0.006684909079150803 -3.301853313344584e-06 0  17.89948248842689  
201 1.265215630135657  -0.006684909079150803 -3.301853313344584e-06 0  17.91716132796155  
202 1.265664938546432  -0.006684909079150803 -3.301853313344584e-06 0  17.93064715641616  
203 1.266115542360711  -0.006684909079150803 -3.301853313344584e-06 0  17.94002330758082  
204 1.266560056243318  -0.006684909079150803 -3.301853313344584e-06 0  17.94560494503259  
205 1.267001883309602  -0.006684909079150803 -3.301853313344584e-06 0  17.94785499343394  
206 1.267454609905193  -0.006684909079150803 -3.301853313344584e-06 0  17.94701212767119  
207 1.267926657445271  -0.006684909079150803 -3.301853313344584e-06 0  17.94302937607891  
208 1.268422087271145  -0.006684909079150803 -3.301853313344584e-06 0  17.93576034392562  
209 1.268942217001048  -0.006684909079150803 -3.301853313344584e-06 0  17.92506554697754  
210 1.269483246626921  -0.006684909079150803 -3.301853313344584e-06 0  17.91096970895329  
211 1.270042952344201  -0.006684909079150803 -3.301853313344584e-06 0  17.89354661396703  
212 1.270618853756149  -0.006684909079150803 -3.301853313344584e-06 0  17.87294199567161  
213 1.271207054499026  -0.006684909079150803 -3.301853313344584e-06 0  17.84941880339064  
214 1.271801109997592  -0.006684909079150803 -3.301853313344584e-06 0  17.82342363317649  
215 1.272396101022275  -0.006684909079150803 -3.301853313344584e-06 0  17.79540474190127  
216 1.272998308808716  -0.006684909079150803 -3.301853313344584e-06 0  17.76525917443486  
217 1.273618154892584  -0.006684909079150803 -3.301853313344584e-06 0  17.73257698766019  
218 1.274263402835165  -0.006684909079150803 -3.301853313344584e-06 0  17.69700576543176  
219 1.274940425115051  -0.006684909079150803 -3.301853313344584e-06 0  17.65822752190131  
220 1.275653568585482  -0.006684909079150803 -3.301853313344584e-06 0  17.61602737615079  
221 1.276405995090488  -0.006684909079150803 -3.301853313344584e-06 0  17.57027058402  
222 1.277198405652867  -0.006684909079150803 -3.301853313344584e-06 0  17.52100024257753  
223 1.278030719039939  -0.006684909079150803 -3.301853313344584e-06 0  17.46834726894697  
224 1.278902980261099  -0.006684909079150803 -3.301853313344584e-06 0  17.41247417998633  
225 1.279815053167706  -0.006684909079150803 -3.301853313344584e-06 0  17.3535923598902  
226 1.280767521902698  -0.006684909079150803 -3.301853313344584e-06 0  17.29190015493305  
227 1.281763231132236  -0.006684909079150803 -3.301853313344584e-06 0  17.22747898633233  
228 1.282804289652485  -0.006684909079150803 -3.301853313344584e-06 0  17.16048608261268  
229 1.283893296019553  -0.006684909079150803 -3.301853313344584e-06 0  17.09107486111386  
230 1.285030862679528  -0.006684909079150803 -3.301853313344584e-06 0  17.01955006709941  
231 1.286218887313535  -0.006684909079150803 -3.301853313344584e-06 0  16.94615769995224  
232 1.287456390064518  -0.006684909079150803 -3.301853313344584e-06 0  16.87133702062178  
233 1.288743468412151  -0.006684909079150803 -3.301853313344584e-06 0  16.79546837219788  
234 1.290081930714267  -0.006684909079150803 -3.301853313344584e-06 0  16.71884108246022  
235 1.291472281850801  -0.006684909079150803 -3.301853313344584e-06 0  16.6418266699663  
236 1.292913416510036  -0.006684909079150803 -3.301853313344584e-06 0  16.56487801841757  
237 1.29440410426544  -0.006684909079150803 -3.301853313344584e-06 0  16.48843390395275  
238 1.295938572727119  -0.006684909079150803 -3.301853313344584e-06 0  16.4131190888219  
239 1.297509176823727  -0.006684909079150803 -3.301853313344584e-06 0  16.33956855536711  
240 1.299119371622883  -0.006684909079150803 -3.301853313344584e-06 0  16.26785238594198  
241 1.300771553339555  -0.006684909079150803 -3.301853313344584e-06 0  16.19808790268687  
242 1.302465216701336  -0.006684909079150803 -3.301853313344584e-06 0  16.13049706722745  
243 1.304195154283455  -0.006684909079150803 -3.301853313344584e-06 0  16.06543695966559  
244 1.305951507601103  -0.006684909079150803 -3.301853313344584e-06 0  16.0033451872965  
245 1.307725389171347  -0.006684909079150803 -3.301853313344584e-06 0  15.94451556178546  
246 1.309525868553413  -0.006684909079150803 -3.301853313344584e-06 0  15.8886183840485  
247 1.311369883434601  -0.006684909079150803 -3.301853313344584e-06 0  15.83515601598771  
248 1.313261842111414  -0.006684909079150803 -3.301853313344584e-06 0  15.78404725762899  
249 1.315194828925555  -0.006684909079150803 -3.301853313344584e-06 0  15.73547825028837  
250 1.317173241567904  -0.006684909079150803 -3.301853313344584e-06 0  15.68931733553699  
251 1.319197283084222  -0.006684909079150803 -3.301853313344584e-06 0  15.64552856828687  
252 1.321268631786031  -0.006684909079150803 -3.301853313344584e-06 0  15.60403491460566  
253 1.323386336770269  -0.006684909079150803 -3.301853313344584e-06 0  15.56480219297156  
254 1.325548073422187  -0.006684909079150803 -3.301853313344584e-06 0  15.5278030515765  
255 1.327751693690382  -0.006684909079150803 -3.301853313344584e-06 0  15.49298885065097  
256 1.329994950611354  -0.006684909079150803 -3.301853313344584e-06 0  15.46029802463135  
257 1.332275667449818  -0.006684909079150803 -3.301853313344584e-06 0  15.4296566588142  
258 1.33459231318104  -0.006684909079150803 -3.301853313344584e-06 0  15.40097520360827  
259 1.336943266856224  -0.006684909079150803 -3.301853313344584e-06 0  15.37416141397401  
260 1.33932618449099  -0.006684909079150803 -3.301853313344584e-06 0  15.34912779553595  
261 1.341737467689611  -0.006684909079150803 -3.301853313344584e-06 0  15.32579507581573  
262 1.344173069566443  -0.006684909079150803 -3.301853313344584e-06 0  15.30408300485802  
263 1.346628617593413  -0.006684909079150803 -3.301853313344584e-06 0  15.28391020081074  
264 1.349099892802911  -0.006684909079150803 -3.301853313344584e-06 0  15.2651919457443  
265 1.351583747420202  -0.006684909079150803 -3.301853313344584e-06 0  15.24783623601146  
266 1.354077514088444  -0.006684909079150803 -3.301853313344584e-06 0  15.23175117230259  
267 1.356579613751609  -0.006684909079150803 -3.301853313344584e-06 0  15.21684324451577  
268 1.359088773851168  -0.006684909079150803 -3.301853313344584e-06 0  15.20302380689192  
269 1.361603849262392  -0.006684909079150803 -3.301853313344584e-06 0  15.19021022527904  
270 1.364124037827518  -0.006684909079150803 -3.301853313344584e-06 0  15.17832464858059  
271 1.366648418519667  -0.006684909079150803 -3.301853313344584e-06 0  15.16729598856039  
272 1.369176185877525  -0.006684909079150803 -3.301853313344584e-06 0  15.15705834230606  
273 1.371706381723657  -0.006684909079150803 -3.301853313344584e-06 0  15.14755165505633  
274 1.374238060282842  -0.006684909079150803 -3.301853313344584e-06 0  15.1387204967986  
275 1.376770437886986  -0.006684909079150803 -3.301853313344584e-06 0  15.13051327263259  
276 1.379302210314993  -0.006684909079150803 -3.301853313344584e-06 0  15.12288402211073  
277 1.381831830546237  -0.006684909079150803 -3.301853313344584e-06 0  15.11579080759875  
278 1.384357522526882  -0.006684909079150803 -3.301853313344584e-06 0  15.10919522643631  
279 1.3868768237291  -0.006684909079150803 -3.301853313344584e-06 0  15.1030630605897  
280 1.389386812467752  -0.006684909079150803 -3.301853313344584e-06 0  15.09736312876946  
281 1.391886314458507  -0.006684909079150803 -3.301853313344584e-06 0  15.09206253190633  
282 1.394375444289034  -0.006684909079150803 -3.301853313344584e-06 0  15.08712857842638  
283 1.396860096991548  -0.006684909079150803 -3.301853313344584e-06 0  15.08252153064221  
284 1.399343868315857  -0.006684909079150803 -3.301853313344584e-06 0  15.07821062122914  
285 1.401827658033439  -0.006684909079150803 -3.301853313344584e-06 0  15.07417276554531  
286 1.404314834996826  -0.006684909079150803 -3.301853313344584e-06 0  15.07038343192736  
287 1.406802822122454  -0.006684909079150803 -3.301853313344584e-06 0  15.06682882699718  
288 1.409292341790864  -0.006684909079150803 -3.301853313344584e-06 0  15.0634914628757  
289 1.411783290825848  -0.006684909079150803 -3.301853313344584e-06 0  15.06035632538397  
290 1.414276251365999  -0.006684909079150803 -3.301853313344584e-06 0  15.05740876216363  
291 1.41677368224918  -0.006684909079150803 -3.301853313344584e-06 0  15.05463336794316  
292 1.419279589326434  -0.006684909079150803 -3.301853313344584e-06 0  15.05201476829071  
293 1.421801512031173  -0.006684909079150803 -3.301853313344584e-06 0  15.04953604887402  
294 1.424340249011984  -0.006684909079150803 -3.301853313344584e-06 0  15.04718847300457  
295 1.426898299118139  -0.006684909079150803 -3.301853313344584e-06 0  15.04496254320019  
296 1.429477040329507  -0.006684909079150803 -3.301853313344584e-06 0  15.04285053604651  
297 1.432076553830397  -0.006684909079150803 -3.301853313344584e-06 0  15.04084627353177  
298 1.434695809021463  -0.006684909079150803 -3.301853313344584e-06 0  15.03894466582915  
299 1.437333571380748  -0.006684909079150803 -3.301853313344584e-06 0  15.03714089080493  
300 1.439991121613539  -0.006684909079150803 -3.301853313344584e-06 0  15.03542872144928  
301 1.442668894994673  -0.006684909079150803 -3.301853313344584e-06 0  15.03380289956937  
302 1.445363913613199  -0.006684909079150803 -3.301853313344584e-06 0  15.0322603407558  
303 1.448075608763386  -0.006684909079150803 -3.301853313344584e-06 0  15.0307966181771  
304 1.450800937337735  -0.006684909079150803 -3.301853313344584e-06 0  15.0294087044252  
305 1.453541861067876  -0.006684909079150803 -3.301853313344584e-06 0  15.02809123621991  
306 1.456299867015538  -0.006684909079150803 -3.301853313344584e-06 0  15.02683953087347  
307 1.459075702210455  -0.006684909079150803 -3.301853313344584e-06 0  15.02564958802478  
308 1.461869029200101  -0.006684909079150803 -3.301853313344584e-06 0  15.02451810937148  
309 1.464679385675458  -0.006684909079150803 -3.301853313344584e-06 0  15.02344201273572  
310 1.467506839500574  -0.006684909079150803 -3.301853313344584e-06 0  15.02241818938541  
311 1.470351920103598  -0.006684909079150803 -3.301853313344584e-06 0  15.02144357048613  
312 1.473214959067487  -0.006684909079150803 -3.301853313344584e-06 0  15.02051535590579  
313 1.476095728545086  -0.006684909079150803 -3.301853313344584e-06 0  15.01963108884688  
314 1.478996343288424  -0.006684909079150803 -3.301853313344584e-06 0  15.01878780060114  
315 1.481920512785014  -0.006684909079150803 -3.301853313344584e-06 0  15.01798236711205  
316 1.484870653090208  -0.006684909079150803 -3.301853313344584e-06 0  15.01721230730993  
317 1.487849806635441  -0.006684909079150803 -3.301853313344584e-06 0  15.01647521498849  
318 1.490860751608578  -0.006684909079150803 -3.301853313344584e-06 0  15.01576897481604  
319 1.493904735933712  -0.006684909079150803 -3.301853313344584e-06 0  15.01509199009727  
320 1.496982278923703  -0.006684909079150803 -3.301853313344584e-06 0  15.01444291870258  
321 1.500093375940655  -0.006684909079150803 -3.301853313344584e-06 0  15.01382059075081  
322 1.503237728634359  -0.006684909079150803 -3.301853313344584e-06 0  15.01322393715477  
323 1.506413924955754  -0.006684909079150803 -3.301853313344584e-06 0  15.01265211668531  
324 1.509620715792855  -0.006684909079150803 -3.301853313344584e-06 0  15.012104258422  
325 1.512857211358878  -0.006684909079150803 -3.301853313344584e-06 0  15.01157944455942  
326 1.516122770381022  -0.006684909079150803 -3.301853313344584e-06 0  15.0110767443323  
327 1.519416597286473  -0.006684909079150803 -3.301853313344584e-06 0  15.01059528044398  
328 1.522738622476333  -0.006684909079150803 -3.301853313344584e-06 0  15.01013410788128  
329 1.52608869660608  -0.006684909079150803 -3.301853313344584e-06 0  15.00969217828763  
330 1.529477075763647  -0.006684909079150803 -3.301853313344584e-06 0  15.00926759056077  
331 1.532881985325528  -0.006684909079150803 -3.301853313344584e-06 0  15.00886217559398  
332 1.536319708556591  -0.006684909079150803 -3.301853313344584e-06 0  15.00847319229582  
333 1.539784808392392  -0.006684909079150803 -3.301853313344584e-06 0  15.00810053013903  
334 1.543282199791221  -0.006684909079150803 -3.301853313344584e-06 0  15.00774299159947  
335 1.546813312980248  -0.006684909079150803 -3.301853313344584e-06 0  15.00739983328972  
336 1.550380875092325  -0.006684909079150803 -3.301853313344584e-06 0  15.00707025129446  
337 1.553987588497898  -0.006684909079150803 -3.301853313344584e-06 0  15.00675351737704  
338 1.557636833664121  -0.006684909079150803 -3.301853313344584e-06 0  15.00644891213132  
339 1.561331753617829  -0.006684909079150803 -3.301853313344584e-06 0  15.00615580454027  
340 1.565075706176331  -0.006684909079150803 -3.301853313344584e-06 0  15.00587360729325  
341 1.568872478150736  -0.006684909079150803 -3.301853313344584e-06 0  15.00560175925861  
342 1.572727675674684  -0.006684909079150803 -3.301853313344584e-06 0  15.00533963878419  
343 1.576648255678638  -0.006684909079150803 -3.301853313344584e-06 0  15.00508661490267  
344 1.580644015135492  -0.006684909079150803 -3.301853313344584e-06 0  15.00484197641171  
345 1.584727153426441  -0.006684909079150803 -3.301853313344584e-06 0  15.00460498837577  
346 1.588910219159222  -0.006684909079150803 -3.301853313344584e-06 0  15.00437502640713  
347 1.593205008976355  -0.006684909079150803 -3.301853313344584e-06 0  15.00415162252358  
348 1.597622190659769  -0.006684909079150803 -3.301853313344584e-06 0  15.0039344604575  
349 1.602174034126405  -0.006684909079150803 -3.301853313344584e-06 0  15.00372323073312  
350 1.606875364147932  -0.006684909079150803 -3.301853313344584e-06 0  15.00351760429387  
351 1.611738480968869  -0.006684909079150803 -3.301853313344584e-06 0  15.00331745010329  
352 1.616775104268986  -0.006684909079150803 -3.301853313344584e-06 0  15.0031227253638  
353 1.621995913899378  -0.006684909079150803 -3.301853313344584e-06 0  15.00293347507256  
354 1.627411097332272  -0.006684909079150803 -3.301853313344584e-06 0  15.00274979438689  
355 1.633030570117203  -0.006684909079150803 -3.301853313344584e-06 0  15.00257180935544  
356 1.638864268693052  -0.006684909079150803 -3.301853313344584e-06 0  15.00239966027855  
357 1.644923779454633  -0.006684909079150803 -3.301853313344584e-06 0  15.00223345323611  
358 1.651220639906849  -0.006684909079150803 -3.301853313344584e-06 0  15.002073310063  
359 1.657768001209876  -0.006684909079150803 -3.301853313344584e-06 0  15.00191932457104  
360 1.664580835122783  -0.006684909079150803 -3.301853313344584e-06 0  15.00177156557378  
361 1.671675494751685  -0.006684909079150803 -3.301853313344584e-06 0  15.00163009184004  
362 1.679067667196957  -0.006684909079150803 -3.301853313344584e-06 0  15.00149498908947  
363 1.68677164978328  -0.006684909079150803 -3.301853313344584e-06 0  15.00136636718847  
364 1.694802031094102  -0.006684909079150803 -3.301853313344584e-06 0  15.00124431865291  
365 1.703172799182374  -0.006684909079150803 -3.301853313344584e-06 0  15.00112892559917  
366 1.711897075100322  -0.006684909079150803 -3.301853313344584e-06 0  15.00102025380824  
367 1.720986845548383  -0.006684909079150803 -3.301853313344584e-06 0  15.00091834493834  
368 1.730453372378671  -0.006684909079150803 -3.301853313344584e-06 0  15.00082320443202  
369 1.740305476614589  -0.006684909079150803 -3.301853313344584e-06 0  15.00073481010011  
370 1.750550652117724  -0.006684909079150803 -3.301853313344584e-06 0  15.00065309530809  
371 1.761195399224804  -0.006684909079150803 -3.301853313344584e-06 0  15.00057794375217  
372 1.772245131006827  -0.006684909079150803 -3.301853313344584e-06 0  15.00050919283911  
373 1.783704583318898  -0.006684909079150803 -3.301853313344584e-06 0  15.00044663186964  
374 1.795577961901088  -0.006684909079150803 -3.301853313344584e-06 0  15.00039000741669  
375 1.807870369713986  -0.006684909079150803 -3.301853313344584e-06 0  15.00033902669211  
376 1.820589301963413  -0.006684909079150803 -3.301853313344584e-06 0  15.00029336260373  
377 1.833745196832592  -0.006684909079150803 -3.301853313344584e-06 0  15.00025266386866  
378 1.847351511098697  -0.006684909079150803 -3.301853313344584e-06 0  15.00021656751251  
379 1.861424986354363  -0.006684909079150803 -3.301853313344584e-06 0  15.00018470793121  
380 1.87598693028336  -0.006684909079150803 -3.301853313344584e-06 0  15.00015672131859  
381 1.891063898190149  -0.006684909079150803 -3.301853313344584e-06 0  15.00013225320893  
382 1.906687265368898  -0.006684909079150803 -3.301853313344584e-06 0  15.00011096556707  
383 1.922895018680353  -0.006684909079150803 -3.301853313344584e-06 0  15.00009253595322  
384 1.939730509537648  -0.006684909079150803 -3.301853313344584e-06 0  15.00007666345358  
385 1.957245570614261  -0.006684909079150803 -3.301853313344584e-06 0  15.00006306702036  
386 1.975499428688374  -0.006684909079150803 -3.301853313344584e-06 0  15.00005148760765  
387 1.994561911395067  -0.006684909079150803 -3.301853313344584e-06 0  15.00004168665849  
388 2  -0.006684909079150803 -3.301853313344584e-06 0  15.00003908385556  


==> data/temperatureTSA.txt <==
0 0  -0.00668448512452553 -3.566031366646539e-06 0  15  
1 1e-05  -0.00668448512452553 -3.566031366646539e-06 0  15.0000000000012  
2 3e-05  -0.00668448512452553 -3.566031366646539e-06 0  15.00000000002109  
3 7.000000000000001e-05  -0.00668448512452553 -3.566031366646539e-06 0  15.00000000027689  
4 0.00015  -0.00668448512452553 -3.566031366646539e-06 0  15.00000000324376  
5 0.0003100000000000001  -0.00668448512452553 -3.566031366646539e-06 0  15.00000004238035  
6 0.0006300000000000001  -0.00668448512452553 -3.566031366646539e-06 0  15.00000044466225  
7 0.001051663973113671  -0.00668448512452553 -3.566031366646539e-06 0  15.00000203432185  
8 0.001528858426706931  -0.00668448512452553 -3.566031366646539e-06 0  15.00000589339689  
9 0.002045699416602942  -0.00668448512452553 -3.566031366646539e-06 0  15.00001331389283  
10 0.002587995938091195  -0.00668448512452553 -3.566031366646539e-06 0  15.0000254943974  
11 0.003153358766681064  -0.00668448512452553 -3.566031366646539e-06 0  15.00004374662884  
12 0.003738782091839188  -0.00668448512452553 -3.566031366646539e-06 0  15.00006930035683  
13 0.004343731178717333  -0.00668448512452553 -3.566031366646539e-06 0  15.00010342145101  
14 0.004967356915473706  -0.00668448512452553 -3.566031366646539e-06 0  15.00014731220791  
15 0.005609360149149472  -0.00668448512452553 -3.566031366646539e-06 0  15.00020215962327  
16 0.006269398743310743  -0.00668448512452553 -3.566031366646539e-06 0  15.00026909871282  
17 0.006947351645107661  -0.00668448512452553 -3.566031366646539e-06 0  15.00034923847277  
18 0.007643229944567876  -0.00668448512452553 -3.566031366646539e-06 0  15.00044366344835  
19 0.008357319358100987  -0.00668448512452553 -3.566031366646539e-06 0  15.00055346802652  
20 0.009090216652484703  -0.00668448512452553 -3.566031366646539e-06 0  15.0006797882028  
21 0.009842844492256978  -0.00668448512452553 -3.566031366646539e-06 0  15.00082383492424  
22 0.01061639927554108  -0.00668448512452553 -3.566031366646539e-06 0  15.00098691530002  
23 0.01141249432692037  -0.00668448512452553 -3.566031366646539e-06 0  15.00117049732875  
24 0.01223291933580796  -0.00668448512452553 -3.566031366646539e-06 0  15.00137618902365  
25 0.01307957979666476  -0.00668448512452553 -3.566031366646539e-06 0  15.00160574123391  
26 0.01395429815696404  -0.00668448512452553 -3.566031366646539e-06 0  15.00186099987477  
27 0.01485898399400656  -0.00668448512452553 -3.566031366646539e-06 0  15.00214395541655  
28 0.01579558220910811  -0.00668448512452553 -3.566031366646539e-06 0  15.00245673425522  
29 0.01676601317259187  -0.00668448512452553 -3.566031366646539e-06 0  15.00280157995321  
30 0.01777220388511414  -0.00668448512452553 -3.566031366646539e-06 0  15.00318086266258  
31 0.01881599988793458  -0.00668448512452553 -3.566031366646539e-06 0  15.00359704197681  
32 0.01989930465313477  -0.00668448512452553 -3.566031366646539e-06 0  15.00405271766278  
33 0.02102408046489434  -0.00668448512452553 -3.566031366646539e-06 0  15.00455063317808  
34 0.02219210722880537  -0.00668448512452553 -3.566031366646539e-06 0  15.00509356206418  
35 0.02340533548386072  -0.00668448512452553 -3.566031366646539e-06 0  15.00568446311813  
36 0.02466571109353463  -0.00668448512452553 -3.566031366646539e-06 0  15.00632640347186  
37 0.0259752136815207  -0.00668448512452553 -3.566031366646539e-06 0  15.007022576452  
38 0.02733580683072366  -0.00668448512452553 -3.566031366646539e-06 0  15.00777642587198  
39 0.02874548116363251  -0.00668448512452553 -3.566031366646539e-06 0  15.00858878605588  
40 0.03021479826636587  -0.00668448512452553 -3.566031366646539e-06 0  15.00946821045992  
41 0.03174032502041898  -0.00668448512452553 -3.566031366646539e-06 0  15.01041511916554  
42 0.03332680523638462  -0.00668448512452553 -3.566031366646539e-06 0  15.01143497103458  
43 0.03497549109633431  -0.00668448512452553 -3.566031366646539e-06 0  15.01253116149902  
44 0.03668965305944107  -0.00668448512452553 -3.566031366646539e-06 0  15.01370853264107  
45 0.03847185341838134  -0.00668448512452553 -3.566031366646539e-06 0  15.01497160366804  
46 0.04032540180878857  -0.00668448512452553 -3.566031366646539e-06 0  15.01632558182643  
47 0.04225354160472689  -0.00668448512452553 -3.566031366646539e-06 0  15.01777586956504  
48 0.04425939796692929  -0.00668448512452553 -3.566031366646539e-06 0  15.01932792336351  
49 0.04634679867199126  -0.00668448512452553 -3.566031366646539e-06 0  15.02098788504618  
50 0.04851947528060195  -0.00668448512452553 -3.566031366646539e-06 0  15.02276214846277  
51 0.05078180599547451  -0.00668448512452553 -3.566031366646539e-06 0  15.024657890658  
52 0.05313831352931581  -0.00668448512452553 -3.566031366646539e-06 0  15.02668273595975  
53 0.05559409767508751  -0.00668448512452553 -3.566031366646539e-06 0  15.02884517397278  
54 0.05815406220193019  -0.00668448512452553 -3.566031366646539e-06 0  15.03115392995594  
55 0.06082398567066959  -0.00668448512452553 -3.566031366646539e-06 0  15.03361898026428  
56 0.06361027883881455  -0.00668448512452553 -3.566031366646539e-06 0  15.0362514419486  
57 0.06652009233106622  -0.00668448512452553 -3.566031366646539e-06 0  15.03906379218571  
58 0.06956045544056216  -0.00668448512452553 -3.566031366646539e-06 0  15.0420691823863  
59 0.07273963528593949  -0.00668448512452553 -3.566031366646539e-06 0  15.04528277830267  
60 0.07606655043372072  -0.00668448512452553 -3.566031366646539e-06 0  15.04872167560485  
61 0.07955002904687662  -0.00668448512452553 -3.566031366646539e-06 0  15.05240386515147  
62 0.08320125916774657  -0.00668448512452553 -3.566031366646539e-06 0  15.05635106240712  
63 0.08703014104351743  -0.00668448512452553 -3.566031366646539e-06 0  15.0605852986783  
64 0.09104764696122278  -0.00668448512452553 -3.566031366646539e-06 0  15.06513180949898  
65 0.09526514835601779  -0.00668448512452553 -3.566031366646539e-06 0  15.07001777463325  
66 0.09969727819083903  -0.00668448512452553 -3.566031366646539e-06 0  15.07527678664996  
67 0.104368054408562  -0.00668448512452553 -3.566031366646539e-06 0  15.08095727089362  
68 0.1092994392112343  -0.00668448512452553 -3.566031366646539e-06 0  15.08710933464793  
69 0.114510791945529  -0.00668448512452553 -3.566031366646539e-06 0  15.09378457415004  
70 0.1200233775490201  -0.00668448512452553 -3.566031366646539e-06 0  15.1010423185703  
71 0.1258593535166141  -0.00668448512452553 -3.566031366646539e-06 0  15.10894925030658  
72 0.1320493381976231  -0.00668448512452553 -3.566031366646539e-06 0  15.11759106480566  
73 0.1386239141813941  -0.00668448512452553 -3.566031366646539e-06 0  15.1270628160444  
74 0.1456153182128314  -0.00668448512452553 -3.566031366646539e-06 0  15.13747273269503  
75 0.1530540939910512  -0.00668448512452553 -3.566031366646539e-06 0  15.14893879112779  
76 0.1609645683055647  -0.00668448512452553 -3.566031366646539e-06 0  15.16158242067133  
77 0.1694121038246213  -0.00668448512452553 -3.566031366646539e-06 0  15.1756087487006  
78 0.1784479975323583  -0.00668448512452553 -3.566031366646539e-06 0  15.19122404586898  
79 0.1881208791160441  -0.00668448512452553 -3.566031366646539e-06 0  15.20865587040747  
80 0.198456985152808  -0.00668448512452553 -3.566031366646539e-06 0  15.22811641698567  
81 0.2094912652177668  -0.00668448512452553 -3.566031366646539e-06 0  15.24985936255751  
82 0.2212532200994342  -0.00668448512452553 -3.566031366646539e-06 0  15.27415474680778  
83 0.2337711740488195  -0.00668448512452553 -3.566031366646539e-06 0  15.30129877837984  
84 0.2470469202633231  -0.00668448512452553 -3.566031366646539e-06 0  15.3315487181815  
85 0.2611514601877594  -0.00668448512452553 -3.566031366646539e-06 0  15.36536768439094  
86 0.2760132402899371  -0.00668448512452553 -3.566031366646539e-06 0  15.40288759159711  
87 0.2917525315266827  -0.00668448512452553 -3.566031366646539e-06 0  15.44474925604627  
88 0.3084370247074039  -0.00668448512452553 -3.566031366646539e-06 0  15.4915262807929  
89 0.326181344682154  -0.00668448512452553 -3.566031366646539e-06 0  15.54399704100575  
90 0.345083045016088  -0.00668448512452553 -3.566031366646539e-06 0  15.60298603688297  
91 0.3652202061010124  -0.00668448512452553 -3.566031366646539e-06 0  15.66942181452485  
92 0.3786506958265302  -0.00668448512452553 -3.566031366646539e-06 0  15.71589015407974  
93 0.3873782016278464  -0.00668448512452553 -3.566031366646539e-06 0  15.74736602784108  
94 0.3944301116852916  -0.00668448512452553 -3.566031366646539e-06 0  15.77393552024753  
95 0.4005456073380604  -0.00668448512452553 -3.566031366646539e-06 0  15.79810998349081  
96 0.4060973449917608  -0.00668448512452553 -3.566031366646539e-06 0  15.82118821232576  
97 0.4117610567308101  -0.00668448512452553 -3.566031366646539e-06 0  15.84602062056986  
98 0.4169743314705712  -0.00668448512452553 -3.566031366646539e-06 0  15.87002344419364  
99 0.4220225611535315  -0.00668448512452553 -3.566031366646539e-06 0  15.89429704169942  
100 0.4267998635933536  -0.00668448512452553 -3.566031366646539e-06 0  15.91812561915589  
101 0.4313548842450118  -0.00668448512452553 -3.566031366646539e-06 0  15.94155411408303  
102 0.4357589594588198  -0.00668448512452553 -3.566031366646539e-06 0  15.96479995078971  
103 0.4401563084125459  -0.00668448512452553 -3.566031366646539e-06 0  15.98852605588151  
104 0.4446950115265464  -0.00668448512452553 -3.566031366646539e-06 0  16.0134727284013  
105 0.4494420947252618  -0.00668448512452553 -3.566031366646539e-06 0  16.03996017997968  
106 0.4543303177225575  -0.00668448512452553 -3.566031366646539e-06 0  16.06754395535796  
107 0.459239557115109  -0.00668448512452553 -3.566031366646539e-06 0  16.09544674581166  
108 0.464197535246295  -0.00668448512452553 -3.566031366646539e-06 0  16.12371541986891  
109 0.4693332909782233  -0.00668448512452553 -3.566031366646539e-06 0  16.15298246067919  
110 0.4748120922327694  -0.00668448512452553 -3.566031366646539e-06 0  16.18411379438357  
111 0.4806960678918818  -0.00668448512452553 -3.566031366646539e-06 0  16.21748816539679  
112 0.486775649244209  -0.00668448512452553 -3.566031366646539e-06 0  16.25221010369444  
113 0.4928870924490015  -0.00668448512452553 -3.566031366646539e-06 0  16.28805388544589  
114 0.4991249452534494  -0.00668448512452553 -3.566031366646539e-06 0  16.32682582850273  
115 0.5  -0.00668448512452553 -3.566031366646539e-06 0  16.33231731415922  
116 0.5011879199682978  -0.00668448512452553 -3.566031366646539e-06 0  16.33896200219427  
117 0.5023251814650428  -0.00668448512452553 -3.566031366646539e-06 0  16.3446128991223  
118 0.5045997044585329  -0.00668448512452553 -3.566031366646539e-06 0  16.35350808196574  
119 0.5071513852466601  -0.00668448512452553 -3.566031366646539e-06 0  16.36111495032758  
120 0.5102241611844989  -0.00668448512452553 -3.566031366646539e-06 0  16.36780190658152  
121 0.5136498035602773  -0.00668448512452553 -3.566031366646539e-06 0  16.37320848930497  
122 0.5175228696964028  -0.00668448512452553 -3.566031366646539e-06 0  16.37773494472848  
123 0.5218412747904779  -0.00668448512452553 -3.566031366646539e-06 0  16.38173739687015  
124 0.5266740732370987  -0.00668448512452553 -3.566031366646539e-06 0  16.38568162103775  
125 0.5320544009947992  -0.00668448512452553 -3.566031366646539e-06 0  16.38998417864526  
126 0.5380015408385869  -0.00668448512452553 -3.566031366646539e-06 0  16.39498662998685  
127 0.5444202255525251  -0.00668448512452553 -3.566031366646539e-06 0  16.4008163156613  
128 0.5511835626522448  -0.00668448512452553 -3.566031366646539e-06 0  16.40741446024702  
129 0.5581377774108853  -0.00668448512452553 -3.566031366646539e-06 0  16.41455839406108  
130 0.5651955814608288  -0.00668448512452553 -3.566031366646539e-06 0  16.42201700739156  
131 0.5723318079345638  -0.00668448512452553 -3.566031366646539e-06 0  16.42961045199518  
132 0.5795506224978324  -0.00668448512452553 -3.566031366646539e-06 0  16.43720631251617  
133 0.5869350320962951  -0.00668448512452553 -3.566031366646539e-06 0  16.44477487462465  
134 0.5945166817145583  -0.00668448512452553 -3.566031366646539e-06 0  16.45224926439457  
135 0.6024090454148898  -0.00668448512452553 -3.566031366646539e-06 0  16.45964807999582  
136 0.6106587058163524  -0.00668448512452553 -3.566031366646539e-06 0  16.46692444674085  
137 0.6193482518405578  -0.00668448512452553 -3.566031366646539e-06 0  16.47405902320318  
138 0.628531978901829  -0.00668448512452553 -3.566031366646539e-06 0  16.48100262735487  
139 0.6382759442923442  -0.00668448512452553 -3.566031366646539e-06 0  16.48771040804144  
140 0.6486656692802862  -0.00668448512452553 -3.566031366646539e-06 0  16.4941440499559  
141 0.6597450376494794  -0.00668448512452553 -3.566031366646539e-06 0  16.50023855180684  
142 0.6715968307261851  -0.00668448512452553 -3.566031366646539e-06 0  16.50595274720507  
143 0.6843333611445733  -0.00668448512452553 -3.566031366646539e-06 0  16.51125699546613  
144 0.6980767703461227  -0.00668448512452553 -3.566031366646539e-06 0  16.51612271629607  
145 0.7129827131209634  -0.00668448512452553 -3.566031366646539e-06 0  16.52053154998065  
146 0.7292443715027782  -0.00668448512452553 -3.566031366646539e-06 0  16.52447183789309  
147 0.7471499833181809  -0.00668448512452553 -3.566031366646539e-06 0  16.52794690709118  
148 0.7670186362213883  -0.00668448512452553 -3.566031366646539e-06 0  16.53095669591105  
149 0.7893259263974252  -0.00668448512452553 -3.566031366646539e-06 0  16.5335154672403  
150 0.8147046357713517  -0.00668448512452553 -3.566031366646539e-06 0  16.53564102828683  
151 0.8440483338123737  -0.00668448512452553 -3.566031366646539e-06 0  16.53735652443232  
152 0.8786247615606888  -0.00668448512452553 -3.566031366646539e-06 0  16.53869186450307  
153 0.9203313423750771  -0.00668448512452553 -3.566031366646539e-06 0  16.53968344680604  
154 0.9721308271343465  -0.00668448512452553 -3.566031366646539e-06 0  16.54037634361431  
155 1.038936644217078  -0.00668448512452553 -3.566031366646539e-06 0  16.54081879129695  
156 1.129355468656055  -0.00668448512452553 -3.566031366646539e-06 0  16.54107349981923  
157 1.229355468656055  -0.00668448512452553 -3.566031366646539e-06 0  16.54119157275338  
158 1.25  -0.00668448512452553 -3.566031366646539e-06 0  16.54121342230794  
159 1.250437560814776  -0.00668448512452553 -3.566031366646539e-06 0  16.53661649354617  
160 1.250810381080238  -0.00668448512452553 -3.566031366646539e-06 0  16.53030019292083  
161 1.251194729789749  -0.00668448512452553 -3.566031366646539e-06 0  16.52209136839555  
162 1.251559767594294  -0.00668448512452553 -3.566031366646539e-06 0  16.5134668206463  
163 1.251922690938724  -0.00668448512452553 -3.566031366646539e-06 0  16.50472718573251  
164 1.252278778912779  -0.00668448512452553 -3.566031366646539e-06 0  16.49660304723401  
165 1.252633233069452  -0.00668448512452553 -3.566031366646539e-06 0  16.48955510374214  
166 1.25298534370329  -0.00668448512452553 -3.566031366646539e-06 0  16.48415079143944  
167 1.253336921524881  -0.00668448512452553 -3.566031366646539e-06 0  16.48089963486388  
168 1.253688373901644  -0.00668448512452553 -3.566031366646539e-06 0  16.48032209009799  
169 1.254038141687629  -0.00668448512452553 -3.566031366646539e-06 0  16.48288732606026  
170 1.254401578095304  -0.00668448512452553 -3.566031366646539e-06 0  16.48944434703591  
171 1.25477787337393  -0.00668448512452553 -3.566031366646539e-06 0  16.50090976416026  
172 1.255168313453396  -0.00668448512452553 -3.566031366646539e-06 0  16.51833932695211  
173 1.255575849479387  -0.00668448512452553 -3.566031366646539e-06 0  16.54304486982836  
174 1.25600624928871  -0.00668448512452553 -3.566031366646539e-06 0  16.57686388062809  
175 1.256453863687026  -0.00668448512452553 -3.566031366646539e-06 0  16.62079977393145  
176 1.256910342355227  -0.00668448512452553 -3.566031366646539e-06 0  16.67503315758956  
177 1.257363516001711  -0.00668448512452553 -3.566031366646539e-06 0  16.73836611151491  
178 1.257825381442386  -0.00668448512452553 -3.566031366646539e-06 0  16.81286681337266  
179 1.258329087865373  -0.00668448512452553 -3.566031366646539e-06 0  16.90591785396915  
180 1.258839966895546  -0.00668448512452553 -3.566031366646539e-06 0  17.0122999732169  
181 1.259342932933676  -0.00668448512452553 -3.566031366646539e-06 0  17.12845111474055  
182 1.259837418736389  -0.00668448512452553 -3.566031366646539e-06 0  17.25338784743051  
183 1.26  -0.00668448512452553 -3.566031366646539e-06 0  17.29560858584691  
184 1.260044595500271  -0.00668448512452553 -3.566031366646539e-06 0  17.30723277772029  
185 1.260088125901428  -0.00668448512452553 -3.566031366646539e-06 0  17.31858358627098  
186 1.260175186703744  -0.00668448512452553 -3.566031366646539e-06 0  17.34116076894222  
187 1.260349308308375  -0.00668448512452553 -3.566031366646539e-06 0  17.38521455720027  
188 1.260676582307145  -0.00668448512452553 -3.566031366646539e-06 0  17.46271574591799  
189 1.261001030105909  -0.00668448512452553 -3.566031366646539e-06 0  17.53387227772718  
190 1.261335370824897  -0.00668448512452553 -3.566031366646539e-06 0  17.60108326910228  
191 1.261680806284625  -0.00668448512452553 -3.566031366646539e-06 0  17.66414617210893  
192 1.262035261134677  -0.00668448512452553 -3.566031366646539e-06 0  17.72244291726272  
193 1.262397101030382  -0.00668448512452553 -3.566031366646539e-06 0  17.77566751906185  
194 1.262763390332152  -0.00668448512452553 -3.566031366646539e-06 0  17.82354329217351  
195 1.263128991840223  -0.00668448512452553 -3.566031366646539e-06 0  17.86578493273317  
196 1.263490433166586  -0.00668448512452553 -3.566031366646539e-06 0  17.90253375710035  
197 1.263853233709664  -0.00668448512452553 -3.566031366646539e-06 0  17.93475791082408  
198 1.264219348435863  -0.00668448512452553 -3.566031366646539e-06 0  17.96289737274391  
199 1.264590482119769  -0.00668448512452553 -3.566031366646539e-06 0  17.98727689103079  
200 1.264965521875754  -0.00668448512452553 -3.566031366646539e-06 0  18.00801437676195  
201 1.265338794542687  -0.00668448512452553 -3.566031366646539e-06 0  18.02509411207264  
202 1.265721532598448  -0.00668448512452553 -3.566031366646539e-06 0  18.03916005402255  
203 1.266127697986771  -0.00668448512452553 -3.566031366646539e-06 0  18.05052479816108  
204 1.266551130911481  -0.00668448512452553 -3.566031366646539e-06 0  18.05882856801326  
205 1.266987618697006  -0.00668448512452553 -3.566031366646539e-06 0  18.06394629052488  
206 1.267432492891959  -0.00668448512452553 -3.566031366646539e-06 0  18.06589655926768  
207 1.267878416373285  -0.00668448512452553 -3.566031366646539e-06 0  18.06485261897751  
208 1.268324924725847  -0.00668448512452553 -3.566031366646539e-06 0  18.0610575574056  
209 1.268776293841394  -0.00668448512452553 -3.566031366646539e-06 0  18.0546518791963  
210 1.269240262242334  -0.00668448512452553 -3.566031366646539e-06 0  18.04558953160192  
211 1.269721792687395  -0.00668448512452553 -3.566031366646539e-06 0  18.03375506116628  
212 1.270215080642248  -0.00668448512452553 -3.566031366646539e-06 0  18.01931653294711  
213 1.270719933675502  -0.00668448512452553 -3.566031366646539e-06 0  18.00234234199024  
214 1.27123214553972  -0.00668448512452553 -3.566031366646539e-06 0  17.98307522038375  
215 1.271756391981944  -0.00668448512452553 -3.566031366646539e-06 0  17.96142314428735  
216 1.272300328092277  -0.00668448512452553 -3.566031366646539e-06 0  17.93709092974955  
217 1.272874188013317  -0.00668448512452553 -3.566031366646539e-06 0  17.90956858916456  
218 1.273467644137659  -0.00668448512452553 -3.566031366646539e-06 0  17.87935315544701  
219 1.274080501024255  -0.00668448512452553 -3.566031366646539e-06 0  17.8465062745365  
220 1.274702556358678  -0.00668448512452553 -3.566031366646539e-06 0  17.8116872224757  
221 1.275330338324151  -0.00668448512452553 -3.566031366646539e-06 0  17.77524074874212  
222 1.275967097531571  -0.00668448512452553 -3.566031366646539e-06 0  17.73711741284758  
223 1.276618430100041  -0.00668448512452553 -3.566031366646539e-06 0  17.69709543479714  
224 1.27728835165025  -0.00668448512452553 -3.566031366646539e-06 0  17.6550259942243  
225 1.277975644306902  -0.00668448512452553 -3.566031366646539e-06 0  17.61108910305774  
226 1.278686692460841  -0.00668448512452553 -3.566031366646539e-06 0  17.56497853315874  
227 1.279431979254699  -0.00668448512452553 -3.566031366646539e-06 0  17.51611040117702  
228 1.280207771110879  -0.00668448512452553 -3.566031366646539e-06 0  17.46484487586314  
229 1.281035415903851  -0.00668448512452553 -3.566031366646539e-06 0  17.40990080094266  
230 1.281918898210543  -0.00668448512452553 -3.566031366646539e-06 0  17.3511786259687  
231 1.282854343477827  -0.00668448512452553 -3.566031366646539e-06 0  17.28914880672068  
232 1.283840039400722  -0.00668448512452553 -3.566031366646539e-06 0  17.22417963465033  
233 1.284879917204445  -0.00668448512452553 -3.566031366646539e-06 0  17.15630768247264  
234 1.285973172684499  -0.00668448512452553 -3.566031366646539e-06 0  17.0859153067507  
235 1.287120432623203  -0.00668448512452553 -3.566031366646539e-06 0  17.01331861516677  
236 1.288320652622746  -0.00668448512452553 -3.566031366646539e-06 0  16.93895764528788  
237 1.289578625614401  -0.00668448512452553 -3.566031366646539e-06 0  16.86293575377935  
238 1.290893742091098  -0.00668448512452553 -3.566031366646539e-06 0  16.78570664718908  
239 1.292264372196502  -0.00668448512452553 -3.566031366646539e-06 0  16.70778148728911  
240 1.293690601051436  -0.00668448512452553 -3.566031366646539e-06 0  16.62956660133522  
241 1.295173942044355  -0.00668448512452553 -3.566031366646539e-06 0  16.55138914177292  
242 1.296715776773243  -0.00668448512452553 -3.566031366646539e-06 0  16.47358325254794  
243 1.298316497923133  -0.00668448512452553 -3.566031366646539e-06 0  16.39652363508579  
244 1.299971284645636  -0.00668448512452553 -3.566031366646539e-06 0  16.32079299671306  
245 1.301687797857599  -0.00668448512452553 -3.566031366646539e-06 0  16.24638844712074  
246 1.303460328684944  -0.00668448512452553 -3.566031366646539e-06 0  16.1738664438229  
247 1.305282009598259  -0.00668448512452553 -3.566031366646539e-06 0  16.10373765678575  
248 1.307140576700725  -0.00668448512452553 -3.566031366646539e-06 0  16.03659734328598  
249 1.30903268135357  -0.00668448512452553 -3.566031366646539e-06 0  15.97261612097911  
250 1.310950783123053  -0.00668448512452553 -3.566031366646539e-06 0  15.91203358151201  
251 1.312890577241518  -0.00668448512452553 -3.566031366646539e-06 0  15.85491704760926  
252 1.31483812052431  -0.00668448512452553 -3.566031366646539e-06 0  15.80153019326148  
253 1.316792202216236  -0.00668448512452553 -3.566031366646539e-06 0  15.75171836296506  
254 1.318777141042646  -0.00668448512452553 -3.566031366646539e-06 0  15.70474813032095  
255 1.320833201951986  -0.00668448512452553 -3.566031366646539e-06 0  15.65971154709171  
256 1.322970841971669  -0.00668448512452553 -3.566031366646539e-06 0  15.61649160861751  
257 1.325186120160994  -0.00668448512452553 -3.566031366646539e-06 0  15.5752464064956  
258 1.32747045680975  -0.00668448512452553 -3.566031366646539e-06 0  15.53615067656908  
259 1.329812429708218  -0.00668448512452553 -3.566031366646539e-06 0  15.49934886864985  
260 1.332203615060493  -0.00668448512452553 -3.566031366646539e-06 0  15.46487367217556  
261 1.334633846896784  -0.00668448512452553 -3.566031366646539e-06 0  15.43273470988013  
262 1.337097607988441  -0.00668448512452553 -3.566031366646539e-06 0  15.40284871775631  
263 1.339589628640393  -0.00668448512452553 -3.566031366646539e-06 0  15.37511585834047  
264 1.342107852812243  -0.00668448512452553 -3.566031366646539e-06 0  15.34939755023001  
265 1.344648829300044  -0.00668448512452553 -3.566031366646539e-06 0  15.32557215071059  
266 1.347211385813187  -0.00668448512452553 -3.566031366646539e-06 0  15.30350160036192  
267 1.349791683452548  -0.00668448512452553 -3.566031366646539e-06 0  15.28307601071328  
268 1.352389260379633  -0.00668448512452553 -3.566031366646539e-06 0  15.26416506059929  
269 1.355003331421361  -0.00668448512452553 -3.566031366646539e-06 0  15.24665091887573  
270 1.357629470819133  -0.00668448512452553 -3.566031366646539e-06 0  15.23044570312354  
271 1.360266197702376  -0.00668448512452553 -3.566031366646539e-06 0  15.21544825107095  
272 1.362910103503115  -0.00668448512452553 -3.566031366646539e-06 0  15.20157448367834  
273 1.36555664533866  -0.00668448512452553 -3.566031366646539e-06 0  15.18874979722405  
274 1.368209205738755  -0.00668448512452553 -3.566031366646539e-06 0  15.17686966675519  
275 1.370869394532577  -0.00668448512452553 -3.566031366646539e-06 0  15.1658494212672  
276 1.37353179524215  -0.00668448512452553 -3.566031366646539e-06 0  15.15563869779926  
277 1.376191496401814  -0.00668448512452553 -3.566031366646539e-06 0  15.14618636204724  
278 1.378844308027511  -0.00668448512452553 -3.566031366646539e-06 0  15.13744083618113  
279 1.381486440164258  -0.00668448512452553 -3.566031366646539e-06 0  15.12935199862362  
280 1.384116144574989  -0.00668448512452553 -3.566031366646539e-06 0  15.12186727731541  
281 1.386741009826647  -0.00668448512452553 -3.566031366646539e-06 0  15.11491545261722  
282 1.389360882518787  -0.00668448512452553 -3.566031366646539e-06 0  15.1084534028951  
283 1.391972513180157  -0.00668448512452553 -3.566031366646539e-06 0  15.102448558861  
284 1.394583351135892  -0.00668448512452553 -3.566031366646539e-06 0  15.09684863419834  
285 1.397190898242935  -0.00668448512452553 -3.566031366646539e-06 0  15.09162732461049  
286 1.399791476977795  -0.00668448512452553 -3.566031366646539e-06 0  15.08676182718715  
287 1.40238732289336  -0.00668448512452553 -3.566031366646539e-06 0  15.08222050534261  
288 1.404979521678962  -0.00668448512452553 -3.566031366646539e-06 0  15.07797687155007  
289 1.407577158382523  -0.00668448512452553 -3.566031366646539e-06 0  15.07399545605167  
290 1.41018805216925  -0.00668448512452553 -3.566031366646539e-06 0  15.07024762406293  
291 1.4128132768748  -0.00668448512452553 -3.566031366646539e-06 0  15.06671723927753  
292 1.415447374080167  -0.00668448512452553 -3.566031366646539e-06 0  15.06339721785356  
293 1.418095307517207  -0.00668448512452553 -3.566031366646539e-06 0  15.06026817338281  
294 1.420758867554944  -0.00668448512452553 -3.566031366646539e-06 0  15.05731634780453  
295 1.423437344664342  -0.00668448512452553 -3.566031366646539e-06 0  15.05453163564633  
296 1.426127807124518  -0.00668448512452553 -3.566031366646539e-06 0  15.0519064747749  
297 1.428834228537357  -0.00668448512452553 -3.566031366646539e-06 0  15.04942734951047  
298 1.431563149391543  -0.00668448512452553 -3.566031366646539e-06 0  15.04708014873699  
299 1.434312245066219  -0.00668448512452553 -3.566031366646539e-06 0  15.04485931367662  
300 1.437083111390952  -0.00668448512452553 -3.566031366646539e-06 0  15.04275644247865  
301 1.439873445906756  -0.00668448512452553 -3.566031366646539e-06 0  15.04076643205596  
302 1.442683702579058  -0.00668448512452553 -3.566031366646539e-06 0  15.03888243311281  
303 1.445516084578665  -0.00668448512452553 -3.566031366646539e-06 0  15.03709699989519  
304 1.448372407916216  -0.00668448512452553 -3.566031366646539e-06 0  15.03540355411026  
305 1.451253324524869  -0.00668448512452553 -3.566031366646539e-06 0  15.03379667176261  
306 1.45415803789735  -0.00668448512452553 -3.566031366646539e-06 0  15.03227199273582  
307 1.457085137538509  -0.00668448512452553 -3.566031366646539e-06 0  15.03082560228757  
308 1.460035297137666  -0.00668448512452553 -3.566031366646539e-06 0  15.02945276288915  
309 1.463006295748375  -0.00668448512452553 -3.566031366646539e-06 0  15.02815025159613  
310 1.465997091468651  -0.00668448512452553 -3.566031366646539e-06 0  15.02691440456241  
311 1.469012546807069  -0.00668448512452553 -3.566031366646539e-06 0  15.02573952818028  
312 1.472058541504006  -0.00668448512452553 -3.566031366646539e-06 0  15.02462020680942  
313 1.47513795094731  -0.00668448512452553 -3.566031366646539e-06 0  15.02355265111329  
314 1.478253669812837  -0.00668448512452553 -3.566031366646539e-06 0  15.02253341190387  
315 1.481411737213782  -0.00668448512452553 -3.566031366646539e-06 0  15.02155843289302  
316 1.484616273207331  -0.00668448512452553 -3.566031366646539e-06 0  15.02062467208967  
317 1.487869142625384  -0.00668448512452553 -3.566031366646539e-06 0  15.01972998496322  
318 1.491168548006399  -0.00668448512452553 -3.566031366646539e-06 0  15.01887327363844  
319 1.494510747236528  -0.00668448512452553 -3.566031366646539e-06 0  15.01805382554755  
320 1.497892951642799  -0.00668448512452553 -3.566031366646539e-06 0  15.01727057485987  
321 1.501316064341048  -0.00668448512452553 -3.566031366646539e-06 0  15.01652161891174  
322 1.504778779327999  -0.00668448512452553 -3.566031366646539e-06 0  15.01580560395533  
323 1.508280808809104  -0.00668448512452553 -3.566031366646539e-06 0  15.01512100448744  
324 1.511821361757783  -0.00668448512452553 -3.566031366646539e-06 0  15.01446644858193  
325 1.515400793945814  -0.00668448512452553 -3.566031366646539e-06 0  15.01384041672576  
326 1.519021427865545  -0.00668448512452553 -3.566031366646539e-06 0  15.01324116546018  
327 1.522685654511066  -0.00668448512452553 -3.566031366646539e-06 0  15.01266708875271  
328 1.526396880018611  -0.00668448512452553 -3.566031366646539e-06 0  15.01211657393026  
329 1.530161357381979  -0.00668448512452553 -3.566031366646539e-06 0  15.01158778044055  
330 1.533983779808167  -0.00668448512452553 -3.566031366646539e-06 0  15.01107928347749  
331 1.537864028693057  -0.00668448512452553 -3.566031366646539e-06 0  15.01059038764667  
332 1.541802970003003  -0.00668448512452553 -3.566031366646539e-06 0  15.0101203036275  
333 1.545800895138693  -0.00668448512452553 -3.566031366646539e-06 0  15.00966834567935  
334 1.549860085292347  -0.00668448512452553 -3.566031366646539e-06 0  15.00923365032933  
335 1.553984823759202  -0.00668448512452553 -3.566031366646539e-06 0  15.00881505710342  
336 1.558189664865574  -0.00668448512452553 -3.566031366646539e-06 0  15.0084109411715  
337 1.562450342093917  -0.00668448512452553 -3.566031366646539e-06 0  15.00802312488165  
338 1.566787627586429  -0.00668448512452553 -3.566031366646539e-06 0  15.00764928462711  
339 1.571197088396836  -0.00668448512452553 -3.566031366646539e-06 0  15.00728943729585  
340 1.575687219730229  -0.00668448512452553 -3.566031366646539e-06 0  15.00694257703196  
341 1.580260889021343  -0.00668448512452553 -3.566031366646539e-06 0  15.00660822676764  
342 1.584923439977479  -0.00668448512452553 -3.566031366646539e-06 0  15.00628578576389  
343 1.589679495995807  -0.00668448512452553 -3.566031366646539e-06 0  15.00597476885103  
344 1.5945338302048  -0.00668448512452553 -3.566031366646539e-06 0  15.00567473372841  
345 1.599491285813056  -0.00668448512452553 -3.566031366646539e-06 0  15.00538528498452  
346 1.604557121639251  -0.00668448512452553 -3.566031366646539e-06 0  15.00510604826111  
347 1.609736011790545  -0.00668448512452553 -3.566031366646539e-06 0  15.00483672439531  
348 1.615033001299939  -0.00668448512452553 -3.566031366646539e-06 0  15.00457702634289  
349 1.620453851100225  -0.00668448512452553 -3.566031366646539e-06 0  15.00432667200055  
350 1.626005398996959  -0.00668448512452553 -3.566031366646539e-06 0  15.00408537030484  
351 1.631694263824211  -0.00668448512452553 -3.566031366646539e-06 0  15.00385287881239  
352 1.63752718740597  -0.00668448512452553 -3.566031366646539e-06 0  15.00362898300211  
353 1.643511374709498  -0.00668448512452553 -3.566031366646539e-06 0  15.0034134820976  
354 1.649654620896483  -0.00668448512452553 -3.566031366646539e-06 0  15.0032061853163  
355 1.655965322010058  -0.00668448512452553 -3.566031366646539e-06 0  15.00300691259219  
356 1.662452894402699  -0.00668448512452553 -3.566031366646539e-06 0  15.00281548315129  
357 1.669128229491196  -0.00668448512452553 -3.566031366646539e-06 0  15.00263170877372  
358 1.676003644370178  -0.00668448512452553 -3.566031366646539e-06 0  15.002455402193  
359 1.683094360424566  -0.00668448512452553 -3.566031366646539e-06 0  15.0022863493035  
360 1.690418505242176  -0.00668448512452553 -3.566031366646539e-06 0  15.00212432571775  
361 1.698000823298995  -0.00668448512452553 -3.566031366646539e-06 0  15.00196903928332  
362 1.705871716223096  -0.00668448512452553 -3.566031366646539e-06 0  15.00182018543802  
363 1.71406567269794  -0.00668448512452553 -3.566031366646539e-06 0  15.00167749767823  
364 1.722624579467392  -0.00668448512452553 -3.566031366646539e-06 0  15.00154070930852  
365 1.731601668987426  -0.00668448512452553 -3.566031366646539e-06 0  15.00140952832114  
366 1.741046850171732  -0.00668448512452553 -3.566031366646539e-06 0  15.00128386375671  
367 1.750978521425113  -0.00668448512452553 -3.566031366646539e-06 0  15.00116408876146  
368 1.76140987789693  -0.00668448512452553 -3.566031366646539e-06 0  15.00105057773012  
369 1.772345724205457  -0.00668448512452553 -3.566031366646539e-06 0  15.00094370007611  
370 1.783788295655643  -0.00668448512452553 -3.566031366646539e-06 0  15.00084373044379  
371 1.795735348187851  -0.00668448512452553 -3.566031366646539e-06 0  15.00075085649979  
372 1.808182113087134  -0.00668448512452553 -3.566031366646539e-06 0  15.00066515670699  
373 1.821122235313357  -0.00668448512452553 -3.566031366646539e-06 0  15.00058660045453  
374 1.834549459258517  -0.00668448512452553 -3.566031366646539e-06 0  15.00051505185191  
375 1.84845921271249  -0.00668448512452553 -3.566031366646539e-06 0  15.00045027780539  
376 1.862848321224467  -0.00668448512452553 -3.566031366646539e-06 0  15.00039197603952  
377 1.877718076401531  -0.00668448512452553 -3.566031366646539e-06 0  15.00033978067401  
378 1.893074207387809  -0.00668448512452553 -3.566031366646539e-06 0  15.00029328763076  
379 1.908926883102372  -0.00668448512452553 -3.566031366646539e-06 0  15.00025207015708  
380 1.925291650113773  -0.00668448512452553 -3.566031366646539e-06 0  15.00021569643908  
381 1.942189447441591  -0.00668448512452553 -3.566031366646539e-06 0  15.00018373882694  
382 1.959647037340219  -0.00668448512452553 -3.566031366646539e-06 0  15.00015578208591  
383 1.977696628965519  -0.00668448512452553 -3.566031366646539e-06 0  15.0001314322907  
384 1.996376997840896  -0.00668448512452553 -3.566031366646539e-06 0  15.00011031715594  
385 2  -0.00668448512452553 -3.566031366646539e-06 0  15.0001063554383  


==> data/temperatureVol.txt <==
0 0  -0.006684054909880786 -8.258065212105092e-06 0  15  
1 9.664645991821549e-05  -0.006684054909880786 -8.258065212105092e-06 0  15.00000000186772  
2 0.0002256723121767067  -0.006684054909880786 -8.258065212105092e-06 0  15.00000001801356  
3 0.0004837240166936891  -0.006684054909880786 -8.258065212105092e-06 0  15.00000020543649  
4 0.000966132997331947  -0.006684054909880786 -8.258065212105092e-06 0  15.00000176825441  
5 0.001507085011201996  -0.006684054909880786 -8.258065212105092e-06 0  15.00000609721645  
6 0.002125969597491722  -0.006684054909880786 -8.258065212105092e-06 0  15.00001582002454  
7 0.002776758346873749  -0.006684054909880786 -8.258065212105092e-06 0  15.00003273233341  
8 0.00346738521472953  -0.006684054909880786 -8.258065212105092e-06 0  15.00005955557039  
9 0.00418810534231492  -0.006684054909880786 -8.258065212105092e-06 0  15.00009840770491  
10 0.004942062709980194  -0.006684054909880786 -8.258065212105092e-06 0  15.00015195703821  
11 0.005727773988118289  -0.006684054909880786 -8.258065212105092e-06 0  15.00022261408261  
12 0.006546860804370267  -0.006684054909880786 -8.258065212105092e-06 0  15.00031306247552  
13 0.007399763134639139  -0.006684054909880786 -8.258065212105092e-06 0  15.00042591206952  
14 0.008287688429088027  -0.006684054909880786 -8.258065212105092e-06 0  15.00056390339801  
15 0.009211608354391368  -0.006684054909880786 -8.258065212105092e-06 0  15.00072978564404  
16 0.01017274793425331  -0.006684054909880786 -8.258065212105092e-06 0  15.00092639224125  
17 0.01117232862416785  -0.006684054909880786 -8.258065212105092e-06 0  15.00115660056891  
18 0.01221163669131737  -0.006684054909880786 -8.258065212105092e-06 0  15.00142334457503  
19 0.01329188783692406  -0.006684054909880786 -8.258065212105092e-06 0  15.00172957570929  
20 0.01441414618348739  -0.006684054909880786 -8.258065212105092e-06 0  15.00207822080567  
21 0.01557922788816165  -0.006684054909880786 -8.258065212105092e-06 0  15.00247212092355  
22 0.01678755867028822  -0.006684054909880786 -8.258065212105092e-06 0  15.00291393653873  
23 0.01803920547000452  -0.006684054909880786 -8.258065212105092e-06 0  15.00340610385236  
24 0.01933416795999112  -0.006684054909880786 -8.258065212105092e-06 0  15.0039509130481  
25 0.02067207217218037  -0.006684054909880786 -8.258065212105092e-06 0  15.00455035188453  
26 0.0220527511481936  -0.006684054909880786 -8.258065212105092e-06 0  15.00520634620704  
27 0.02347548042710918  -0.006684054909880786 -8.258065212105092e-06 0  15.00592038861809  
28 0.02494021425259047  -0.006684054909880786 -8.258065212105092e-06 0  15.00669415340997  
29 0.02644715828485997  -0.006684054909880786 -8.258065212105092e-06 0  15.00752934498807  
30 0.02799748325201377  -0.006684054909880786 -8.258065212105092e-06 0  15.00842815696685  
31 0.02959243102533622  -0.006684054909880786 -8.258065212105092e-06 0  15.00939284663694  
32 0.03123523218226701  -0.006684054909880786 -8.258065212105092e-06 0  15.01042699623157  
33 0.03292966253969399  -0.006684054909880786 -8.258065212105092e-06 0  15.0115347610448  
34 0.03468239360522504  -0.006684054909880786 -8.258065212105092e-06 0  15.01272254037118  
35 0.03650042414278155  -0.006684054909880786 -8.258065212105092e-06 0  15.01399749367163  
36 0.03838843749100519  -0.006684054909880786 -8.258065212105092e-06 0  15.01536557436497  
37 0.04035008216543431  -0.006684054909880786 -8.258065212105092e-06 0  15.01683224872305  
38 0.04238919007999114  -0.006684054909880786 -8.258065212105092e-06 0  15.0184035351967  
39 0.04450493873307836  -0.006684054909880786 -8.258065212105092e-06 0  15.02008144621221  
40 0.04671676100746801  -0.006684054909880786 -8.258065212105092e-06 0  15.02188496175403  
41 0.04902403792058764  -0.006684054909880786 -8.258065212105092e-06 0  15.02381750435506  
42 0.05144029703244307  -0.006684054909880786 -8.258065212105092e-06 0  15.0258948396697  
43 0.05397235222665719  -0.006684054909880786 -8.258065212105092e-06 0  15.0281277301947  
44 0.0566314242652619  -0.006684054909880786 -8.258065212105092e-06 0  15.03053149819566  
45 0.05942708054719375  -0.006684054909880786 -8.258065212105092e-06 0  15.03312078015324  
46 0.06237043367570179  -0.006684054909880786 -8.258065212105092e-06 0  15.03591270443453  
47 0.06547397980504351  -0.006684054909880786 -8.258065212105092e-06 0  15.03892683709304  
48 0.06875216619598318  -0.006684054909880786 -8.258065212105092e-06 0  15.04218604210685  
49 0.07222285689059808  -0.006684054909880786 -8.258065212105092e-06 0  15.04571817175192  
50 0.07590178609197609  -0.006684054909880786 -8.258065212105092e-06 0  15.04955120579359  
51 0.07980995938009197  -0.006684054909880786 -8.258065212105092e-06 0  15.05372062128238  
52 0.0839725804126784  -0.006684054909880786 -8.258065212105092e-06 0  15.05826974931676  
53 0.08841924808508402  -0.006684054909880786 -8.258065212105092e-06 0  15.06325018696857  
54 0.09317389387209038  -0.006684054909880786 -8.258065212105092e-06 0  15.06871227923255  
55 0.09826633198911335  -0.006684054909880786 -8.258065212105092e-06 0  15.07471824385755  
56 0.1037267247403089  -0.006684054909880786 -8.258065212105092e-06 0  15.08133697841663  
57 0.1096071202833362  -0.006684054909880786 -8.258065212105092e-06 0  15.08867321073936  
58 0.1159530997616009  -0.006684054909880786 -8.258065212105092e-06 0  15.09683536730747  
59 0.1228149491577976  -0.006684054909880786 -8.258065212105092e-06 0  15.10595182429397  
60 0.1302564164070236  -0.006684054909880786 -8.258065212105092e-06 0  15.11618685749737  
61 0.1383319013963591  -0.006684054909880786 -8.258065212105092e-06 0  15.12771394537599  
62 0.1471107840861718  -0.006684054909880786 -8.258065212105092e-06 0  15.14075449185565  
63 0.1566719402044702  -0.006684054909880786 -8.258065212105092e-06 0  15.1555783751701  
64 0.1670873474872821  -0.006684054909880786 -8.258065212105092e-06 0  15.17248568414547  
65 0.1784708785715455  -0.006684054909880786 -8.258065212105092e-06 0  15.19189722238218  
66 0.1909870780685504  -0.006684054909880786 -8.258065212105092e-06 0  15.21439802945078  
67 0.2048073019517272  -0.006684054909880786 -8.258065212105092e-06 0  15.24069014075149  
68 0.2200383296748071  -0.006684054909880786 -8.258065212105092e-06 0  15.27146955288204  
69 0.2367273676088686  -0.006684054909880786 -8.258065212105092e-06 0  15.30741438966565  
70 0.2549522403521301  -0.006684054909880786 -8.258065212105092e-06 0  15.34936924284699  
71 0.2747145614224272  -0.006684054909880786 -8.258065212105092e-06 0  15.39809989671318  
72 0.2959601914638691  -0.006684054909880786 -8.258065212105092e-06 0  15.45427126266267  
73 0.3188694201780409  -0.006684054909880786 -8.258065212105092e-06 0  15.51930673372754  
74 0.3434838551014095  -0.006684054909880786 -8.258065212105092e-06 0  15.59435905911482  
75 0.3699425006302282  -0.006684054909880786 -8.258065212105092e-06 0  15.68105991181762  
76 0.387984102880909  -0.006684054909880786 -8.258065212105092e-06 0  15.74378776311684  
77 0.3987776427117744  -0.006684054909880786 -8.258065212105092e-06 0  15.78307782063943  
78 0.4073875722643119  -0.006684054909880786 -8.258065212105092e-06 0  15.81586927829885  
79 0.4147772496570925  -0.006684054909880786 -8.258065212105092e-06 0  15.8454178906851  
80 0.4214315068410438  -0.006684054909880786 -8.258065212105092e-06 0  15.87344515838778  
81 0.4282347932832587  -0.006684054909880786 -8.258065212105092e-06 0  15.90378928455718  
82 0.4344873208081176  -0.006684054909880786 -8.258065212105092e-06 0  15.93325696035385  
83 0.4406070772462468  -0.006684054909880786 -8.258065212105092e-06 0  15.9636605097657  
84 0.4465208545651288  -0.006684054909880786 -8.258065212105092e-06 0  15.99449364452666  
85 0.4523571922454442  -0.006684054909880786 -8.258065212105092e-06 0  16.02628138605114  
86 0.4580556855432703  -0.006684054909880786 -8.258065212105092e-06 0  16.05854987267529  
87 0.4634876847873903  -0.006684054909880786 -8.258065212105092e-06 0  16.09037689275497  
88 0.4685705251807157  -0.006684054909880786 -8.258065212105092e-06 0  16.12105607966728  
89 0.4734525243443231  -0.006684054909880786 -8.258065212105092e-06 0  16.15131825686225  
90 0.4783969066432548  -0.006684054909880786 -8.258065212105092e-06 0  16.1827695784898  
91 0.4835813012257307  -0.006684054909880786 -8.258065212105092e-06 0  16.2167141259992  
92 0.4890417249629042  -0.006684054909880786 -8.258065212105092e-06 0  16.25386428192981  
93 0.4945575505318808  -0.006684054909880786 -8.258065212105092e-06 0  16.29341699237651  
94 0.4998135332945406  -0.006684054909880786 -8.258065212105092e-06 0  16.33360548833568  
95 0.5  -0.006684054909880786 -8.258065212105092e-06 0  16.33503360924152  
96 0.5019546918658333  -0.006684054909880786 -8.258065212105092e-06 0  16.34790380699254  
97 0.5037046786655289  -0.006684054909880786 -8.258065212105092e-06 0  16.35788894441009  
98 0.5070249995906233  -0.006684054909880786 -8.258065212105092e-06 0  16.37244387954172  
99 0.510365861012535  -0.006684054909880786 -8.258065212105092e-06 0  16.38376324860171  
100 0.5144565870997196  -0.006684054909880786 -8.258065212105092e-06 0  16.39419271245117  
101 0.5189582436966129  -0.006684054909880786 -8.258065212105092e-06 0  16.40298923239838  
102 0.5240875357082043  -0.006684054909880786 -8.258065212105092e-06 0  16.41093934636468  
103 0.5297794169606831  -0.006684054909880786 -8.258065212105092e-06 0  16.41837416090138  
104 0.5360889176889277  -0.006684054909880786 -8.258065212105092e-06 0  16.42579509205368  
105 0.5430298757764944  -0.006684054909880786 -8.258065212105092e-06 0  16.43354932604113  
106 0.5506716051682368  -0.006684054909880786 -8.258065212105092e-06 0  16.44189798962014  
107 0.5589507173016728  -0.006684054909880786 -8.258065212105092e-06 0  16.45081458386065  
108 0.5677867170806792  -0.006684054909880786 -8.258065212105092e-06 0  16.46013476778453  
109 0.5770506480397875  -0.006684054909880786 -8.258065212105092e-06 0  16.46957137155212  
110 0.5866725594375827  -0.006684054909880786 -8.258065212105092e-06 0  16.47888511495417  
111 0.5966128826237245  -0.006684054909880786 -8.258065212105092e-06 0  16.4878922649281  
112 0.6069638518688311  -0.006684054909880786 -8.258065212105092e-06 0  16.49655479677102  
113 0.6175507361767125  -0.006684054909880786 -8.258065212105092e-06 0  16.50466181003265  
114 0.6288331052308765  -0.006684054909880786 -8.258065212105092e-06 0  16.51246653451865  
115 0.6410314197159893  -0.006684054909880786 -8.258065212105092e-06 0  16.51998003629521  
116 0.6541710045014715  -0.006684054909880786 -8.258065212105092e-06 0  16.52708000296713  
117 0.6684257068212278  -0.006684054909880786 -8.258065212105092e-06 0  16.53372166661261  
118 0.6837695912859417  -0.006684054909880786 -8.258065212105092e-06 0  16.53978164551042  
119 0.7003545747161521  -0.006684054909880786 -8.258065212105092e-06 0  16.54523013356152  
120 0.7183311411958683  -0.006684054909880786 -8.258065212105092e-06 0  16.5500436460413  
121 0.7382500408546572  -0.006684054909880786 -8.258065212105092e-06 0  16.55428006252612  
122 0.7604561609552314  -0.006684054909880786 -8.258065212105092e-06 0  16.55792566903665  
123 0.7853575217919667  -0.006684054909880786 -8.258065212105092e-06 0  16.56098223649261  
124 0.8138414396780657  -0.006684054909880786 -8.258065212105092e-06 0  16.5634941272172  
125 0.846827055072491  -0.006684054909880786 -8.258065212105092e-06 0  16.56548886151574  
126 0.8858063862446249  -0.006684054909880786 -8.258065212105092e-06 0  16.56701362834844  
127 0.9330485232844168  -0.006684054909880786 -8.258065212105092e-06 0  16.56812404508993  
128 0.9923525188663349  -0.006684054909880786 -8.258065212105092e-06 0  16.56888354331679  
129 1.070413649206153  -0.006684054909880786 -8.258065212105092e-06 0  16.56935156671233  
130 1.170413649206153  -0.006684054909880786 -8.258065212105092e-06 0  16.56960786637125  
131 1.25  -0.006684054909880786 -8.258065212105092e-06 0  16.56971509994094  
132 1.250625  -0.006684054909880786 -8.258065212105092e-06 0  16.56052458097184  
133 1.251077363477785  -0.006684054909880786 -8.258065212105092e-06 0  16.55087085664646  
134 1.251593789923062  -0.006684054909880786 -8.258065212105092e-06 0  16.53785705772432  
135 1.252067458517743  -0.006684054909880786 -8.258065212105092e-06 0  16.525751964904  
136 1.252550456938906  -0.006684054909880786 -8.258065212105092e-06 0  16.51473137088582  
137 1.25303712764772  -0.006684054909880786 -8.258065212105092e-06 0  16.50647915904693  
138 1.253528072021521  -0.006684054909880786 -8.258065212105092e-06 0  16.50256194851704  
139 1.254031589015103  -0.006684054909880786 -8.258065212105092e-06 0  16.50470757304024  
140 1.254532339702069  -0.006684054909880786 -8.258065212105092e-06 0  16.51434460911414  
141 1.255048821846882  -0.006684054909880786 -8.258065212105092e-06 0  16.53361939732973  
142 1.255570896020005  -0.006684054909880786 -8.258065212105092e-06 0  16.5638502514296  
143 1.256129874616686  -0.006684054909880786 -8.258065212105092e-06 0  16.60968226729876  
144 1.256719203128343  -0.006684054909880786 -8.258065212105092e-06 0  16.67394618865928  
145 1.257335889213393  -0.006684054909880786 -8.258065212105092e-06 0  16.75933845734086  
146 1.257971037430905  -0.006684054909880786 -8.258065212105092e-06 0  16.86684719067839  
147 1.258624550892106  -0.006684054909880786 -8.258065212105092e-06 0  16.99808072728219  
148 1.259270042351866  -0.006684054909880786 -8.258065212105092e-06 0  17.14741932559001  
149 1.259924402348599  -0.006684054909880786 -8.258065212105092e-06 0  17.31835978824756  
150 1.26  -0.006684054909880786 -8.258065212105092e-06 0  17.33829850568203  
151 1.260058488985353  -0.006684054909880786 -8.258065212105092e-06 0  17.35383955785423  
152 1.260112645055173  -0.006684054909880786 -8.258065212105092e-06 0  17.36822337695284  
153 1.260220957194813  -0.006684054909880786 -8.258065212105092e-06 0  17.39673687880119  
154 1.260437581474094  -0.006684054909880786 -8.258065212105092e-06 0  17.45186420259841  
155 1.260870830032654  -0.006684054909880786 -8.258065212105092e-06 0  17.55238968289632  
156 1.261350339623452  -0.006684054909880786 -8.258065212105092e-06 0  17.65121478246212  
157 1.261857449008155  -0.006684054909880786 -8.258065212105092e-06 0  17.7422932351863  
158 1.262350503648624  -0.006684054909880786 -8.258065212105092e-06 0  17.81900028209753  
159 1.262847080805161  -0.006684054909880786 -8.258065212105092e-06 0  17.88525023644926  
160 1.263350678038289  -0.006684054909880786 -8.258065212105092e-06 0  17.94218325382369  
161 1.263852909796517  -0.006684054909880786 -8.258065212105092e-06 0  17.98976682211721  
162 1.264368588369854  -0.006684054909880786 -8.258065212105092e-06 0  18.02992222734918  
163 1.26488647685957  -0.006684054909880786 -8.258065212105092e-06 0  18.06237756629308  
164 1.265396072543577  -0.006684054909880786 -8.258065212105092e-06 0  18.08746217802324  
165 1.265925265232458  -0.006684054909880786 -8.258065212105092e-06 0  18.10688554661417  
166 1.266466019872351  -0.006684054909880786 -8.258065212105092e-06 0  18.12053296267247  
167 1.267029837718512  -0.006684054909880786 -8.258065212105092e-06 0  18.12873786111733  
168 1.267617554233567  -0.006684054909880786 -8.258065212105092e-06 0  18.13145628436972  
169 1.268218917371093  -0.006684054909880786 -8.258065212105092e-06 0  18.12880048903741  
170 1.268837440722546  -0.006684054909880786 -8.258065212105092e-06 0  18.12095880561575  
171 1.269460523099487  -0.006684054909880786 -8.258065212105092e-06 0  18.10845310229934  
172 1.27008921022128  -0.006684054909880786 -8.258065212105092e-06 0  18.09167221190257  
173 1.270725537734481  -0.006684054909880786 -8.258065212105092e-06 0  18.07090726128784  
174 1.271358454520341  -0.006684054909880786 -8.258065212105092e-06 0  18.04693890015712  
175 1.272039283767447  -0.006684054909880786 -8.258065212105092e-06 0  18.01778817772602  
176 1.272757371122381  -0.006684054909880786 -8.258065212105092e-06 0  17.98378149672707  
177 1.27351364303018  -0.006684054909880786 -8.258065212105092e-06 0  17.94485206306939  
178 1.274303769346732  -0.006684054909880786 -8.258065212105092e-06 0  17.90128643789079  
179 1.275123556202067  -0.006684054909880786 -8.258065212105092e-06 0  17.8534693433755  
180 1.275974270832999  -0.006684054909880786 -8.258065212105092e-06 0  17.80152214874316  
181 1.276842355732432  -0.006684054909880786 -8.258065212105092e-06 0  17.74655255821255  
182 1.277730602520579  -0.006684054909880786 -8.258065212105092e-06 0  17.68868692667051  
183 1.278634114753502  -0.006684054909880786 -8.258065212105092e-06 0  17.62855451650944  
184 1.279555686768542  -0.006684054909880786 -8.258065212105092e-06 0  17.56627313535266  
185 1.280489055067388  -0.006684054909880786 -8.258065212105092e-06 0  17.50256790186747  
186 1.281468367167002  -0.006684054909880786 -8.258065212105092e-06 0  17.43538459869609  
187 1.28250437424197  -0.006684054909880786 -8.258065212105092e-06 0  17.36428655721889  
188 1.283592716360593  -0.006684054909880786 -8.258065212105092e-06 0  17.28992756492906  
189 1.284742183969778  -0.006684054909880786 -8.258065212105092e-06 0  17.21212081361139  
190 1.285979262118982  -0.006684054909880786 -8.258065212105092e-06 0  17.12959844514049  
191 1.287300939902379  -0.006684054909880786 -8.258065212105092e-06 0  17.0431822722364  
192 1.288696275424866  -0.006684054909880786 -8.258065212105092e-06 0  16.95423108242737  
193 1.290168787921727  -0.006684054909880786 -8.258065212105092e-06 0  16.86318863485309  
194 1.291699062945796  -0.006684054909880786 -8.258065212105092e-06 0  16.77186095459405  
195 1.29329121493727  -0.006684054909880786 -8.258065212105092e-06 0  16.68057017719252  
196 1.294952026603804  -0.006684054909880786 -8.258065212105092e-06 0  16.58951468860073  
197 1.296660388810086  -0.006684054909880786 -8.258065212105092e-06 0  16.50031947150687  
198 1.298443265969661  -0.006684054909880786 -8.258065212105092e-06 0  16.41208875404373  
199 1.300285700160412  -0.006684054909880786 -8.258065212105092e-06 0  16.32602501161384  
200 1.302210769826422  -0.006684054909880786 -8.258065212105092e-06 0  16.24154921601147  
201 1.304197549626192  -0.006684054909880786 -8.258065212105092e-06 0  16.15997795377666  
202 1.306248439695991  -0.006684054909880786 -8.258065212105092e-06 0  16.08151054158937  
203 1.308348247082269  -0.006684054909880786 -8.258065212105092e-06 0  16.0068983911701  
204 1.310490634594603  -0.006684054909880786 -8.258065212105092e-06 0  15.93641600215214  
205 1.312650137894137  -0.006684054909880786 -8.258065212105092e-06 0  15.87077163725157  
206 1.314843572586126  -0.006684054909880786 -8.258065212105092e-06 0  15.80931414069829  
207 1.317084604182196  -0.006684054909880786 -8.258065212105092e-06 0  15.75158807881332  
208 1.31941286487329  -0.006684054909880786 -8.258065212105092e-06 0  15.69665031746083  
209 1.321851712341501  -0.006684054909880786 -8.258065212105092e-06 0  15.64414054071421  
210 1.324418650615638  -0.006684054909880786 -8.258065212105092e-06 0  15.59391210070985  
211 1.327117207783722  -0.006684054909880786 -8.258065212105092e-06 0  15.54609683952977  
212 1.329939641787761  -0.006684054909880786 -8.258065212105092e-06 0  15.50094509690148  
213 1.332879284148729  -0.006684054909880786 -8.258065212105092e-06 0  15.45858899691405  
214 1.335932547504339  -0.006684054909880786 -8.258065212105092e-06 0  15.41904559902574  
215 1.339101066031114  -0.006684054909880786 -8.258065212105092e-06 0  15.38222955226395  
216 1.342372165148055  -0.006684054909880786 -8.258065212105092e-06 0  15.34817558326305  
217 1.345736874641997  -0.006684054909880786 -8.258065212105092e-06 0  15.31682091011935  
218 1.349176504910998  -0.006684054909880786 -8.258065212105092e-06 0  15.2881392753224  
219 1.352680167952916  -0.006684054909880786 -8.258065212105092e-06 0  15.26199613122388  
220 1.356234686246622  -0.006684054909880786 -8.258065212105092e-06 0  15.23825346240563  
221 1.359830198852153  -0.006684054909880786 -8.258065212105092e-06 0  15.2167403633398  
222 1.36345598355661  -0.006684054909880786 -8.258065212105092e-06 0  15.1972901641445  
223 1.367102575942014  -0.006684054909880786 -8.258065212105092e-06 0  15.17973270296624  
224 1.370760425164417  -0.006684054909880786 -8.258065212105092e-06 0  15.16390554122235  
225 1.374423954709677  -0.006684054909880786 -8.258065212105092e-06 0  15.14964100862666  
226 1.378088808802495  -0.006684054909880786 -8.258065212105092e-06 0  15.1367826195296  
227 1.381755636558368  -0.006684054909880786 -8.258065212105092e-06 0  15.12517502294221  
228 1.385426457490186  -0.006684054909880786 -8.258065212105092e-06 0  15.11467876355444  
229 1.389108728659247  -0.006684054909880786 -8.258065212105092e-06 0  15.10515954404121  
230 1.392800871805953  -0.006684054909880786 -8.258065212105092e-06 0  15.09652243207099  
231 1.396503978335808  -0.006684054909880786 -8.258065212105092e-06 0  15.08867690805431  
232 1.400216200154092  -0.006684054909880786 -8.258065212105092e-06 0  15.08154800716225  
233 1.403935450087517  -0.006684054909880786 -8.258065212105092e-06 0  15.07506827990139  
234 1.407660976971376  -0.006684054909880786 -8.258065212105092e-06 0  15.06917465266606  
235 1.411389875599702  -0.006684054909880786 -8.258065212105092e-06 0  15.06381332182807  
236 1.41511966909898  -0.006684054909880786 -8.258065212105092e-06 0  15.05893470517543  
237 1.418846677456947  -0.006684054909880786 -8.258065212105092e-06 0  15.0544950509343  
238 1.422569587389211  -0.006684054909880786 -8.258065212105092e-06 0  15.05045195349641  
239 1.426289133622232  -0.006684054909880786 -8.258065212105092e-06 0  15.04676537144118  
240 1.429999928086031  -0.006684054909880786 -8.258065212105092e-06 0  15.04340478141076  
241 1.433711692095619  -0.006684054909880786 -8.258065212105092e-06 0  15.04033035014475  
242 1.437426308319059  -0.006684054909880786 -8.258065212105092e-06 0  15.03751365472368  
243 1.441144500725969  -0.006684054909880786 -8.258065212105092e-06 0  15.03493017997825  
244 1.444869735726513  -0.006684054909880786 -8.258065212105092e-06 0  15.03255632783157  
245 1.448600364142334  -0.006684054909880786 -8.258065212105092e-06 0  15.03037405051411  
246 1.452356396260402  -0.006684054909880786 -8.258065212105092e-06 0  15.02835609623644  
247 1.456144900890543  -0.006684054909880786 -8.258065212105092e-06 0  15.02648593000041  
248 1.459963319661313  -0.006684054909880786 -8.258065212105092e-06 0  15.02475318302811  
249 1.463806927984865  -0.006684054909880786 -8.258065212105092e-06 0  15.02314885776869  
250 1.467685865664572  -0.006684054909880786 -8.258065212105092e-06 0  15.02165896780899  
251 1.471597002120903  -0.006684054909880786 -8.258065212105092e-06 0  15.02027585448564  
252 1.475542585095198  -0.006684054909880786 -8.258065212105092e-06 0  15.01899056810548  
253 1.479525762090847  -0.006684054909880786 -8.258065212105092e-06 0  15.01779475986046  
254 1.483554575102603  -0.006684054909880786 -8.258065212105092e-06 0  15.01667966375947  
255 1.487633414359539  -0.006684054909880786 -8.258065212105092e-06 0  15.01563850150756  
256 1.491763078841975  -0.006684054909880786 -8.258065212105092e-06 0  15.01466598939646  
257 1.495943000155374  -0.006684054909880786 -8.258065212105092e-06 0  15.0137575021994  
258 1.500170644791592  -0.006684054909880786 -8.258065212105092e-06 0  15.01290905781074  
259 1.50444655654249  -0.006684054909880786 -8.258065212105092e-06 0  15.0121162960594  
260 1.508771315644004  -0.006684054909880786 -8.258065212105092e-06 0  15.01137518228816  
261 1.513146858086166  -0.006684054909880786 -8.258065212105092e-06 0  15.01068178655443  
262 1.517574642577777  -0.006684054909880786 -8.258065212105092e-06 0  15.0100325856973  
263 1.522056910242021  -0.006684054909880786 -8.258065212105092e-06 0  15.00942424632062  
264 1.526600444634351  -0.006684054909880786 -8.258065212105092e-06 0  15.00885320253927  
265 1.531207702142737  -0.006684054909880786 -8.258065212105092e-06 0  15.00831677794485  
266 1.53588385162612  -0.006684054909880786 -8.258065212105092e-06 0  15.00781225529452  
267 1.540634742803923  -0.006684054909880786 -8.258065212105092e-06 0  15.00733713988952  
268 1.545470325976335  -0.006684054909880786 -8.258065212105092e-06 0  15.00688885474914  
269 1.550398840666775  -0.006684054909880786 -8.258065212105092e-06 0  15.00646530436132  
270 1.555425881463374  -0.006684054909880786 -8.258065212105092e-06 0  15.00606484608463  
271 1.560555279055779  -0.006684054909880786 -8.258065212105092e-06 0  15.00568611805505  
272 1.565789779742313  -0.006684054909880786 -8.258065212105092e-06 0  15.00532794065128  
273 1.571131014952603  -0.006684054909880786 -8.258065212105092e-06 0  15.00498927986144  
274 1.57658162218889  -0.006684054909880786 -8.258065212105092e-06 0  15.0046691020243  
275 1.582144702445141  -0.006684054909880786 -8.258065212105092e-06 0  15.0043664279789  
276 1.587824491496112  -0.006684054909880786 -8.258065212105092e-06 0  15.00408009920226  
277 1.593641628848969  -0.006684054909880786 -8.258065212105092e-06 0  15.00380872731575  
278 1.599564102637918  -0.006684054909880786 -8.258065212105092e-06 0  15.00355310128356  
279 1.605626148322401  -0.006684054909880786 -8.258065212105092e-06 0  15.00331114994864  
280 1.611827166010362  -0.006684054909880786 -8.258065212105092e-06 0  15.0030824154077  
281 1.618183378312461  -0.006684054909880786 -8.258065212105092e-06 0  15.002865901318  
282 1.624703798225533  -0.006684054909880786 -8.258065212105092e-06 0  15.00266097878022  
283 1.63140025260194  -0.006684054909880786 -8.258065212105092e-06 0  15.00246701207395  
284 1.638282178465821  -0.006684054909880786 -8.258065212105092e-06 0  15.00228351064052  
285 1.645362033538584  -0.006684054909880786 -8.258065212105092e-06 0  15.00210996379673  
286 1.652653968028776  -0.006684054909880786 -8.258065212105092e-06 0  15.00194589103716  
287 1.66017419287123  -0.006684054909880786 -8.258065212105092e-06 0  15.00179083834373  
288 1.667944438716331  -0.006684054909880786 -8.258065212105092e-06 0  15.00164432219383  
289 1.675982023509958  -0.006684054909880786 -8.258065212105092e-06 0  15.00150601679929  
290 1.684305280480989  -0.006684054909880786 -8.258065212105092e-06 0  15.00137562930663  
291 1.692934682369611  -0.006684054909880786 -8.258065212105092e-06 0  15.00125287988379  
292 1.701893967926489  -0.006684054909880786 -8.258065212105092e-06 0  15.00113749122463  
293 1.711211088590488  -0.006684054909880786 -8.258065212105092e-06 0  15.00102918628594  
294 1.720918095590819  -0.006684054909880786 -8.258065212105092e-06 0  15.0009276997598  
295 1.7310515564597  -0.006684054909880786 -8.258065212105092e-06 0  15.00083278057214  
296 1.741652611637327  -0.006684054909880786 -8.258065212105092e-06 0  15.0007441972209  
297 1.752768557499784  -0.006684054909880786 -8.258065212105092e-06 0  15.00066172929151  
298 1.764451817698411  -0.006684054909880786 -8.258065212105092e-06 0  15.00058517782544  
299 1.776762689094147  -0.006684054909880786 -8.258065212105092e-06 0  15.0005143543397  
300 1.789767281709965  -0.006684054909880786 -8.258065212105092e-06 0  15.00044909197196  
301 1.8035458561383  -0.006684054909880786 -8.258065212105092e-06 0  15.00038920987494  
302 1.818194098363977  -0.006684054909880786 -8.258065212105092e-06 0  15.00033452481983  
303 1.833814421494985  -0.006684054909880786 -8.258065212105092e-06 0  15.00028488541541  
304 1.850457080206933  -0.006684054909880786 -8.258065212105092e-06 0  15.00024029409534  
305 1.868161436990971  -0.006684054909880786 -8.258065212105092e-06 0  15.00020069492483  
306 1.886957092541723  -0.006684054909880786 -8.258065212105092e-06 0  15.00016595648092  
307 1.906875820509248  -0.006684054909880786 -8.258065212105092e-06 0  15.00013585144187  
308 1.927949620092311  -0.006684054909880786 -8.258065212105092e-06 0  15.00011008005717  
309 1.950223085397264  -0.006684054909880786 -8.258065212105092e-06 0  15.00008827882313  
310 1.973757799885351  -0.006684054909880786 -8.258065212105092e-06 0  15.00007004758105  
311 1.998635141796856  -0.006684054909880786 -8.258065212105092e-06 0  15.00005497477635  
312 2  -0.006684054909880786 -8.258065212105092e-06 0  15.00005416371261  


==> data/time.csv <==
0
50
100
150
200
250
300
350
400
450
500
550
600
650
700
750
800
850
900
950
1000
1050
1100
1150
1200
1250
1300
1350
1400
1450
1500
1550
1600
1650
1700
1750
1800
1850
1900
1950
2000
2050
2100
2150
2200
2250
2300
2350
2400
2450
2500
2550
2600
2650
2700
2750
2800
2850
2900
2950
3000
3050
3100
3150
3200
3250
3300
3350
3400
3450
3500
3550
3600
3650
3700
3750
3800
3850
3900
3950
4000
4050
4100
4150
4200
4250
4300
4350
4400
4450
4500
4550
4600
4650
4700
4750
4800
4850
4900
4950
5000
5050
5100
5150
5200
5250
5300
5350
5400
5450
5500
5550
5600
5650
5700
5750
5800
5850
5900
5950
6000
6050
6100
6150
6200
6250
6300
6350
6400
6450
6500
6550
6600
6650
6700
6750
6800
6850
6900
6950
7000
7050
7100
7150
7200
7250
7300
7350
7400
7450
7500
7550
7600
7650
7700
7750
7800
7850
7900
7950
8000
8050
8100
8150
8200
8250
8300
8350
8400
8450
8500
8550
8600
8650
8700
8750
8800
8850
8900
8950
9000
9050
9100
9150
9200
9250
9300
9350
9400
9450
9500
9550
9600
9650
9700
9750
9800
9850
9900
9950
10000
10050
10100
10150
10200
10250
10300
10350
10400
10450
10500
10550
10600
10650
10700
10750
10800
10850
10900
10950
11000
11050
11100
11150
11200
11250
11300
11350
11400
11450
11500
11550
11600
11650
11700
11750
11800
11850
11900
11950
12000
12050
12100
12150
12200
12250
12300
12350
12400
12450
12500
12550
12600
12650
12700
12750
12800
12850
12900
12950
13000
13050
13100
13150
13200
13250
13300
13350
13400
13450
13500
13550
13600
13650
13700
13750
13800
13850
13900
13950
14000
14050
14100
14150
14200
14250
14300
14350
14400
14450
14500
14550
14600
14650
14700
14750
14800
14850
14900
14950
15000
15050
15100
15150
15200
15250
15300
15350
15400
15450
15500
15550
15600
15650
15700
15750
15800
15850
15900
15950
16000
16050
16100
16150
16200
16250
16300
16350
16400
16450
16500
16550
16600
16650
16700
16750
16800
16850
16900
16950
17000
17050
17100
17150
17200
17250
17300
17350
17400
17450
17500
17550
17600
17650
17700
17750
17800
17850
17900
17950
18000
18050
18100
18150
18200
18250
18300
18350
18400
18450
18500
18550
18600
18650
18700
18750
18800
18850
18900
18950
19000
19050
19100
19150
19200
19250
19300
19350
19400
19450
19500
19550
19600
19650
19700
19750
19800
19850
19900
19950
20000
20050
20100
20150
20200
20250
20300
20350
20400
20450
20500
20550
20600
20650
20700
20750
20800
20850
20900
20950
21000
21050
21100
21150
21200
21250
21300
21350
21400
21450
21500
21550
21600
21650
21700
21750
21800
21850
21900
21950
22000
22050
22100
22150
22200
22250
22300
22350
22400
22450
22500
22550
22600
22650
22700
22750
22800
22850
22900
22950
23000
23050
23100
23150
23200
23250
23300
23350
23400
23450
23500
23550
23600
23650
23700
23750
23800
23850
23900
23950
24000
24050
24100
24150
24200
24250
24300
24350
24400
24450
24500
24550
24600
24650
24700
24750
24800
24850
24900
24950
25000
25050
25100
25150
25200
25250
25300
25350
25400
25450
25500
25550
25600
25650
25700
25750
25800
25850
25900
25950
26000
26050
26100
26150
26200
26250
26300
26350
26400
26450
26500
26550
26600
26650
26700
26750
26800
26850
26900
26950
27000
27050
27100
27150
27200
27250
27300
27350
27400
27450
27500
27550
27600
27650
27700
27750
27800
27850
27900
27950
28000
28050
28100
28150
28200
28250
28300
28350
28400
28450
28500
28550
28600
28650
28700
28750
28800
28850
28900
28950
29000
29050
29100
29150
29200
29250
29300
29350
29400
29450
29500
29550
29600
29650
29700
29750
29800
29850
29900
29950
30000
30050
30100
30150
30200
30250
30300
30350
30400
30450
30500
30550
30600
30650
30700
30750
30800
30850
30900
30950
31000
31050
31100
31150
31200
31250
31300
31350
31400
31450
31500
31550
31600
31650
31700
31750
31800
31850
31900
31950
32000
32050
32100
32150
32200
32250
32300
32350
32400
32450
32500
32550
32600
32650
32700
32750
32800
32850
32900
32950
33000
33050
33100
33150
33200
33250
33300
33350
33400
33450
33500
33550
33600
33650
33700
33750
33800
33850
33900
33950
34000
34050
34100
34150
34200
34250
34300
34350
34400
34450
34500
34550
34600
34650
34700
34750
34800
34850
34900
34950
35000
35050
35100
35150
35200
35250
35300
35350
35400
35450
35500
35550
35600
35650
35700
35750
35800
35850
35900
35950
36000
36050
36100
36150
36200
36250
36300
36350
36400
36450
36500
36550
36600
36650
36700
36750
36800
36850
36900
36950
37000
37050
37100
37150
37200
37250
37300
37350
37400
37450
37500
37550
37600
37650
37700
37750
37800
37850
37900
37950
38000
38050
38100
38150
38200
38250
38300
38350
38400
38450
38500
38550
38600
38650
38700
38750
38800
38850
38900
38950
39000
39050
39100
39150
39200
39250
39300
39350
39400
39450
39500
39550
39600
39650
39700
39750
39800
39850
39900
39950
40000
40050
40100
40150
40200
40250
40300
40350
40400
40450
40500
40550
40600
40650
40700
40750
40800
40850
40900
40950
41000
41050
41100
41150
41200
41250
41300
41350
41400
41450
41500
41550
41600
41650
41700
41750
41800
41850
41900
41950
42000
42050
42100
42150
42200
42250
42300
42350
42400
42450
42500
42550
42600
42650
42700
42750
42800
42850
42900
42950
43000
43050
43100
43150
43200
43250
43300
43350
43400
43450
43500
43550
43600
43650
43700
43750
43800
43850
43900
43950
44000
44050
44100
44150
44200
44250
44300
44350
44400
44450
44500
44550
44600
44650
44700
44750
44800
44850
44900
44950
45000
45050
45100
45150
45200
45250
45300
45350
45400
45450
45500
45550
45600
45650
45700
45750
45800
45850
45900
45950
46000
46050
46100
46150
46200
46250
46300
46350
46400
46450
46500
46550
46600
46650
46700
46750
46800
46850
46900
46950
47000
47050
47100
47150
47200
47250
47300
47350
47400
47450
47500
47550
47600
47650
47700
47750
47800
47850
47900
47950
48000
48050
48100
48150
48200
48250
48300
48350
48400
48450
48500
48550
48600
48650
48700
48750
48800
48850
48900
48950
49000
49050
49100
49150
49200
49250
49300
49350
49400
49450
49500
49550
49600
49650
49700
49750
49800
49850
49900
49950
50000
50050
50100
50150
50200
50250
50300
50350
50400
50450
50500
50550
50600
50650
50700
50750
50800
50850
50900
50950
51000
51050
51100
51150
51200
51250
51300
51350
51400
51450
51500
51550
51600
51650
51700
51750
51800
51850
51900
51950
52000
52050
52100
52150
52200
52250
52300
52350
52400
52450
52500
52550
52600
52650
52700
52750
52800
52850
52900
52950
53000
53050
53100
53150
53200
53250
53300
53350
53400
53450
53500
53550
53600
53650
53700
53750
53800
53850
53900
53950
54000
54050
54100
54150
54200
54250
54300
54350
54400
54450
54500
54550
54600
54650
54700
54750
54800
54850
54900
54950
55000
55050
55100
55150
55200
55250
55300
55350
55400
55450
55500
55550
55600
55650
55700
55750
55800
55850
55900
55950
56000
56050
56100
56150
56200
56250
56300
56350
56400
56450
56500
56550
56600
56650
56700
56750
56800
56850
56900
56950
57000
57050
57100
57150
57200
57250
57300
57350
57400
57450
57500
57550
57600
57650
57700
57750
57800
57850
57900
57950
58000
58050
58100
58150
58200
58250
58300
58350
58400
58450
58500
58550
58600
58650
58700
58750
58800
58850
58900
58950
59000
59050
59100
59150
59200
59250
59300
59350
59400
59450
59500
59550
59600
59650
59700
59750
59800
59850
59900
59950
60000
60050
60100
60150
60200
60250
60300
60350
60400
60450
60500
60550
60600
60650
60700
60750
60800
60850
60900
60950
61000
61050
61100
61150
61200
61250
61300
61350
61400
61450
61500
61550
61600
61650
61700
61750
61800
61850
61900
61950
62000
62050
62100
62150
62200
62250
62300
62350
62400
62450
62500
62550
62600
62650
62700
62750
62800
62850
62900
62950
63000
63050
63100
63150
63200
63250
63300
63350
63400
63450
63500
63550
63600
63650
63700
63750
63800
63850
63900
63950
64000
64050
64100
64150
64200
64250
64300
64350
64400
64450
64500
64550
64600
64650
64700
64750
64800
64850
64900
64950
65000
65050
65100
65150
65200
65250
65300
65350
65400
65450
65500
65550
65600
65650
65700
65750
65800
65850
65900
65950
66000
66050
66100
66150
66200
66250
66300
66350
66400
66450
66500
66550
66600
66650
66700
66750
66800
66850
66900
66950
67000
67050
67100
67150
67200
67250
67300
67350
67400
67450
67500
67550
67600
67650
67700
67750
67800
67850
67900
67950
68000
68050
68100
68150
68200
68250
68300
68350
68400
68450
68500
68550
68600
68650
68700
68750
68800
68850
68900
68950
69000
69050
69100
69150
69200
69250
69300
69350
69400
69450
69500
69550
69600
69650
69700
69750
69800
69850
69900
69950
70000
70050
70100
70150
70200
70250
70300
70350
70400
70450
70500
70550
70600
70650
70700
70750
70800
70850
70900
70950
71000
71050
71100
71150
71200
71250
71300
71350
71400
71450
71500
71550
71600
71650
71700
71750
71800
71850
71900
71950
72000
72050
72100
72150
72200
72250
72300
72350
72400
72450
72500
72550
72600
72650
72700
72750
72800
72850
72900
72950
73000
73050
73100
73150
73200
73250
73300
73350
73400
73450
73500
73550
73600
73650
73700
73750
73800
73850
73900
73950
74000
74050
74100
74150
74200
74250
74300
74350
74400
74450
74500
74550
74600
74650
74700
74750
74800
74850
74900
74950
75000


==> data/voltageRef.txt <==
# RESULT_voltageBetweenTerminals on 3000000
 0 0
 1e-05 8.185676006264291e-06
 3e-05 1.532548123506326e-05
 7.000000000000001e-05 2.01007513510932e-05
 0.00015 2.555393404907213e-05
 0.0003100000000000001 4.227912629580922e-05
 0.0006300000000000001 7.68750390907424e-05
 0.001004269715692427 0.0001153189466446914
 0.001431143594784821 0.0001575800935605
 0.001885895834289145 0.0002011503481680925
 0.002365544357681278 0.0002456822854235603
 0.002865465307254793 0.0002907086552921966
 0.003385729202072796 0.0003362033978724483
 0.003925692661573022 0.0003820768030887901
 0.004485733789500285 0.0004283260118291705
 0.005065956211375593 0.0004749236824311597
 0.00566661685279567 0.0005218548240532268
 0.0062878103449939 0.0005690926106503021
 0.006929584413599951 0.0006166088123067027
 0.007591896337800249 0.0006643713917447038
 0.008274715069345134 0.0007123523305536541
 0.008978049395355023 0.0007605292737759166
 0.00970200645125132 0.0008088888295343619
 0.01044686334982771 0.0008574301378747404
 0.01121314373789742 0.0009061681831477458
 0.01200164268758675 0.0009551334149512044
 0.01281332875240561 0.001004364108651103
 0.01364944920937371 0.001053912201077816
 0.01451132403510039 0.001103828828878151
 0.01540059075688536 0.001154177660323836
 0.01631893727467247 0.001205018521831366
 0.01726817865889064 0.001256415079444942
 0.01825011457005495 0.001308422924005387
 0.01926687763490062 0.001361104739966052
 0.02032022220114495 0.001414499939382934
 0.02141229215708024 0.001468662960170508
 0.02254503864650267 0.001523630022695028
 0.02372053663394464 0.001579438481884422
 0.02494071246233346 0.001636113726872817
 0.02620744041172304 0.001693667004589227
 0.02751881675721136 0.001751953001750464
 0.02888448748568557 0.001811320838445382
 0.0303006152001923 0.001871524493939852
 0.03177121666590626 0.001932653222682923
 0.0332969305588177 0.001994650405081521
 0.03487982120195793 0.002057514420095608
 0.0365214852592728 0.002121220666240827
 0.03822335193106568 0.002185735305339669
 0.03998834674368834 0.002251076684361521
 0.04181737521797215 0.002317184593998917
 0.04371268633248658 0.002384041990565605
 0.04567623907911852 0.002451618745973429
 0.04771094168754168 0.002519914051143986
 0.04981944606132514 0.002588913213331294
 0.05200439394471901 0.002658595810245961
 0.0542692305675979 0.002728961047292834
 0.05661745854819919 0.002800003498539527
 0.05905239522160367 0.002871705875255205
 0.06158045970337364 0.00294413244754801
 0.06420553199909979 0.003017265061728678
 0.0669334239304429 0.003091131184691817
 0.06976956596484674 0.003165737904265158
 0.07271998935879526 0.003241099692284216
 0.07579270001488984 0.003317267961180751
 0.07899545006751323 0.003394275030819493
 0.08233446256076282 0.003472103105328413
 0.08581931885842185 0.003550804996828551
 0.08946100288969058 0.003630449512421033
 0.09327123642687797 0.003711102221037797
 0.09726671399964885 0.003792909590529197
 0.1014668452839837 0.003876041413317331
 0.1058864566936901 0.003960555018630936
 0.1105343223647667 0.004046382957688944
 0.1154336775398365 0.004133711541344294
 0.1206057779787663 0.004222663621325849
 0.1260853067496776 0.004313556482000589
 0.1318874481391918 0.004406360704389546
 0.1380426995718171 0.004501279893400067
 0.1445676831378047 0.004598295052818846
 0.15150479334374 0.004697755557125742
 0.1589080159776336 0.004800132869801736
 0.166832437333247 0.004905869503883795
 0.1753145087934848 0.005015140809053541
 0.1844066721081036 0.00512832782899769
 0.1941372917936673 0.005245524540326226
 0.2045646221668828 0.005367202699621203
 0.2157211394796334 0.005493554250300701
 0.2276270328264437 0.005624681325825382
 0.2403794701498385 0.005761551625324967
 0.2539841042620452 0.00590419253976822
 0.2686115635921134 0.006054322950894799
 0.2842839844745132 0.006212155389893738
 0.3011575673601202 0.006379269269067466
 0.3193027588822429 0.006556399085361619
 0.3389252208209981 0.006745609562886229
 0.3601558502316666 0.006948398482610613
 0.3801955983207361 0.007140260175728011
 0.3907962309120022 0.007244710543201977
 0.3986996244432789 0.007326503672162179
 0.4054913452339811 0.007401227340372359
 0.4115986076229731 0.007472866002194613
 0.4178494905864897 0.007550977711979235
 0.4235005055896294 0.007625505332985866
 0.4288316153099507 0.007699039999657108
 0.4338080705025686 0.00777030340303904
 0.4386884061399579 0.007842545523141883
 0.4436754505681215 0.007918700923701545
 0.4489087114279666 0.008001057391879507
 0.4542683177065219 0.008087760505137605
 0.4595262254668944 0.008174716026480167
 0.464695183568444 0.008261474160219016
 0.4699272893485263 0.008350007183656277
 0.4754020289379736 0.00844305864752171
 0.4812499502205596 0.008543201676059058
 0.4873522783445017 0.008650261400421702
 0.4933325447303509 0.008761539013229985
 0.4993486440304253 0.00888538425523479
 0.5 0.008899189190595316
 0.5010827348373728 0.008801155815626722
 0.5021089807935576 0.008722783327370469
 0.5041614727059273 0.008585819817919067
 0.5066330176945276 0.008439747747362603
 0.5095970419799641 0.008284443324824172
 0.5129418883295813 0.008128352799094867
 0.5166835220681872 0.007972455367268028
 0.5208165742111278 0.007818528905667803
 0.5253855684941283 0.007666606108146189
 0.530446826618026 0.007516834199709489
 0.536053356423874 0.007369885680456039
 0.5422339489567956 0.007227205626760827
 0.5488800009678915 0.007092598723193819
 0.5558159329968265 0.006969495578926381
 0.5628843365125688 0.006859438509493202
 0.5701055703306259 0.006760764538809048
 0.5774982851397826 0.006672135014346143
 0.5851165757297189 0.006592113251729057
 0.5929989470697297 0.006519736642276042
 0.60120578554615 0.00645409132801763
 0.6098055470551457 0.00639444536267579
 0.6188771655691446 0.006340216919719728
 0.6284790038725602 0.006291087378726718
 0.6386780898326486 0.00624677146471438
 0.6495452508859283 0.006207028255997765
 0.661170740755528 0.006171601041982677
 0.6736457164903156 0.006140276522375164
 0.6870882420451678 0.006112811065062645
 0.7016663588851012 0.00608892480037949
 0.7175759835398972 0.006068368175847895
 0.7350743250109143 0.006050884325649906
 0.7544876129749054 0.006036226040999584
 0.7762750787015804 0.006024132293374578
 0.801055741929433 0.006014356390209005
 0.8297139106039573 0.006006650273624911
 0.8635397028834383 0.006000769707491188
 0.9045115819520988 0.005996468999834603
 0.9557836013619975 0.005993501141413559
 1.022851900103893 0.00599164457435813
 1.116261960716445 0.005990533907627778
 1.216261960716445 0.005990084391341648
 1.25 0.005989968365173637
 1.25015625 0.004699803798064664
 1.25046875 0.002973706502240412
 1.25078581286461 0.001280752873484934
 1.251167665809574 -0.0006978732773516654
 1.251542113515326 -0.002585130423890122
 1.251924356823274 -0.004461212891231691
 1.252301076182815 -0.006264479257894181
 1.252679040132836 -0.008031160734082742
 1.253055448420442 -0.00975248703833078
 1.253433007958089 -0.01144573321101008
 1.253811407239845 -0.01311399773020917
 1.254190970449641 -0.01476198112434721
 1.254575220550248 -0.01640772981400747
 1.254971724305564 -0.0180849152371132
 1.255378270081729 -0.01978274709742351
 1.255804039075336 -0.02153565820322841
 1.256249261808932 -0.02334004019001601
 1.256712682652374 -0.02518678610795805
 1.25718253637314 -0.02702714737405428
 1.257661464705065 -0.02887036333461144
 1.258160218619153 -0.03075531357987347
 1.258671824711867 -0.0326535808005412
 1.25919312542396 -0.03455244542042362
 1.259728639256488 -0.03646709488933753
 1.26 -0.03742830064405137
 1.260053691693453 -0.03691161972630053
 1.260106107872577 -0.03675694421035986
 1.260210940230827 -0.03656046446471029
 1.260420604947325 -0.03612685372123037
 1.260705416117964 -0.03556915740730275
 1.261018561149302 -0.03498863195463073
 1.261356430556148 -0.03439342141727871
 1.261706991691399 -0.03380472520808838
 1.262067109062882 -0.03322684368422559
 1.262426649415915 -0.03267394844385738
 1.262786930181951 -0.03214190265151086
 1.263154773795367 -0.03161972538640535
 1.263535860749348 -0.03109958677160211
 1.263932434793594 -0.03057922002446993
 1.264346538888069 -0.03005703579074936
 1.264775241882298 -0.02953760194181547
 1.265215630135657 -0.02902480040323032
 1.265664938546432 -0.0285218011772154
 1.266115542360711 -0.02803637704972721
 1.266560056243318 -0.02757494552603821
 1.267001883309602 -0.02713255032334023
 1.267454609905193 -0.02669532926528415
 1.267926657445271 -0.02625588781160433
 1.268422087271145 -0.02581166538227272
 1.268942217001048 -0.02536284902560049
 1.269483246626921 -0.02491380156773724
 1.270042952344201 -0.02446710683916825
 1.270618853756149 -0.02402519616927569
 1.271207054499026 -0.02359116255169029
 1.271801109997592 -0.02316937637460877
 1.272396101022275 -0.02276253547923038
 1.272998308808716 -0.02236578339568946
 1.273618154892584 -0.02197235979693879
 1.274263402835165 -0.02157801749560069
 1.274940425115051 -0.02117994902049886
 1.275653568585482 -0.02077695201107506
 1.276405995090488 -0.02036875167067229
 1.277198405652867 -0.01995650684223443
 1.278030719039939 -0.0195417453555376
 1.278902980261099 -0.01912585129376717
 1.279815053167706 -0.01871011869564388
 1.280767521902698 -0.01829515512755999
 1.281763231132236 -0.0178802734091786
 1.282804289652485 -0.01746506702342396
 1.283893296019553 -0.01704909554482419
 1.285030862679528 -0.01663282155509623
 1.286218887313535 -0.01621631323145763
 1.287456390064518 -0.01580064004228549
 1.288743468412151 -0.01538643859043258
 1.290081930714267 -0.01497380256064249
 1.291472281850801 -0.01456324999491963
 1.292913416510036 -0.01415573035534814
 1.29440410426544 -0.01375215073600794
 1.295938572727119 -0.01335448677343642
 1.297509176823727 -0.01296491840202033
 1.299119371622883 -0.01258281074117854
 1.300771553339555 -0.01220793846577276
 1.302465216701336 -0.0118408368677426
 1.304195154283455 -0.01148298150046101
 1.305951507601103 -0.01113642874684596
 1.307725389171347 -0.0108023969691772
 1.309525868553413 -0.0104783683084758
 1.311369883434601 -0.01016070324507949
 1.313261842111414 -0.00984832220454916
 1.315194828925555 -0.009542115470918449
 1.317173241567904 -0.009241252232283701
 1.319197283084222 -0.008945668522705902
 1.321268631786031 -0.008655149330865662
 1.323386336770269 -0.00836988398552601
 1.325548073422187 -0.0080902281087108
 1.327751693690382 -0.007816477167135419
 1.329994950611354 -0.007548898246881424
 1.332275667449818 -0.007287706108966379
 1.33459231318104 -0.007033003081246497
 1.336943266856224 -0.006784870300072425
 1.33932618449099 -0.006543432013347613
 1.341737467689611 -0.006308896356223607
 1.344173069566443 -0.006081465387495864
 1.346628617593413 -0.005861321555822169
 1.349099892802911 -0.00564858693674357
 1.351583747420202 -0.005443257319721966
 1.354077514088444 -0.005245267138095843
 1.356579613751609 -0.005054454113082204
 1.359088773851168 -0.004870631607029746
 1.361603849262392 -0.004693605033320627
 1.364124037827518 -0.004523158918454122
 1.366648418519667 -0.004359090982024907
 1.369176185877525 -0.004201195644168956
 1.371706381723657 -0.004049281154184649
 1.374238060282842 -0.003903158120794386
 1.376770437886986 -0.0037626321938222
 1.379302210314993 -0.003627540563144603
 1.381831830546237 -0.003497733008034562
 1.384357522526882 -0.003373069537681701
 1.3868768237291 -0.003253439539541012
 1.389386812467752 -0.003138746698207158
 1.391886314458507 -0.003028813027645004
 1.394375444289034 -0.002923412319619982
 1.396860096991548 -0.002822103805748184
 1.399343868315857 -0.002724578582096443
 1.401827658033439 -0.002630653966163294
 1.404314834996826 -0.002540072185840157
 1.406802822122454 -0.002452799509352713
 1.409292341790864 -0.002368686496257801
 1.411783290825848 -0.002287618270275931
 1.414276251365999 -0.002209463429415122
 1.41677368224918 -0.002134042944291034
 1.419279589326434 -0.002061149073559328
 1.421801512031173 -0.001990498694197327
 1.424340249011984 -0.001922016174046263
 1.426898299118139 -0.001855587434240703
 1.429477040329507 -0.00179113520027448
 1.432076553830397 -0.001728617461092536
 1.434695809021463 -0.001668017057631688
 1.437333571380748 -0.001609317774605
 1.439991121613539 -0.001552447671927406
 1.442668894994673 -0.001497356159305172
 1.445363913613199 -0.001444058920837122
 1.448075608763386 -0.001392518980203314
 1.450800937337735 -0.001342742041381668
 1.453541861067876 -0.001294641620609042
 1.456299867015538 -0.001248145572005642
 1.459075702210455 -0.001203197840249895
 1.461869029200101 -0.00115976135984768
 1.464679385675458 -0.001117800612565098
 1.467506839500574 -0.001077272444801674
 1.470351920103598 -0.001038128555365618
 1.473214959067487 -0.001000324916339424
 1.476095728545086 -0.0009638258231263376
 1.478996343288424 -0.0009285684910459285
 1.481920512785014 -0.0008944770017799257
 1.484870653090208 -0.0008614966885252208
 1.487849806635441 -0.0008295708735858523
 1.490860751608578 -0.0007986505907411561
 1.493904735933712 -0.0007687056621529738
 1.496982278923703 -0.0007397139223567165
 1.500093375940655 -0.0007116580093177353
 1.503237728634359 -0.0006845225129372253
 1.506413924955754 -0.0006582998655695619
 1.509620715792855 -0.0006329790181891694
 1.512857211358878 -0.0006085444919447202
 1.516122770381022 -0.0005849779084598953
 1.519416597286473 -0.000562261297568288
 1.522738622476333 -0.0005403710939070537
 1.52608869660608 -0.0005192788469030979
 1.529477075763647 -0.0004989080083575197
 1.532881985325528 -0.0004793625596097337
 1.536319708556591 -0.0004605253667963178
 1.539784808392392 -0.0004424042581159744
 1.543282199791221 -0.0004249528151400475
 1.546813312980248 -0.0004081451046826731
 1.550380875092325 -0.0003919508627621983
 1.553987588497898 -0.0003763423407619896
 1.557636833664121 -0.0003612911759195231
 1.561331753617829 -0.0003467724325194027
 1.565075706176331 -0.0003327625427496107
 1.568872478150736 -0.000319238143718181
 1.572727675674684 -0.0003061723045909778
 1.576648255678638 -0.0002935370497935541
 1.580644015135492 -0.0002812994243362311
 1.584727153426441 -0.0002694249001377157
 1.588910219159222 -0.000257883990128339
 1.593205008976355 -0.0002466545417728681
 1.597622190659769 -0.0002357217216879081
 1.602174034126405 -0.0002250703245950158
 1.606875364147932 -0.000214683682229127
 1.611738480968869 -0.0002045546764797379
 1.616775104268986 -0.0001946802670231571
 1.621995913899378 -0.0001850612999140028
 1.627411097332272 -0.0001757006987013935
 1.633030570117203 -0.000166602571203415
 1.638864268693052 -0.0001577715329273212
 1.644923779454633 -0.0001492099872312698
 1.651220639906849 -0.0001409212379602278
 1.657768001209876 -0.0001329067121047681
 1.664580835122783 -0.0001251666516480667
 1.671675494751685 -0.0001177002047074469
 1.679067667196957 -0.0001105076930436887
 1.68677164978328 -0.0001035911148683443
 1.694802031094102 -9.695175727771941e-05
 1.703172799182374 -9.059052024636748e-05
 1.711897075100322 -8.450856520936622e-05
 1.720986845548383 -7.87065000464237e-05
 1.730453372378671 -7.318352612386226e-05
 1.740305476614589 -6.793835667709217e-05
 1.750550652117724 -6.296884659542763e-05
 1.761195399224804 -5.827208256374259e-05
 1.772245131006827 -5.384347955640735e-05
 1.783704583318898 -4.967617994603288e-05
 1.795577961901088 -4.576253549850104e-05
 1.807870369713986 -4.209386227067238e-05
 1.820589301963413 -3.866042823560775e-05
 1.833745196832592 -3.545167570716977e-05
 1.847351511098697 -3.24561895275556e-05
 1.861424986354363 -2.966235058174656e-05
 1.87598693028336 -2.705850856225748e-05
 1.891063898190149 -2.463329612361949e-05
 1.906687265368898 -2.237577826965012e-05
 1.922895018680353 -2.027553009418067e-05
 1.939730509537648 -1.832298343128435e-05
 1.957245570614261 -1.650895407694961e-05
 1.975499428688374 -1.48250732040292e-05
 1.994561911395067 -1.326354376825626e-05
 2 -1.283253574894056e-05


==> data/voltageTSA.txt <==
# RESULT_voltageBetweenTerminals on 3000001
 0 0
 1e-05 9.665464295631814e-06
 3e-05 1.780304758016246e-05
 7.000000000000001e-05 2.257966385372376e-05
 0.00015 2.837182316447727e-05
 0.0003100000000000001 4.409062675540979e-05
 0.0006300000000000001 7.851219560219833e-05
 0.001051663973113671 0.0001218143216287006
 0.001528858426706931 0.000168926765940805
 0.002045699416602942 0.00021820703530276
 0.002587995938091195 0.0002682292634864186
 0.003153358766681064 0.000318740478033715
 0.003738782091839188 0.0003694522286984915
 0.004343731178717333 0.0004203020278890733
 0.004967356915473706 0.00047120376097471
 0.005609360149149472 0.0005221197719845991
 0.006269398743310743 0.000573011293060297
 0.006947351645107661 0.0006238588902396626
 0.007643229944567876 0.0006746543200190399
 0.008357319358100987 0.000725409432040903
 0.009090216652484703 0.0007761563822158494
 0.009842844492256978 0.0008269462288234989
 0.01061639927554108 0.0008778432840288855
 0.01141249432692037 0.0009289324127859866
 0.01223291933580796 0.0009803017018569767
 0.01307957979666476 0.001032038268126471
 0.01395429815696404 0.001084217304613697
 0.01485898399400656 0.001136911620596887
 0.01579558220910811 0.001190187775700275
 0.01676601317259187 0.001244104825048175
 0.01777220388511414 0.001298718328704385
 0.01881599988793458 0.001354072547716091
 0.01989930465313477 0.00141020443783336
 0.02102408046489434 0.00146715314802452
 0.02219210722880537 0.001524941289740547
 0.02340533548386072 0.001583595603516349
 0.02466571109353463 0.0016431368843835
 0.0259752136815207 0.001703583750807892
 0.02733580683072366 0.001764940776930798
 0.02874548116363251 0.001827050707142278
 0.03021479826636587 0.001890289024931414
 0.03174032502041898 0.001954417338503807
 0.03332680523638462 0.002019541641047245
 0.03497549109633431 0.002085615389078626
 0.03668965305944107 0.002152667572596717
 0.03847185341838134 0.002220691445615617
 0.04032540180878857 0.002289701253923093
 0.04225354160472689 0.002359701428764666
 0.04425939796692929 0.002430681765178296
 0.04634679867199126 0.00250264760845751
 0.04851947528060195 0.002575593815665363
 0.05078180599547451 0.002649528347066017
 0.05313831352931581 0.00272445247516332
 0.05559409767508751 0.002800374588900432
 0.05815406220193019 0.00287728563380539
 0.06082398567066959 0.002955191185001144
 0.06361027883881455 0.003034102073458176
 0.06652009233106622 0.003114036184152288
 0.06956045544056216 0.003194993468479812
 0.07273963528593949 0.003276991604409093
 0.07606655043372072 0.003360049721127896
 0.07955002904687662 0.003444166815030833
 0.08320125916774657 0.003529380268066236
 0.08703014104351743 0.003615679180802754
 0.09104764696122278 0.003703065835888479
 0.09526514835601779 0.003791530587537878
 0.09969727819083903 0.003881114331956587
 0.104368054408562 0.00397201416429098
 0.1092994392112343 0.004064349271137906
 0.114510791945529 0.004158163755161818
 0.1200233775490201 0.004253513877507189
 0.1258593535166141 0.004350451422313982
 0.1320493381976231 0.004449141949417835
 0.1386239141813941 0.004549721122654746
 0.1456153182128314 0.004652325395637389
 0.1530540939910512 0.00475705274805507
 0.1609645683055647 0.004863916340574688
 0.1694121038246213 0.004973459577081915
 0.1784479975323583 0.005086000840487509
 0.1881208791160441 0.005201817623312058
 0.198456985152808 0.005320942641029212
 0.2094912652177668 0.005443554318976018
 0.2212532200994342 0.005569811388493121
 0.2337711740488195 0.005699914605177075
 0.2470469202633231 0.005833872634972294
 0.2611514601877594 0.005972378526291187
 0.2760132402899371 0.006114815396348344
 0.2917525315266827 0.006262439463674972
 0.3084370247074039 0.006415990980270679
 0.326181344682154 0.006576634386998471
 0.345083045016088 0.006745414047548825
 0.3652202061010124 0.006923842428979398
 0.3786506958265302 0.007044593360324407
 0.3873782016278464 0.007126274249832339
 0.3944301116852916 0.007196162724728911
 0.4005456073380604 0.007260844266891087
 0.4060973449917608 0.007323410825472006
 0.4117610567308101 0.007391246433642732
 0.4169743314705712 0.007457004653868044
 0.4220225611535315 0.007523535857285915
 0.4267998635933536 0.007588884926969338
 0.4313548842450118 0.007653258318854025
 0.4357589594588198 0.007717339089972832
 0.4401563084125459 0.007783022916798575
 0.4446950115265464 0.007852434735766073
 0.4494420947252618 0.007926560993127298
 0.4543303177225575 0.008004218312261131
 0.459239557115109 0.008083156658941184
 0.464197535246295 0.008163368796275336
 0.4693332909782233 0.008246594581824135
 0.4748120922327694 0.008335568433231801
 0.4806960678918818 0.008432497064029881
 0.486775649244209 0.00853732299540059
 0.4928870924490015 0.008652492692398404
 0.4991249452534494 0.008785435918789559
 0.5 0.008804767036145075
 0.5011879199682978 0.008697994719053286
 0.5023251814650428 0.00861263555083411
 0.5045997044585329 0.0084640250406629
 0.5071513852466601 0.008316122593407953
 0.5102241611844989 0.008158206106806039
 0.5136498035602773 0.008001346593672303
 0.5175228696964028 0.007843205828860115
 0.5218412747904779 0.007685985676665614
 0.5266740732370987 0.007529484380626381
 0.5320544009947992 0.007375069529352384
 0.5380015408385869 0.007224461133580479
 0.5444202255525251 0.007081458914970253
 0.5511835626522448 0.006949063904457334
 0.5581377774108853 0.006829344312007049
 0.5651955814608288 0.006722286951026818
 0.5723318079345638 0.006626730310710456
 0.5795506224978324 0.00654128127488184
 0.5869350320962951 0.006464036615996481
 0.5945166817145583 0.006394031028507574
 0.6024090454148898 0.006329908678102281
 0.6106587058163524 0.00627117311948419
 0.6193482518405578 0.006217252923720707
 0.628531978901829 0.006167900590386452
 0.6382759442923442 0.006122881299277263
 0.6486656692802862 0.006081958070315765
 0.6597450376494794 0.006045087537424046
 0.6715968307261851 0.006012096153964571
 0.6843333611445733 0.005982773273711042
 0.6980767703461227 0.005956935837943729
 0.7129827131209634 0.005934381790345489
 0.7292443715027782 0.005914902466165964
 0.7471499833181809 0.005898253119578827
 0.7670186362213883 0.005884235883743713
 0.7893259263974252 0.005872619566133557
 0.8147046357713517 0.005863186374301664
 0.8440483338123737 0.005855715670843244
 0.8786247615606888 0.00584999195323351
 0.9203313423750771 0.005845791429984066
 0.9721308271343465 0.005842878737619578
 1.038936644217078 0.005841044182221459
 1.129355468656055 0.005839961099467091
 1.229355468656055 0.005839459523716733
 1.25 0.005839367468431464
 1.250437560814776 0.002929046800910894
 1.250810381080238 0.0009267574364593829
 1.251194729789749 -0.001073016432879379
 1.251559767594294 -0.002924439646875041
 1.251922690938724 -0.004721110921010737
 1.252278778912779 -0.0064443164530233
 1.252633233069452 -0.008123302808326629
 1.25298534370329 -0.00975916049837868
 1.253336921524881 -0.01136483063307997
 1.253688373901644 -0.01294572982387795
 1.254038141687629 -0.01449821957915017
 1.254401578095304 -0.01609218681681462
 1.25477787337393 -0.01772370012995557
 1.255168313453396 -0.01939579533394321
 1.255575849479387 -0.02111734534294041
 1.25600624928871 -0.02290806955761749
 1.256453863687026 -0.02474048094215424
 1.256910342355227 -0.0265782433616637
 1.257363516001711 -0.02837270159424905
 1.257825381442386 -0.03017109655713235
 1.258329087865373 -0.03209722567876886
 1.258839966895546 -0.03401583303206401
 1.259342932933676 -0.03587199589426878
 1.259837418736389 -0.03766629873080163
 1.26 -0.03825304045615709
 1.260044595500271 -0.03768046172206819
 1.260088125901428 -0.03753989059544177
 1.260175186703744 -0.03739017551187413
 1.260349308308375 -0.03703792752343669
 1.260676582307145 -0.03641147997664474
 1.261001030105909 -0.03582433066862847
 1.261335370824897 -0.03524852955840246
 1.261680806284625 -0.03468036402115596
 1.262035261134677 -0.03412214037528551
 1.262397101030382 -0.03357542863017212
 1.262763390332152 -0.03304348450613048
 1.263128991840223 -0.03253215786503508
 1.263490433166586 -0.03204439271814031
 1.263853233709664 -0.03157144988120137
 1.264219348435863 -0.0311100494672616
 1.264590482119769 -0.03065761875414454
 1.264965521875754 -0.03021513363725963
 1.265338794542687 -0.02978850524883575
 1.265721532598448 -0.02936475104014746
 1.266127697986771 -0.02892963141380013
 1.266551130911481 -0.02849096995637868
 1.266987618697006 -0.02805379781665997
 1.267432492891959 -0.02762296956835374
 1.267878416373285 -0.02720515280278476
 1.268324924725847 -0.02680015233023355
 1.268776293841394 -0.02640370257418547
 1.269240262242334 -0.02600916043332756
 1.269721792687395 -0.02561291650223046
 1.270215080642248 -0.02522012679971252
 1.270719933675502 -0.02483113953153082
 1.27123214553972 -0.02444916960232423
 1.271756391981944 -0.02407081665587735
 1.272300328092277 -0.02369108735841622
 1.272874188013317 -0.0233039533767091
 1.273467644137659 -0.02291719262494546
 1.274080501024255 -0.02253144656471714
 1.274702556358678 -0.02215318717385135
 1.275330338324151 -0.02178421637589788
 1.275967097531571 -0.02142238247393933
 1.276618430100041 -0.02106453957296076
 1.27728835165025 -0.02070875248208522
 1.277975644306902 -0.0203559512851604
 1.278686692460841 -0.02000331769624933
 1.279431979254699 -0.01964654827394208
 1.280207771110879 -0.01928835764943804
 1.281035415903851 -0.01892041491890117
 1.281918898210543 -0.01854292063602368
 1.282854343477827 -0.01815927126825711
 1.283840039400722 -0.01777142518149996
 1.284879917204445 -0.01737879579517363
 1.285973172684499 -0.01698250668213508
 1.287120432623203 -0.01658314999716233
 1.288320652622746 -0.01618191310406162
 1.289578625614401 -0.01577811739275431
 1.290893742091098 -0.01537289006834053
 1.292264372196502 -0.0149675655090471
 1.293690601051436 -0.0145628817246041
 1.295173942044355 -0.01415916350913717
 1.296715776773243 -0.0137567990789532
 1.298316497923133 -0.01335644161769456
 1.299971284645636 -0.01295992784444431
 1.301687797857599 -0.01256614186109161
 1.303460328684944 -0.01217707429466749
 1.305282009598259 -0.01179471884473665
 1.307140576700725 -0.01142187640362151
 1.30903268135357 -0.01105931536638188
 1.310950783123053 -0.01070851010747739
 1.312890577241518 -0.0103701877514247
 1.31483812052431 -0.01004639241627181
 1.316792202216236 -0.009736486620571987
 1.318777141042646 -0.009435772705599711
 1.320833201951986 -0.009137897368266527
 1.322970841971669 -0.00884152309533405
 1.325186120160994 -0.008547467172204592
 1.32747045680975 -0.008257083181216868
 1.329812429708218 -0.007971914862782582
 1.332203615060493 -0.007692971669408938
 1.334633846896784 -0.007421316150532702
 1.337097607988441 -0.007157372606711098
 1.339589628640393 -0.006901468479895301
 1.342107852812243 -0.006653558176751824
 1.344648829300044 -0.006413704142543793
 1.347211385813187 -0.006181728645739683
 1.349791683452548 -0.005957671160519517
 1.352389260379633 -0.00574126257313208
 1.355003331421361 -0.005532270733133928
 1.357629470819133 -0.00533074147602077
 1.360266197702376 -0.005136479586125391
 1.362910103503115 -0.004949425244427682
 1.36555664533866 -0.004769575674555681
 1.368209205738755 -0.004596403457058701
 1.370869394532577 -0.004429541083980996
 1.37353179524215 -0.004269058413597189
 1.376191496401814 -0.004114961439538302
 1.378844308027511 -0.00396718973062099
 1.381486440164258 -0.003825643963091115
 1.384116144574989 -0.003690110657635846
 1.386741009826647 -0.003559935189034047
 1.389360882518787 -0.003434889436689262
 1.391972513180157 -0.003314893293645006
 1.394583351135892 -0.003199401208110152
 1.397190898242935 -0.003088334377215803
 1.399791476977795 -0.002981653803347439
 1.40238732289336 -0.002879082809005287
 1.404979521678962 -0.002780408729291077
 1.407577158382523 -0.002685150286672301
 1.41018805216925 -0.002592923561004844
 1.4128132768748 -0.002503609082243294
 1.415447374080167 -0.002417300885824011
 1.418095307517207 -0.002333752439577967
 1.420758867554944 -0.002252835316180242
 1.423437344664342 -0.002174501186138129
 1.426127807124518 -0.002098760047720388
 1.428834228537357 -0.002025431259650911
 1.431563149391543 -0.001954287468160805
 1.434312245066219 -0.001885341293171641
 1.437083111390952 -0.001818505686231717
 1.439873445906756 -0.001753786657529068
 1.442683702579058 -0.001691123129656703
 1.445516084578665 -0.001630420138720899
 1.448372407916216 -0.001571597922621078
 1.451253324524869 -0.001514604572240542
 1.45415803789735 -0.001459416589456579
 1.457085137538509 -0.001406018719915698
 1.460035297137666 -0.001354356649836365
 1.463006295748375 -0.001304424881225247
 1.465997091468651 -0.001256194038386204
 1.469012546807069 -0.001209544990399444
 1.472058541504006 -0.00116435666398024
 1.47513795094731 -0.001120563007385774
 1.478253669812837 -0.001078103756290882
 1.481411737213782 -0.001036884796862568
 1.484616273207331 -0.0009968469418227114
 1.487869142625384 -0.0009579636933308983
 1.491168548006399 -0.0009202503188029881
 1.494510747236528 -0.00088373676739853
 1.497892951642799 -0.0008484347443167892
 1.501316064341048 -0.0008143143754749756
 1.504778779327999 -0.0007813666435746656
 1.508280808809104 -0.0007495705702358632
 1.511821361757783 -0.0007189083200265366
 1.515400793945814 -0.0006893510978816095
 1.519021427865545 -0.000660855407028127
 1.522685654511066 -0.0006333804015758428
 1.526396880018611 -0.0006068810593673028
 1.530161357381979 -0.0005812977179102507
 1.533983779808167 -0.0005565875044421095
 1.537864028693057 -0.0005327403059820367
 1.541802970003003 -0.0005097390748757686
 1.545800895138693 -0.0004875695038044107
 1.549860085292347 -0.000466206564550681
 1.553984823759202 -0.0004456105627571096
 1.558189664865574 -0.0004257121469761742
 1.562450342093917 -0.0004066124554729696
 1.566787627586429 -0.0003882071602567689
 1.571197088396836 -0.0003705052994687186
 1.575687219730229 -0.0003534644070327855
 1.580260889021343 -0.0003370665268971518
 1.584923439977479 -0.0003212865393412204
 1.589679495995807 -0.0003061039038020984
 1.5945338302048 -0.0002914993399084657
 1.599491285813056 -0.0002774546833289592
 1.604557121639251 -0.0002639519332424364
 1.609736011790545 -0.0002509759113815067
 1.615033001299939 -0.0002385114711456115
 1.620453851100225 -0.0002265431037565651
 1.626005398996959 -0.0002150540975765923
 1.631694263824211 -0.000204029464537027
 1.63752718740597 -0.0001934549757614542
 1.643511374709498 -0.0001833167989297217
 1.649654620896483 -0.0001736011720780977
 1.655965322010058 -0.0001642943685232311
 1.662452894402699 -0.0001553823341689251
 1.669128229491196 -0.0001468504117732938
 1.676003644370178 -0.0001386840767508768
 1.683094360424566 -0.0001308671720141287
 1.690418505242176 -0.0001233829452490552
 1.698000823298995 -0.0001162116203386294
 1.705871716223096 -0.0001093326359543726
 1.71406567269794 -0.0001027268328733446
 1.722624579467392 -9.637500749942441e-05
 1.731601668987426 -9.02561022674339e-05
 1.741046850171732 -8.435783404569655e-05
 1.750978521425113 -7.868944313616461e-05
 1.76140987789693 -7.326044503727605e-05
 1.772345724205457 -6.808127151372876e-05
 1.783788295655643 -6.315887940748521e-05
 1.795735348187851 -5.849776138461525e-05
 1.808182113087134 -5.409921614469924e-05
 1.821122235313357 -4.996159712670143e-05
 1.834549459258517 -4.608009395741808e-05
 1.84845921271249 -4.244677562407002e-05
 1.862848321224467 -3.905210432819104e-05
 1.877718076401531 -3.588487200846896e-05
 1.893074207387809 -3.293280614068769e-05
 1.908926883102372 -3.018316488999197e-05
 1.925291650113773 -2.762338477234812e-05
 1.942189447441591 -2.524094724068694e-05
 1.959647037340219 -2.30242430019786e-05
 1.977696628965519 -2.096192274109465e-05
 1.996376997840896 -1.904345809084854e-05
 2 -1.867714887227386e-05


==> data/voltageVol.txt <==
# RESULT_voltageBetweenTerminals on 3000001
 0 0
 9.664645991821549e-05 1.91513783198552e-05
 0.0002256723121767067 3.521560761134241e-05
 0.0004837240166936891 6.257002578035782e-05
 0.000966132997331947 0.0001127324456025541
 0.001507085011201996 0.0001668767099065742
 0.002125969597491722 0.0002264009395775834
 0.002776758346873749 0.000286702257064849
 0.00346738521472953 0.0003484244401330571
 0.00418810534231492 0.0004106223857813242
 0.004942062709980194 0.0004734985865521916
 0.005727773988118289 0.0005368584805585986
 0.006546860804370267 0.0006007605039429185
 0.007399763134639139 0.0006651655218392607
 0.008287688429088027 0.0007300912735623979
 0.009211608354391368 0.0007955357961200525
 0.01017274793425331 0.0008615134782074711
 0.01117232862416785 0.0009280363357096994
 0.01221163669131737 0.0009951187265943772
 0.01329188783692406 0.001062769368222705
 0.01441414618348739 0.001130987312441273
 0.01557922788816165 0.001199755307109201
 0.01678755867028822 0.001269035447896332
 0.01803920547000452 0.001338776987918906
 0.01933416795999112 0.001408924216050892
 0.02067207217218037 0.001479405225284342
 0.0220527511481936 0.001550166352476535
 0.02347548042710918 0.001621130510120799
 0.02494021425259047 0.001692257470159602
 0.02644715828485997 0.001763520874652577
 0.02799748325201377 0.001834937623168657
 0.02959243102533622 0.001906523110007149
 0.03123523218226701 0.001978373600289719
 0.03292966253969399 0.002050592048428555
 0.03468239360522504 0.002123385118172737
 0.03650042414278155 0.002196948123710684
 0.03838843749100519 0.002271360425833624
 0.04035008216543431 0.002346647846060186
 0.04238919007999114 0.002422819142626572
 0.04450493873307836 0.002499733863072173
 0.04671676100746801 0.002577940837663891
 0.04902403792058764 0.002657250170753002
 0.05144029703244307 0.002737943282488669
 0.05397235222665719 0.002820042092616426
 0.0566314242652619 0.002903678312236983
 0.05942708054719375 0.002988908021983035
 0.06237043367570179 0.003075804922055632
 0.06547397980504351 0.003164450791156977
 0.06875216619598318 0.003254943245783161
 0.07222285689059808 0.00334742937972795
 0.07590178609197609 0.003441954747865956
 0.07980995938009197 0.003538654257331348
 0.0839725804126784 0.003637695270399923
 0.08841924808508402 0.003739284021519423
 0.09317389387209038 0.003843429597736689
 0.09826633198911335 0.003950212659281415
 0.1037267247403089 0.004059657044139761
 0.1096071202833362 0.004172138220750938
 0.1159530997616009 0.004287803099651669
 0.1228149491577976 0.004406800486900096
 0.1302564164070236 0.004529417486646434
 0.1383319013963591 0.004655708416632162
 0.1471107840861718 0.004785903122125281
 0.1566719402044702 0.004920305825276156
 0.1670873474872821 0.005059087633728407
 0.1784708785715455 0.005202936536465888
 0.1909870780685504 0.005353066534947232
 0.2048073019517272 0.005510654218541224
 0.2200383296748071 0.00567615848744293
 0.2367273676088686 0.005849570145511186
 0.2549522403521301 0.006031414002353819
 0.2747145614224272 0.006221676257641818
 0.2959601914638691 0.006420097337598332
 0.3188694201780409 0.006628631589609968
 0.3434838551014095 0.006848057411029982
 0.3699425006302282 0.00708047763738317
 0.387984102880909 0.007240283374001712
 0.3987776427117744 0.00733983781203142
 0.4073875722643119 0.007424288623898938
 0.4147772496570925 0.007502054235003717
 0.4214315068410438 0.007577079055207967
 0.4282347932832587 0.007659100748911828
 0.4344873208081176 0.007738976795899763
 0.4406070772462468 0.007821203838300008
 0.4465208545651288 0.007904163818998198
 0.4523571922454442 0.007989172412518133
 0.4580556855432703 0.008075053635574215
 0.4634876847873903 0.008159649249167872
 0.4685705251807157 0.008241555831658655
 0.4734525243443231 0.008323473039521355
 0.4783969066432548 0.008411086363960896
 0.4835813012257307 0.008510325000036586
 0.4890417249629042 0.008626178813695968
 0.4945575505318808 0.008757643342915306
 0.4998135332945406 0.008897678384913532
 0.5 0.00890267962230696
 0.5019546918658333 0.008749625173985805
 0.5037046786655289 0.008634436173014647
 0.5070249995906233 0.008450603418964074
 0.510365861012535 0.008289408458690516
 0.5144565870997196 0.008117659127340294
 0.5189582436966129 0.007951827540747766
 0.5240875357082043 0.007785930952991764
 0.5297794169606831 0.007624227188581286
 0.5360889176889277 0.007467158377267717
 0.5430298757764944 0.007316355888405126
 0.5506716051682368 0.007172324365639127
 0.5589507173016728 0.007037678634285909
 0.5677867170806792 0.006914216245380684
 0.5770506480397875 0.006803280510995722
 0.5866725594375827 0.006704694270068819
 0.5966128826237245 0.006617677654752638
 0.6069638518688311 0.006540513155700998
 0.6175507361767125 0.006473384559710074
 0.6288331052308765 0.006413031366933566
 0.6410314197159893 0.006358588228599523
 0.6541710045014715 0.006310215382688358
 0.6684257068212278 0.006267510532075388
 0.6837695912859417 0.006230585138046929
 0.7003545747161521 0.006198987987817868
 0.7183311411958683 0.006172304302258531
 0.7382500408546572 0.006149769428432392
 0.7604561609552314 0.006131094147723968
 0.7853575217919667 0.006115962798046153
 0.8138414396780657 0.006103904237605276
 0.846827055072491 0.006094586059383524
 0.8858063862446249 0.006087629585580029
 0.9330485232844168 0.00608266422157086
 0.9923525188663349 0.006079321693467195
 1.070413649206153 0.006077294550843459
 1.170413649206153 0.006076181548706443
 1.25 0.006075755208352011
 1.250625 0.002196490380081391
 1.251077363477785 -0.0002116907719927145
 1.251593789923062 -0.002864479714518532
 1.252067458517743 -0.005227687477957685
 1.252550456938906 -0.007571112511441934
 1.25303712764772 -0.00987244670668099
 1.253528072021521 -0.01214251487715034
 1.254031589015103 -0.01442659331421151
 1.254532339702069 -0.01666306301385569
 1.255048821846882 -0.0189347795172134
 1.255570896020005 -0.02119342011391026
 1.256129874616686 -0.02356654434793784
 1.256719203128343 -0.02601781882652406
 1.257335889213393 -0.02852795056319732
 1.257971037430905 -0.0310564309120065
 1.258624550892106 -0.03359997617664397
 1.259270042351866 -0.0360578817416202
 1.259924402348599 -0.03849593900025863
 1.26 -0.0387771064519368
 1.260058488985353 -0.03822800348151338
 1.260112645055173 -0.03807530190167637
 1.260220957194813 -0.03788507107129901
 1.260437581474094 -0.03746778779556144
 1.260870830032654 -0.03668868124057037
 1.261350339623452 -0.03588477457296542
 1.261857449008155 -0.03508676938358671
 1.262350503648624 -0.03435272904363922
 1.262847080805161 -0.0336504228614963
 1.263350678038289 -0.03297197940379138
 1.263852909796517 -0.03232574999682564
 1.264368588369854 -0.03169139386437411
 1.26488647685957 -0.03108132705072877
 1.265396072543577 -0.03050521530250411
 1.265925265232458 -0.02993112499713437
 1.266466019872351 -0.02936797424513431
 1.267029837718512 -0.02880456098959715
 1.267617554233567 -0.02824131564225055
 1.268218917371093 -0.0276884736674671
 1.268837440722546 -0.02714301723448053
 1.269460523099487 -0.02661548611943677
 1.27008921022128 -0.02610409543261726
 1.270725537734481 -0.02560652032313561
 1.271358454520341 -0.02513021530356894
 1.272039283767447 -0.02463801048332414
 1.272757371122381 -0.02413982738551546
 1.27351364303018 -0.0236367786680603
 1.274303769346732 -0.02313318868231745
 1.275123556202067 -0.02263271245383777
 1.275974270832999 -0.02213540341125892
 1.276842355732432 -0.02164932606893811
 1.277730602520579 -0.02117282141500176
 1.278634114753502 -0.02070828481312927
 1.279555686768542 -0.02025408365079
 1.280489055067388 -0.01981296906470919
 1.281468367167002 -0.0193696821090803
 1.28250437424197 -0.01892128375262658
 1.283592716360593 -0.01847147524403909
 1.284742183969778 -0.01801823537532886
 1.285979262118982 -0.01755322652516608
 1.287300939902379 -0.01707959038537948
 1.288696275424866 -0.01660269581783855
 1.290168787921727 -0.01612274177627488
 1.291699062945796 -0.01564695061603414
 1.29329121493727 -0.01517477980190473
 1.294952026603804 -0.01470513002906561
 1.296660388810086 -0.01424440375128025
 1.298443265969661 -0.0137860530580159
 1.300285700160412 -0.01333464629930858
 1.302210769826422 -0.01288569097166726
 1.304197549626192 -0.01244497589670432
 1.306248439695991 -0.01201264993215398
 1.308348247082269 -0.01159239190219838
 1.310490634594603 -0.01118570995189767
 1.312650137894137 -0.01079707575574731
 1.314843572586126 -0.01042285696016778
 1.317084604182196 -0.01006006323850807
 1.31941286487329 -0.009702038376552558
 1.321851712341501 -0.009345515882858662
 1.324418650615638 -0.008988706657999545
 1.327117207783722 -0.008632104162259605
 1.329939641787761 -0.008277660953691349
 1.332879284148729 -0.007927014402513147
 1.335932547504339 -0.007581298094986232
 1.339101066031114 -0.007241007404526527
 1.342372165148055 -0.006908020446466159
 1.345736874641997 -0.006583565919372093
 1.349176504910998 -0.006269492315853227
 1.352680167952916 -0.005966622421693402
 1.356234686246622 -0.005675750835522143
 1.359830198852153 -0.005397214152772076
 1.36345598355661 -0.005131276345077537
 1.367102575942014 -0.004877991867170792
 1.370760425164417 -0.004637328770926171
 1.374423954709677 -0.004408939362348829
 1.378088808802495 -0.004192387128707916
 1.381755636558368 -0.003986967195036367
 1.385426457490186 -0.003791959570346666
 1.389108728659247 -0.003606446553557836
 1.392800871805953 -0.003430029234357263
 1.396503978335808 -0.00326220605661104
 1.400216200154092 -0.003102630471461509
 1.403935450087517 -0.002950972517904511
 1.407660976971376 -0.002806859091199227
 1.411389875599702 -0.002670008544976092
 1.41511966909898 -0.002540125106737391
 1.418846677456947 -0.002416955590078665
 1.422569587389211 -0.002300173808628356
 1.426289133622232 -0.002189408807072836
 1.429999928086031 -0.002084479365473042
 1.433711692095619 -0.001984808565834835
 1.437426308319059 -0.001890079425997571
 1.441144500725969 -0.001800024955166831
 1.444869735726513 -0.001714334770993847
 1.448600364142334 -0.001632832175953226
 1.452356396260402 -0.001554917191155298
 1.456144900890543 -0.00148032120974154
 1.459963319661313 -0.001408978245906814
 1.463806927984865 -0.00134085092028947
 1.467685865664572 -0.001275651216842482
 1.471597002120903 -0.001213329234288169
 1.475542585095198 -0.001153749875563509
 1.479525762090847 -0.001096774389022356
 1.483554575102603 -0.001042212009788849
 1.487633414359539 -0.0009899396333840468
 1.491763078841975 -0.0009398873148044808
 1.495943000155374 -0.0008920010028656196
 1.500170644791592 -0.0008462443402199932
 1.50444655654249 -0.0008025448721810559
 1.508771315644004 -0.0007608312584536575
 1.513146858086166 -0.0007210212334979517
 1.517574642577777 -0.000683040854536925
 1.522056910242021 -0.0006468128889365735
 1.526600444634351 -0.0006122319781468633
 1.531207702142737 -0.0005792334241497988
 1.53588385162612 -0.0005477385961160521
 1.540634742803923 -0.000517671828385947
 1.545470325976335 -0.0004889419251742814
 1.550398840666775 -0.0004614785252875694
 1.555425881463374 -0.0004352329815305573
 1.560555279055779 -0.0004101688826350565
 1.565789779742313 -0.0003862554041450443
 1.571131014952603 -0.0003634656389440955
 1.57658162218889 -0.000341767957519845
 1.582144702445141 -0.0003211297256627853
 1.587824491496112 -0.0003015062261628304
 1.593641628848969 -0.0002828218586113016
 1.599564102637918 -0.0002651527193712433
 1.605626148322401 -0.0002483750827023254
 1.611827166010362 -0.0002324728491135243
 1.618183378312461 -0.0002173909183760442
 1.624703798225533 -0.0002030968728204584
 1.63140025260194 -0.0001895543915507932
 1.638282178465821 -0.0001767351478821659
 1.645362033538584 -0.0001646068786654044
 1.652653968028776 -0.0001531392098468573
 1.66017419287123 -0.0001423018528332541
 1.667944438716331 -0.0001320606939273985
 1.675982023509958 -0.0001223916442476095
 1.684305280480989 -0.0001132717654680013
 1.692934682369611 -0.0001046785195418494
 1.701893967926489 -9.658858877004475e-05
 1.711211088590488 -8.897822301852345e-05
 1.720918095590819 -8.182420832970675e-05
 1.7310515564597 -7.510363337201451e-05
 1.741652611637327 -6.879480620738077e-05
 1.752768557499784 -6.287636920795552e-05
 1.764451817698411 -5.732913515065111e-05
 1.776762689094147 -5.213485190043529e-05
 1.789767281709965 -4.727616741729442e-05
 1.8035458561383 -4.273475994813598e-05
 1.818194098363977 -3.849326257894881e-05
 1.833814421494985 -3.453715457756009e-05
 1.850457080206933 -3.086580525535345e-05
 1.868161436990971 -2.747703137259154e-05
 1.886957092541723 -2.436712787890177e-05
 1.906875820509248 -2.152728258609892e-05
 1.927949620092311 -1.894596602724929e-05
 1.950223085397264 -1.660843532635854e-05
 1.973757799885351 -1.449840745060506e-05
 1.998635141796856 -1.259897629246659e-05
 2 -1.249557925924956e-05


==> data/voltages.csv <==
0.0,0.0,0.0,0.0,0.0,0.0
0.0001,-1.372993320861878e-05,0.0001,-2.359642966139084e-05,0.0001,-1.829035785885651e-05
0.0003,-4.371156024391631e-05,0.0003,-5.412772714296121e-05,0.0003,-5.257091914776621e-05
0.0007000000000000001,-9.669092933165365e-05,0.0007000000000000001,-0.0001044083192258376,0.0007000000000000001,-0.0001071218168279311
0.0015,-0.0001933789814446676,0.0015,-0.0002030785833689331,0.0015,-0.0002035972604755947
0.0031,-0.000377657457482512,0.0031,-0.0003952757779266787,0.0031,-0.0003889921722482022
0.0063,-0.0007270205749430553,0.0063,-0.0007563229073717,0.0063,-0.0007452144845914646
0.0127,-0.001360886409360006,0.0127,-0.001401624890329713,0.0127,-0.001399932159367892
0.0255,-0.002360619845391448,0.0255,-0.002437989063697506,0.0255,-0.002459642989680426
0.04834681791497394,-0.003592052362186364,0.04795580264921918,-0.003748994887839733,0.05110000000000001,-0.003940666259097564
0.06589173988236197,-0.004309537712071834,0.06520085055899408,-0.004525350187937034,0.06848192115201215,-0.004735441991621007
0.08142205227354,-0.004813684560919668,0.08037870666567115,-0.005072364883772233,0.08388109705669661,-0.005303142682403068
0.09680699982111218,-0.005209773288478599,0.09554103263451974,-0.005509869099800997,0.09914143987603223,-0.005761708344451192
0.1112314585235583,-0.005513475465158947,0.1095601012212164,-0.00583778592950127,0.1133820906710261,-0.006119020971323203
0.1248170314026984,-0.005748314354361711,0.1227991223079629,-0.006092101698793422,0.1267203135688477,-0.006398106217817541
0.1379858534007598,-0.005937129851682581,0.1356076950064201,-0.006296183231424485,0.1395737313027575,-0.006623386737887866
0.1509300249261207,-0.006090328303406922,0.1481730726784262,-0.006463461286261405,0.1521432645205067,-0.006808743948071354
0.1637941900281432,-0.006217830132246827,0.1606061458424968,-0.006602136326843357,0.1645444196677653,-0.006965552962382983
0.1765510631735966,-0.006322600304867817,0.1729798005745493,-0.006717718275931739,0.1769421554052605,-0.007099659524040761
0.1893128223531647,-0.006411051919688388,0.1853418713823704,-0.006814607500648807,0.189262853460877,-0.007213804994488802
0.2021305359544224,-0.006487365449847847,0.1977384560089826,-0.006895069202442694,0.2015981357253354,-0.007312197841164111
0.2150537683228381,-0.006551245216452188,0.2102075378226594,-0.006962344078925743,0.2140103369851636,-0.007397201725272492
0.2280926988261378,-0.00660541019673917,0.2227999230279484,-0.007019734382854219,0.2265150279644422,-0.007469900244732459
0.241280225525215,-0.006653391276895008,0.2355446003632927,-0.00706952501825878,0.2391287029627744,-0.007531723315391621
0.2546831362289894,-0.006700634805856332,0.2484776633524661,-0.007113304007493549,0.2518823722091411,-0.007584983573336397
0.2685388183331914,-0.00675988246331073,0.2616230707821537,-0.007151345550395967,0.264812044863561,-0.007631489782112881
0.2833571683384781,-0.006853049010878983,0.2749773650561487,-0.00718399415165727,0.2779495004009311,-0.007672140737567648
0.2998191755483404,-0.00695521231985709,0.2885493428323418,-0.007211835317034876,0.2913169377510787,-0.007707744714851951
0.315439270934826,-0.007043724229935803,0.3023667360762649,-0.007236955466211853,0.304930741878696,-0.00773869329410993
0.3300935394527649,-0.007125605393659221,0.3164920787436034,-0.007260879814691238,0.3188032639626132,-0.007765151121420881
0.3448765485306599,-0.007202244458491176,0.3309556607442098,-0.007285907872261811,0.3329461226486151,-0.007787790023000744
0.3595154146001752,-0.007267439932904044,0.3458337050110378,-0.00731508709753737,0.3473867018587553,-0.007807267084041821
0.3740007948017054,-0.007320297657898385,0.3612405560537322,-0.007354766135111193,0.3621468439681912,-0.007824605308990285
0.3886475038948464,-0.007364386931767689,0.3774863455904002,-0.00741827821705257,0.3772653281359383,-0.007840926163571488
0.4037630874720147,-0.00740205505059967,0.3951599939395251,-0.007508130436853639,0.3927767789233379,-0.007856856970549598
0.4193410284194892,-0.007435401035274449,0.413530612413932,-0.007623234530128684,0.4086920218225642,-0.007873179340891262
0.4353933998661494,-0.007471400943105593,0.4325216306981968,-0.007763033108180478,0.4250471976808662,-0.007892446751455397
0.4522133855700002,-0.007530205117885267,0.4521812392852135,-0.007919999575536036,0.4419716651215346,-0.00791784620666703
0.4710786829402008,-0.007624567749819032,0.4710774617683157,-0.008066628946744295,0.4595658752860664,-0.007955526123137446
0.4918791424258487,-0.007728722077210795,0.488358477702805,-0.008190599647099556,0.4780918961890597,-0.008023983983829508
0.5,-0.007774090034821138,0.5,-0.00826880182257344,0.4986028152026687,-0.008127867938381956
0.5079841643160722,-0.006957720544546676,0.5086414321450831,-0.007340700366758606,0.5,-0.008135744373954411
0.5159109289722563,-0.006254793433395731,0.5178194684747799,-0.006506599897795306,0.5073898050344557,-0.007346319367963383
0.5250969165107287,-0.005550157848800652,0.5271364029576482,-0.005768971377184259,0.5141549406655234,-0.006715386063787488
0.5347261236557231,-0.00490781482030789,0.5371904201469092,-0.005077041259150499,0.5230985510372161,-0.005990218623124735
0.5453530083426936,-0.004295116597350311,0.5478088646327328,-0.004443591322100666,0.5320847445727453,-0.00535247242273183
0.5567106335336856,-0.003732663962482036,0.5591952596419721,-0.003858034607452342,0.5421795055796125,-0.004731443070044767
0.5689878456027365,-0.00321441704196676,0.571356741831679,-0.003323963685317278,0.5528421795787034,-0.004164744490412645
0.582211782242958,-0.002743022538439325,0.5844513269713525,-0.002837811996507852,0.5644771957792705,-0.003635253651020045
0.5965447326158674,-0.002316566114948357,0.59859606028423,-0.002398828703208333,0.5770227319817192,-0.003150421031872012
0.6121464980107195,-0.001934167203328341,0.6139896687163862,-0.002004722072136527,0.5907217552868904,-0.002705740113181577
0.6292610090737965,-0.001593974862518831,0.6308615315110816,-0.001653844249553808,0.6057184693454775,-0.002301758464445955
0.6481915104789684,-0.001294361100201423,0.6495172568172919,-0.001344392176544948,0.6222759471557272,-0.001936836065169974
0.6693437225118821,-0.00103352119722025,0.6703506594840216,-0.001074639874527392,0.6406825825210811,-0.001610251174510375
0.69326218493587,-0.0008096209514292094,0.6938979678045838,-0.0008427203871079316,0.6613352863645089,-0.001320681636779113
0.72068671199313,-0.0006207321483175962,0.720882892532531,-0.0006467356693876697,0.6847568627174285,-0.001066677777408687
0.7526819806673639,-0.0004645947372686012,0.7523360669881846,-0.0004844876317699299,0.711647856041767,-0.0008466492438279646
0.7907949355626532,-0.0003375961907143356,0.7897608150401476,-0.0003535524633452364,0.7429596801054138,-0.0006589486909909123
0.837822602894501,-0.0002379041100001404,0.835408326652714,-0.0002511446432044968,0.7800013865881247,-0.0005018532755550573
0.887822602894501,-0.0001712072856745665,0.8854083266527141,-0.0001801125198691264,0.8246567386504497,-0.0003722695296058913
0.937822602894501,-0.0001284005564002683,0.9354083266527141,-0.0001345750396628049,0.8746567386504498,-0.0002760611913346607
0.9878226028945011,-9.928223495911872e-05,0.9854083266527142,-0.000104654849391379,0.9246567386504498,-0.0002111966460758577
1.037822602894501,-7.984308506003782e-05,1.035408326652714,-8.443927839135407e-05,0.9746567386504499,-0.0001664776762202723
1.087822602894501,-6.650413826040303e-05,1.085408326652714,-7.035277782859311e-05,1.02465673865045,-0.000134088790489184
1.137822602894501,-5.69866256256156e-05,1.135408326652714,-6.021039659569398e-05,1.07465673865045,-0.0001109267614100111
1.187822602894501,-4.993236423082001e-05,1.185408326652714,-5.267730139841424e-05,1.12465673865045,-9.400104406108426e-05
1.237822602894501,-4.450513470148847e-05,1.235408326652714,-4.691500000289979e-05,1.17465673865045,-8.127874874571558e-05
1.287822602894501,-4.021183732060878e-05,1.285408326652714,-4.236806959055035e-05,1.22465673865045,-7.14536475822788e-05
1.337822602894501,-3.674265011009025e-05,1.335408326652714,-3.869617577678363e-05,1.27465673865045,-6.3673775916313e-05
1.387822602894501,-3.385937534579963e-05,1.385408326652714,-3.567693520960204e-05,1.32465673865045,-5.738367095305904e-05
1.437822602894501,-3.142031395236097e-05,1.435408326652714,-3.314690009724907e-05,1.37465673865045,-5.22058901926906e-05
1.487822602894501,-2.935322470423372e-05,1.485408326652714,-3.098883841322039e-05,1.42465673865045,-4.78663295376307e-05
1.5,-2.887202636432351e-05,1.5,-3.038395101010333e-05,1.47465673865045,-4.418066970241466e-05
1.501562486073401,0.003878832652946318,1.501572132605377,0.004890681479356515,1.5,-4.248702609708793e-05
1.503053488550866,0.006882979097315543,1.503107684957194,0.008093684354671327,1.501747260875127,0.00447116145231073
1.504612056000524,0.01027353242809669,1.504789136690993,0.01175271761709812,1.503329770723128,0.008139406010172982
1.506265502280488,0.01388492461311801,1.506405812982265,0.0152393142470348,1.505063720813833,0.01197247424267212
1.507926840353485,0.01743742120052594,1.508067181239076,0.01870865372057815,1.506767935689197,0.0156776321248174
1.509654135673199,0.02101043742599694,1.509775055991664,0.0222975973921113,1.508511348126011,0.01937554737562151
1.511461903521457,0.02459381768012473,1.511573839751846,0.02614948956764987,1.510293883328099,0.02302946226387292
1.513392708042277,0.02816110821398821,1.51345791196217,0.02984865480804151,1.512140384968459,0.02668035437527737
1.515360024313126,0.03168740867771919,1.515365456437222,0.03344131765030978,1.514059303005123,0.03035591647016265
1.517376556312144,0.03518799914167348,1.517351180994406,0.03704793079177378,1.516051560353861,0.03404506844251133
1.5194624171868,0.03868775087418227,1.519407597704275,0.04065045500675987,1.518093408679953,0.03770272769095087
1.521653427274439,0.04223114259337379,1.521575675153886,0.04431377636252921,1.520226638595247,0.04139503856083972
1.523986570725379,0.04586144612308637,1.523878358425778,0.04806257057285559,1.52245650985609,0.04512101152311365
1.525,0.04743246876354543,1.525,0.04986203324093589,1.524830457324588,0.04894408891030406
1.526828987734959,0.04561507652597725,1.526834501483895,0.04787460158958,1.525,0.04921656476774411
1.528692103043113,0.04398859440690573,1.528681637470262,0.04625721967964629,1.526935059962538,0.04730347482038611
1.530592066687767,0.04246614537576961,1.530600655176201,0.04467997030537169,1.528874613383268,0.04576020840378787
1.532550183265925,0.04098106391450555,1.532548885289089,0.04315726653188771,1.530919770809693,0.04424382700138604
1.534552907194503,0.03953605988442855,1.534547049737996,0.04167255812248571,1.533007960404223,0.04277104602280785
1.536598753481873,0.03812646526584518,1.536574158392637,0.04023462022577039,1.535143825021228,0.04133749236395448
1.538685865401324,0.03675269412653136,1.538651278188989,0.03882307941546799,1.537322853542248,0.03994294770969882
1.540816538009341,0.03540603693682777,1.540757949789024,0.03745467659840653,1.539544817087545,0.03858454965391592
1.54298898570894,0.03409584454895813,1.542918197229168,0.03611160742515351,1.541810102946082,0.0372598977128255
1.545213464993104,0.03281309275182206,1.545112479909651,0.03480449714004272,1.544119932008948,0.03596669197401249
1.547490165969819,0.03155729901121117,1.5473654036422,0.03351958148261146,1.546476029656866,0.0347029668545575
1.549825982037722,0.03032522638291048,1.549662929621205,0.03226477603462707,1.548880620869044,0.03346688898892099
1.552220553813612,0.02911661547556435,1.55201530458221,0.03103402989666404,1.551336263979338,0.03225656571502127
1.554677294588344,0.02793060555201955,1.554424842377315,0.02982615230233254,1.553845650297708,0.03107039161261461
1.557203170506591,0.02676492462602642,1.556895697012625,0.02863947348455896,1.556411854692541,0.02990725820534109
1.559804010760808,0.02561906459526442,1.55943243759317,0.02747292788823436,1.559038816166732,0.02876637494069364
1.562485681056204,0.02449263206521238,1.562040223265776,0.02632572887991307,1.561731861554306,0.02764594564071222
1.565254766668077,0.02338415099004035,1.564724774266094,0.02519713709281735,1.564495884725481,0.02654430977413369
1.568120156110659,0.02229247976877258,1.567492541385433,0.02408631900670018,1.567335238812444,0.02546089941379109
1.571090058386318,0.02121754240380316,1.570351300699697,0.02299241076539287,1.570255059695822,0.0243952557335941
1.574175918593949,0.02015843065640496,1.573308736040455,0.02191494288091344,1.573261358188038,0.02334670883077024
1.577390317342998,0.01911453908610887,1.576374304073469,0.02085317372918698,1.576361105749049,0.02231452463318994
1.580749094783927,0.01808496245551445,1.579558263670698,0.0198065370652523,1.579562416636166,0.02129798269748279
1.584269486802167,0.01706919242635117,1.582872637727716,0.01877439931307114,1.582874644599826,0.0202963984838405
1.587971579067634,0.01606708702470926,1.586331097804007,0.01775626783879457,1.586308376230921,0.01930918340750217
1.591879956861227,0.01507836594307674,1.5899496459056,0.01675164320755167,1.589875529742199,0.01833582412959682
1.596022794107308,0.01410263983575254,1.593746090816623,0.01576030483602349,1.593589554460302,0.0173758864700438
1.600433648373631,0.01313926623073276,1.597741490169718,0.01478201780183581,1.597465897056669,0.01642897470281586
1.605142338124488,0.01218957878896977,1.601960765698923,0.01381660908631881,1.601522366057876,0.01549472107433095
1.610181943935282,0.01125511883705153,1.60643314206913,0.0128640379303641,1.605779533406123,0.01457281830483071
1.615598191603752,0.010336980627078,1.611193712218875,0.01192430114895576,1.610261323431639,0.01366295454960173
1.621437757517036,0.009437311039216616,1.616283983888559,0.0109976578829571,1.614995254826878,0.01276513486972198
1.627782028737461,0.008555654436341731,1.621754635498394,0.0100845289976765,1.620014928103268,0.01187921051882061
1.634721356436672,0.007693746437202984,1.627668044232664,0.009185562409847277,1.625359843695552,0.01100519842308228
1.642395124029467,0.006851287339809409,1.634101929904439,0.008301656856713135,1.631077760447779,0.01014320385449351
1.650934732085505,0.006032498834717272,1.641155607868286,0.007433930551725186,1.63722789619282,0.009293426992985734
1.660420599285655,0.00524681300963006,1.648956496784053,0.00658400720402834,1.643883260079424,0.008456436612645469
1.670928883647603,0.00450352576476489,1.657675414607556,0.005753790291551841,1.651133194975964,0.007633382273481681
1.682657952150418,0.003805437120524389,1.667542838433636,0.004946058416351957,1.659090798542211,0.006825656060654964
1.696018540636039,0.003149440390378811,1.678881452403338,0.004164455602293582,1.667903435567595,0.006034808769238632
1.711598366927483,0.002534970308114516,1.692158247245921,0.003414029424651703,1.677766868374579,0.005262790670856397
1.730155049307335,0.001968155637441629,1.708069787962935,0.002702119953106407,1.688947395369945,0.00451221378091101
1.752786898378449,0.001457278776003908,1.727726068748529,0.002038318955979498,1.701817365544742,0.003786675330567581
1.781239462568015,0.001013495484639036,1.753006659354611,0.001436287697070403,1.716916493891858,0.003091119026135657
1.818214728464205,0.0006473431107190213,1.787354246825666,0.000914578944545093,1.735061186479308,0.002432360673524686
1.868214728464205,0.0003666806980600698,1.837354246825667,0.0004988995727347922,1.757552891744914,0.001819873322375949
1.918214728464205,0.0002056155655025102,1.887354246825667,0.0002725105464772493,1.786609540316054,0.001251330978421663
1.968214728464205,0.0001159334239202791,1.937354246825667,0.0001491534001576811,1.826850445192239,0.0007562179894967605
2.018214728464204,6.794612325868312e-05,1.987354246825667,7.688550600391727e-05,1.876850445192239,0.0004089886701193997
2.068214728464204,4.056496163744727e-05,2.037354246825667,3.908651309869569e-05,1.926850445192239,0.0002201698629900015
2.118214728464204,2.70382442320219e-05,2.087354246825667,1.996828648412775e-05,1.976850445192239,9.845691807134652e-05
2.168214728464204,1.972173918277772e-05,2.137354246825666,1.033158338229711e-05,2.026850445192239,3.305780412437166e-05
2.218214728464204,1.514755579256834e-05,2.187354246825666,5.576093631124041e-06,2.076850445192239,3.970228507693742e-06
2.268214728464204,1.256018516163648e-05,2.237354246825666,3.235649242601284e-06,2.126850445192239,-5.617169003694927e-06
2.318214728464203,1.011280939337211e-05,2.287354246825666,2.083817769707839e-06,2.176850445192239,-6.548558542822838e-06
2.368214728464203,8.393475138022039e-06,2.337354246825666,1.465808517688749e-06,2.226850445192238,-4.646392072887409e-06
2.418214728464203,7.488485720285095e-06,2.387354246825665,1.138590724446795e-06,2.276850445192238,-2.492788362634244e-06
2.468214728464203,6.658173169711224e-06,2.437354246825665,1.045354392975511e-06,2.326850445192238,-9.300309544087557e-07
2.5,6.694935932319821e-06,2.487354246825665,9.025503447797726e-07,2.376850445192238,-2.922223559369783e-08
nan,nan,2.5,8.580124673310419e-07,2.426850445192238,3.894265759653343e-07
nan,nan,nan,nan,2.476850445192238,5.265176608617588e-07
nan,nan,nan,nan,2.5,5.249008683801303e-07


==> tikz/bFieldTSA.txt <==
0 0  0 0 0  0  
1 0.0001190197077996415  0 0 0  1.19383130078596e-09  
2 0.000272873465781142  0 0 0  -1.101772251749465e-08  
3 0.000580580981744143  0 0 0  -1.14939835266943e-07  
4 0.00108969632891798  0 0 0  -6.519539853864323e-07  
5 0.001667214281193106  0 0 0  -2.011247623104615e-06  
6 0.002321683233137957  0 0 0  -4.989445254187929e-06  
7 0.003016248036287421  0 0 0  -1.037442513098447e-05  
8 0.003756615948422726  0 0 0  -1.938335434056484e-05  
9 0.004535872634837327  0 0 0  -3.33298552542792e-05  
10 0.005356999884870838  0 0 0  -5.391593705615535e-05  
11 0.006219336289361953  0 0 0  -8.302915784674988e-05  
12 0.007124349145129377  0 0 0  -0.0001228782272780917  
13 0.008072428654137022  0 0 0  -0.0001758823397701913  
14 0.009064718898170815  0 0 0  -0.0002447416806504953  
15 0.01010248011898726  0 0 0  -0.0003324124608921625  
16 0.01118777322248437  0 0 0  -0.0004421841371940535  
17 0.01232411855258891  0 0 0  -0.0005778330158448313  
18 0.01351521847515262  0 0 0  -0.0007435653498959206  
19 0.01476510191613071  0 0 0  -0.000944075209195996  
20 0.01607806284505279  0 0 0  -0.001184581072378824  
21 0.01745841852775555  0 0 0  -0.001470810917125319  
22 0.01891046778740287  0 0 0  -0.001808998323500396  
23 0.02043856287864192  0 0 0  -0.002205900258756539  
24 0.02204721276170636  0 0 0  -0.002668811855776991  
25 0.02374043927177383  0 0 0  -0.003205356847144487  
26 0.02552214709427734  0 0 0  -0.003823546691792635  
27 0.027396550261205  0 0 0  -0.004532275557467267  
28 0.02936200472146839  0 0 0  -0.005337588652730253  
29 0.03143458728946857  0 0 0  -0.006253686181444369  
30 0.03361107584734005  0 0 0  -0.007287012514596157  
31 0.03589986479556051  0 0 0  -0.008449514613709059  
32 0.03830530122563298  0 0 0  -0.009751438779001025  
33 0.04083476879905966  0 0 0  -0.0112051912943635  
34 0.04349570765879612  0 0 0  -0.01282398800061248  
35 0.04629567161808442  0 0 0  -0.01462160163789503  
36 0.04924362358718021  0 0 0  -0.01661325430269581  
37 0.05234898056865297  0 0 0  -0.01881525011274518  
38 0.05562356321245499  0 0 0  -0.02124644351148656  
39 0.05908037512849634  0 0 0  -0.02392758099183883  
40 0.06273809321474802  0 0 0  -0.02688519205449202  
41 0.06661391333604036  0 0 0  -0.03014616801607202  
42 0.07072398682797049  0 0 0  -0.03373779317386089  
43 0.07509131475286457  0 0 0  -0.03769484824568799  
44 0.07972786258398973  0 0 0  -0.04204323624756337  
45 0.08466098799894729  0 0 0  -0.04682448600233958  
46 0.08992532561541047  0 0 0  -0.05208955582415111  
47 0.09555050801127576  0 0 0  -0.05788664593189438  
48 0.1015791569015008  0 0 0  -0.06427970647222997  
49 0.108039275666169  0 0 0  -0.0713190913785953  
50 0.1149909976644943  0 0 0  -0.07909254937623796  
51 0.122506499435769  0 0 0  -0.08770554696819202  
52 0.1306854500037966  0 0 0  -0.09730056329200434  
53 0.1395744158509343  0 0 0  -0.1079610181600082  
54 0.1492391138853405  0 0 0  -0.1197936797054793  
55 0.1597886641776465  0 0 0  -0.1329607362737395  
56 0.1713735927125355  0 0 0  -0.1476806571118211  
57 0.1844691904609737  0 0 0  -0.164601661373055  
58 0.1991329275956888  0 0 0  -0.1838422360808238  
59 0.2160724869272347  0 0 0  -0.2063858833797938  
60 0.2355481506146424  0 0 0  -0.2326344334844477  
61 0.257768729818858  0 0 0  -0.2629104758190876  
62 0.2832302100861046  0 0 0  -0.2979201124719378  
63 0.3135124901485121  0 0 0  -0.3398737940523205  
64 0.3504160778774221  0 0 0  -0.3913064581012421  
65 0.398831597203915  0 0 0  -0.4590888669759654  
66 0.4220142475325246  0 0 0  -0.4915625517860832  
67 0.4379143341741524  0 0 0  -0.5137750505005311  
68 0.4499306919291118  0 0 0  -0.5304458828800751  
69 0.4596650276226488  0 0 0  -0.5437997492911335  
70 0.469545191585358  0 0 0  -0.5571084806892475  
71 0.4785260333919983  0 0 0  -0.5689319881692457  
72 0.4878499424850128  0 0 0  -0.5808456489620452  
73 0.4969968195845315  0 0 0  -0.5921377645589484  
74 0.5  0 0 0  -0.5958001414324433  
75 0.5027953121689772  0 0 0  -0.5991362594299028  
76 0.5053576257668821  0 0 0  -0.6021107538477926  
77 0.5099913134673811  0 0 0  -0.6071386729180854  
78 0.5153877952195507  0 0 0  -0.6124821707959829  
79 0.5228733923921904  0 0 0  -0.618955999869453  
80 0.5318774990287394  0 0 0  -0.6255568508062307  
81 0.5404063177741231  0 0 0  -0.6309029785123289  
82 0.5489673494024118  0 0 0  -0.6354952752815031  
83 0.5574814776449892  0 0 0  -0.6394149622020493  
84 0.5660369515558391  0 0 0  -0.6427997667949426  
85 0.5749571344926013  0 0 0  -0.6458199257945346  
86 0.5842861978466862  0 0 0  -0.6485092699880837  
87 0.5943258117713575  0 0 0  -0.6509489016984419  
88 0.605359678156885  0 0 0  -0.6531765619821375  
89 0.617513322073748  0 0 0  -0.655182169404275  
90 0.6307120202859351  0 0 0  -0.6569356809503732  
91 0.6449396750855205  0 0 0  -0.6584350085953028  
92 0.6605907292022616  0 0 0  -0.6597168271004068  
93 0.677958395957398  0 0 0  -0.660795841752253  
94 0.6977802502062529  0 0 0  -0.6616990989890464  
95 0.7208984813867666  0 0 0  -0.6624388340850639  
96 0.7485199170633896  0 0 0  -0.66302528347416  
97 0.78235484748546  0 0 0  -0.663468339658585  
98 0.8251590793122104  0 0 0  -0.6637821126311344  
99 0.8819698114910315  0 0 0  -0.6639858912302933  
100 0.9623036864999832  0 0 0  -0.6641025294349647  
101 1.062303686499983  0 0 0  -0.6641537313124105  
102 1.162303686499983  0 0 0  -0.6641722387279279  
103 1.25  0 0 0  -0.6641787575853239  
104 1.250625  0 0 0  -0.6641614645025217  
105 1.251114634680172  0 0 0  -0.6641292797808285  
106 1.251664734408788  0 0 0  -0.6640574720023897  
107 1.252183347246348  0 0 0  -0.6639463460958512  
108 1.25271232792657  0 0 0  -0.6637740712981418  
109 1.253260292563749  0 0 0  -0.6635160136071779  
110 1.253836525499741  0 0 0  -0.6631367227899025  
111 1.254416134124284  0 0 0  -0.6626253291459322  
112 1.254987985410379  0 0 0  -0.6619745517015413  
113 1.255508916919767  0 0 0  -0.6612457508116888  
114 1.256123772046041  0 0 0  -0.6601735833810364  
115 1.256812919328024  0 0 0  -0.65867639691069  
116 1.257542286879102  0 0 0  -0.6567298981603104  
117 1.258275815994179  0 0 0  -0.6543784960290638  
118 1.258934290022868  0 0 0  -0.6519326818195058  
119 1.259601325459622  0 0 0  -0.6490955092844236  
120 1.26  0 0 0  -0.6472688492228341  
121 1.260099187244018  0 0 0  -0.6468058840937383  
122 1.260190753661058  0 0 0  -0.6463723644618871  
123 1.260373886495138  0 0 0  -0.6454780451068683  
124 1.260740152163297  0 0 0  -0.6435832082886884  
125 1.261270646223868  0 0 0  -0.6406263789226665  
126 1.261824362616151  0 0 0  -0.637323857520152  
127 1.262393017259483  0 0 0  -0.6337215047149162  
128 1.262964512285418  0 0 0  -0.6299067121555261  
129 1.263549526695203  0 0 0  -0.6258177394329487  
130 1.26413142935176  0 0 0  -0.621587565059889  
131 1.264701260632954  0 0 0  -0.6173060604794587  
132 1.265241254668302  0 0 0  -0.6131377484204806  
133 1.265850569565169  0 0 0  -0.6083117678072151  
134 1.266479263554749  0 0 0  -0.6032207921028426  
135 1.26713291988163  0 0 0  -0.5978267525125307  
136 1.267823097923924  0 0 0  -0.5920397695777022  
137 1.268531044811547  0 0 0  -0.5860278365448203  
138 1.269288472612861  0 0 0  -0.5795310118222456  
139 1.270004317634108  0 0 0  -0.5733498319301246  
140 1.270733399235883  0 0 0  -0.5670275628430417  
141 1.271474868934449  0 0 0  -0.560584805181803  
142 1.272288758092846  0 0 0  -0.5535139240303291  
143 1.273146678618047  0 0 0  -0.5460788019790489  
144 1.274054323850678  0 0 0  -0.5382503686361741  
145 1.275005889019664  0 0 0  -0.5301010603406843  
146 1.275995212256145  0 0 0  -0.5217064203015842  
147 1.277065376015072  0 0 0  -0.5127328661536522  
148 1.27812487898817  0 0 0  -0.5039657760199825  
149 1.279218629631685  0 0 0  -0.4950504059501735  
150 1.280278825878605  0 0 0  -0.486542640661187  
151 1.281446679820013  0 0 0  -0.4773403736108196  
152 1.282704596226594  0 0 0  -0.4676302645733758  
153 1.284056066146516  0 0 0  -0.4574340028397353  
154 1.285489581870854  0 0 0  -0.4468844852984599  
155 1.286985381154788  0 0 0  -0.4361632857301872  
156 1.288576289160126  0 0 0  -0.4250792413776268  
157 1.290202117335044  0 0 0  -0.4140779447216005  
158 1.291879774740029  0 0 0  -0.4030648966719197  
159 1.293636910076902  0 0 0  -0.3918922771239089  
160 1.295379090295354  0 0 0  -0.381161228151712  
161 1.297210290805291  0 0 0  -0.370253338569578  
162 1.299139342196817  0 0 0  -0.3591614921355878  
163 1.301365872723438  0 0 0  -0.3468698845960118  
164 1.303841561206534  0 0 0  -0.3338058381494393  
165 1.306543079365293  0 0 0  -0.3202316256724915  
166 1.309303961258863  0 0 0  -0.3070327259510248  
167 1.312255562581059  0 0 0  -0.2936466363928111  
168 1.315356593905458  0 0 0  -0.2803324564042047  
169 1.318580921120216  0 0 0  -0.2672457591397931  
170 1.321942157515965  0 0 0  -0.2543688876262325  
171 1.325457109334774  0 0 0  -0.2416796848637793  
172 1.329141659007547  0 0 0  -0.2291673163587082  
173 1.332991143236169  0 0 0  -0.2168894055692299  
174 1.336987048121748  0 0 0  -0.2049330697881928  
175 1.341139770484599  0 0 0  -0.1932910249574828  
176 1.345422250832367  0 0 0  -0.1820515549819038  
177 1.349806149931976  0 0 0  -0.1712849176240454  
178 1.354266808053421  0 0 0  -0.1610346381669393  
179 1.358786873616027  0 0 0  -0.1513156044625596  
180 1.363353921273366  0 0 0  -0.1421255063942903  
181 1.36795678170415  0 0 0  -0.1334556089443629  
182 1.372588360925972  0 0 0  -0.1252875544262535  
183 1.377243536282762  0 0 0  -0.1175993035086145  
184 1.381919090308619  0 0 0  -0.1103663867732611  
185 1.386613255886091  0 0 0  -0.1035634331598902  
186 1.391324774904279  0 0 0  -0.09716591268668741  
187 1.396053118693597  0 0 0  -0.09114993479296357  
188 1.400798388872878  0 0 0  -0.08549248972582868  
189 1.405560483018319  0 0 0  -0.08017238809199899  
190 1.410340129824483  0 0 0  -0.07516901725279131  
191 1.415137601387749  0 0 0  -0.07046365424347824  
192 1.419953743654873  0 0 0  -0.06603830326135919  
193 1.424789152297133  0 0 0  -0.06187641038595402  
194 1.429644747337928  0 0 0  -0.05796225228862606  
195 1.43452143110185  0 0 0  -0.05428116560265736  
196 1.439420180472385  0 0 0  -0.05081939411610412  
197 1.444341964782549  0 0 0  -0.04756407528329565  
198 1.44928794901439  0 0 0  -0.04450305145408474  
199 1.454259237012748  0 0 0  -0.04162498050119897  
200 1.459256814459759  0 0 0  -0.03891929549765597  
201 1.464282500856391  0 0 0  -0.03637567496840342  
202 1.469337380535552  0 0 0  -0.03398482155391921  
203 1.474422792797221  0 0 0  -0.031737890853854  
204 1.479540635925425  0 0 0  -0.02962636515898234  
205 1.484692321891192  0 0 0  -0.02764246270095744  
206 1.489879293125155  0 0 0  -0.02577886294297093  
207 1.495104434953415  0 0 0  -0.02402823482876126  
208 1.500368827322696  0 0 0  -0.02238430439075772  
209 1.505675404335374  0 0 0  -0.02084063462596589  
210 1.511026161257521  0 0 0  -0.0193914934645885  
211 1.516423288808711  0 0 0  -0.01803145171080536  
212 1.52186994551874  0 0 0  -0.01675521297105008  
213 1.527368320899826  0 0 0  -0.0155580408140075  
214 1.53292129399136  0 0 0  -0.01443533834162637  
215 1.538531966719918  0 0 0  -0.01338274365973711  
216 1.544203691654518  0 0 0  -0.01239616341321361  
217 1.549939972351677  0 0 0  -0.01147176463144471  
218 1.555744994960348  0 0 0  -0.01060591776351161  
219 1.561622989766921  0 0 0  -0.009795403528047596  
220 1.567578683002941  0 0 0  -0.009037094377619828  
221 1.573615638230882  0 0 0  -0.008327762354870573  
222 1.579739932412568  0 0 0  -0.007664355110424193  
223 1.585958207193709  0 0 0  -0.007044095071783311  
224 1.592276015818641  0 0 0  -0.006464567375704201  
225 1.598700724057707  0 0 0  -0.005923107432434817  
226 1.60525848018018  0 0 0  -0.005416488053628986  
227 1.611914751093485  0 0 0  -0.004945728156049133  
228 1.618709597612173  0 0 0  -0.004506585748565653  
229 1.625641196824228  0 0 0  -0.004097946019245754  
230 1.632727684957636  0 0 0  -0.003717629229236157  
231 1.639978342794282  0 0 0  -0.00336414222341758  
232 1.647408614835234  0 0 0  -0.00303584158006971  
233 1.655033174509848  0 0 0  -0.002731290094836384  
234 1.662869688893252  0 0 0  -0.002449089528770124  
235 1.670937452501628  0 0 0  -0.002187945575283935  
236 1.679258621564172  0 0 0  -0.001946631423721949  
237 1.687858211109591  0 0 0  -0.001723998977560202  
238 1.696765033517265  0 0 0  -0.001518964827909446  
239 1.706012167717568  0 0 0  -0.00133051337581458  
240 1.715637927530727  0 0 0  -0.001157691356914532  
241 1.72568688274014  0 0 0  -0.0009996062656575484  
242 1.736211542250273  0 0 0  -0.0008554196392809797  
243 1.747281654753349  0 0 0  -0.0007242694268576789  
244 1.75899722100933  0 0 0  -0.0006052325862721529  
245 1.771454767986026  0 0 0  -0.000497707178954419  
246 1.784768354240018  0 0 0  -0.000401157782625108  
247 1.799072297993508  0 0 0  -0.0003151111507946813  
248 1.814535609418896  0 0 0  -0.0002391005683822306  
249 1.831373573989219  0 0 0  -0.0001726716811130195  
250 1.849861826174823  0 0 0  -0.0001153928209050991  
251 1.870362204826427  0 0 0  -6.684669504372408e-05  
252 1.89335691945936  0 0 0  -2.663322441535076e-05  
253 1.91950725137436  0 0 0  5.639748877320706e-06  
254 1.949766983128553  0 0 0  3.037304688326435e-05  
255 1.985531172450378  0 0 0  4.795736296101461e-05  
256 2  0 0 0  5.359536777950054e-05  


==> tikz/temperatureTSA.txt <==
0 0  -0.006683376928533073 -1.244486009664263e-05 0  15  
1 0.0001190197077996415  -0.006683376928533073 -1.244486009664263e-05 0  15.00000000373  
2 0.000272873465781142  -0.006683376928533073 -1.244486009664263e-05 0  15.00000003384999  
3 0.000580580981744143  -0.006683376928533073 -1.244486009664263e-05 0  15.00000037505479  
4 0.00108969632891798  -0.006683376928533073 -1.244486009664263e-05 0  15.00000254271582  
5 0.001667214281193106  -0.006683376928533073 -1.244486009664263e-05 0  15.0000083347458  
6 0.002321683233137957  -0.006683376928533073 -1.244486009664263e-05 0  15.00002079810907  
7 0.003016248036287421  -0.006683376928533073 -1.244486009664263e-05 0  15.00004230614821  
8 0.003756615948422726  -0.006683376928533073 -1.244486009664263e-05 0  15.00007618857924  
9 0.004535872634837327  -0.006683376928533073 -1.244486009664263e-05 0  15.00012536162186  
10 0.005356999884870838  -0.006683376928533073 -1.244486009664263e-05 0  15.00019334322982  
11 0.006219336289361953  -0.006683376928533073 -1.244486009664263e-05 0  15.00028350228966  
12 0.007124349145129377  -0.006683376928533073 -1.244486009664263e-05 0  15.00039948500142  
13 0.008072428654137022  -0.006683376928533073 -1.244486009664263e-05 0  15.00054487269393  
14 0.009064718898170815  -0.006683376928533073 -1.244486009664263e-05 0  15.00072339227378  
15 0.01010248011898726  -0.006683376928533073 -1.244486009664263e-05 0  15.00093884443754  
16 0.01118777322248437  -0.006683376928533073 -1.244486009664263e-05 0  15.00119528105  
17 0.01232411855258891  -0.006683376928533073 -1.244486009664263e-05 0  15.00149729880045  
18 0.01351521847515262  -0.006683376928533073 -1.244486009664263e-05 0  15.0018498335652  
19 0.01476510191613071  -0.006683376928533073 -1.244486009664263e-05 0  15.00225823260523  
20 0.01607806284505279  -0.006683376928533073 -1.244486009664263e-05 0  15.00272827116363  
21 0.01745841852775555  -0.006683376928533073 -1.244486009664263e-05 0  15.00326608035062  
22 0.01891046778740287  -0.006683376928533073 -1.244486009664263e-05 0  15.00387811527602  
23 0.02043856287864192  -0.006683376928533073 -1.244486009664263e-05 0  15.00457116607154  
24 0.02204721276170636  -0.006683376928533073 -1.244486009664263e-05 0  15.00535239569315  
25 0.02374043927177383  -0.006683376928533073 -1.244486009664263e-05 0  15.00622898922748  
26 0.02552214709427734  -0.006683376928533073 -1.244486009664263e-05 0  15.007208265679  
27 0.027396550261205  -0.006683376928533073 -1.244486009664263e-05 0  15.00829815974004  
28 0.02936200472146839  -0.006683376928533073 -1.244486009664263e-05 0  15.00950242555967  
29 0.03143458728946857  -0.006683376928533073 -1.244486009664263e-05 0  15.01083654052192  
30 0.03361107584734005  -0.006683376928533073 -1.244486009664263e-05 0  15.0123039955441  
31 0.03589986479556051  -0.006683376928533073 -1.244486009664263e-05 0  15.01391600062228  
32 0.03830530122563298  -0.006683376928533073 -1.244486009664263e-05 0  15.01568128205158  
33 0.04083476879905966  -0.006683376928533073 -1.244486009664263e-05 0  15.01761109201898  
34 0.04349570765879612  -0.006683376928533073 -1.244486009664263e-05 0  15.01971719901676  
35 0.04629567161808442  -0.006683376928533073 -1.244486009664263e-05 0  15.02201217782015  
36 0.04924362358718021  -0.006683376928533073 -1.244486009664263e-05 0  15.024509770578  
37 0.05234898056865297  -0.006683376928533073 -1.244486009664263e-05 0  15.02722507027148  
38 0.05562356321245499  -0.006683376928533073 -1.244486009664263e-05 0  15.03017603284628  
39 0.05908037512849634  -0.006683376928533073 -1.244486009664263e-05 0  15.03338283534296  
40 0.06273809321474802  -0.006683376928533073 -1.244486009664263e-05 0  15.03687242787044  
41 0.06661391333604036  -0.006683376928533073 -1.244486009664263e-05 0  15.04067223542832  
42 0.07072398682797049  -0.006683376928533073 -1.244486009664263e-05 0  15.04481059963252  
43 0.07509131475286457  -0.006683376928533073 -1.244486009664263e-05 0  15.04932509692822  
44 0.07972786258398973  -0.006683376928533073 -1.244486009664263e-05 0  15.05424502626808  
45 0.08466098799894729  -0.006683376928533073 -1.244486009664263e-05 0  15.05961833710221  
46 0.08992532561541047  -0.006683376928533073 -1.244486009664263e-05 0  15.065506477274  
47 0.09555050801127576  -0.006683376928533073 -1.244486009664263e-05 0  15.07197073454616  
48 0.1015791569015008  -0.006683376928533073 -1.244486009664263e-05 0  15.07909481053145  
49 0.108039275666169  -0.006683376928533073 -1.244486009664263e-05 0  15.08695440333472  
50 0.1149909976644943  -0.006683376928533073 -1.244486009664263e-05 0  15.09567555169313  
51 0.122506499435769  -0.006683376928533073 -1.244486009664263e-05 0  15.10541656486398  
52 0.1306854500037966  -0.006683376928533073 -1.244486009664263e-05 0  15.11639558929477  
53 0.1395744158509343  -0.006683376928533073 -1.244486009664263e-05 0  15.12878765971925  
54 0.1492391138853405  -0.006683376928533073 -1.244486009664263e-05 0  15.1428236993603  
55 0.1597886641776465  -0.006683376928533073 -1.244486009664263e-05 0  15.1588391797764  
56 0.1713735927125355  -0.006683376928533073 -1.244486009664263e-05 0  15.17729472481523  
57 0.1844691904609737  -0.006683376928533073 -1.244486009664263e-05 0  15.19929673622841  
58 0.1991329275956888  -0.006683376928533073 -1.244486009664263e-05 0  15.22541880764342  
59 0.2160724869272347  -0.006683376928533073 -1.244486009664263e-05 0  15.25762957842795  
60 0.2355481506146424  -0.006683376928533073 -1.244486009664263e-05 0  15.29744469910958  
61 0.257768729818858  -0.006683376928533073 -1.244486009664263e-05 0  15.34661633734286  
62 0.2832302100861046  -0.006683376928533073 -1.244486009664263e-05 0  15.40799622720168  
63 0.3135124901485121  -0.006683376928533073 -1.244486009664263e-05 0  15.48815638038695  
64 0.3504160778774221  -0.006683376928533073 -1.244486009664263e-05 0  15.596436612313  
65 0.398831597203915  -0.006683376928533073 -1.244486009664263e-05 0  15.75642740701539  
66 0.4220142475325246  -0.006683376928533073 -1.244486009664263e-05 0  15.84000189662841  
67 0.4379143341741524  -0.006683376928533073 -1.244486009664263e-05 0  15.90195951429592  
68 0.4499306919291118  -0.006683376928533073 -1.244486009664263e-05 0  15.95396168614311  
69 0.4596650276226488  -0.006683376928533073 -1.244486009664263e-05 0  16.00209609583478  
70 0.469545191585358  -0.006683376928533073 -1.244486009664263e-05 0  16.06005905683278  
71 0.4785260333919983  -0.006683376928533073 -1.244486009664263e-05 0  16.12297176630346  
72 0.4878499424850128  -0.006683376928533073 -1.244486009664263e-05 0  16.20132698876907  
73 0.4969968195845315  -0.006683376928533073 -1.244486009664263e-05 0  16.29242098337686  
74 0.5  -0.006683376928533073 -1.244486009664263e-05 0  16.324406545959  
75 0.5027953121689772  -0.006683376928533073 -1.244486009664263e-05 0  16.35087641153633  
76 0.5053576257668821  -0.006683376928533073 -1.244486009664263e-05 0  16.37263122973985  
77 0.5099913134673811  -0.006683376928533073 -1.244486009664263e-05 0  16.40547536043993  
78 0.5153877952195507  -0.006683376928533073 -1.244486009664263e-05 0  16.43732307191858  
79 0.5228733923921904  -0.006683376928533073 -1.244486009664263e-05 0  16.47319113559192  
80 0.5318774990287394  -0.006683376928533073 -1.244486009664263e-05 0  16.50846203531437  
81 0.5404063177741231  -0.006683376928533073 -1.244486009664263e-05 0  16.53704220905696  
82 0.5489673494024118  -0.006683376928533073 -1.244486009664263e-05 0  16.56207003622393  
83 0.5574814776449892  -0.006683376928533073 -1.244486009664263e-05 0  16.58407900835065  
84 0.5660369515558391  -0.006683376928533073 -1.244486009664263e-05 0  16.60375249065927  
85 0.5749571344926013  -0.006683376928533073 -1.244486009664263e-05 0  16.62195830395319  
86 0.5842861978466862  -0.006683376928533073 -1.244486009664263e-05 0  16.63876945044821  
87 0.5943258117713575  -0.006683376928533073 -1.244486009664263e-05 0  16.65456868741648  
88 0.605359678156885  -0.006683376928533073 -1.244486009664263e-05 0  16.66949545138357  
89 0.617513322073748  -0.006683376928533073 -1.244486009664263e-05 0  16.68337184682339  
90 0.6307120202859351  -0.006683376928533073 -1.244486009664263e-05 0  16.69586340928796  
91 0.6449396750855205  -0.006683376928533073 -1.244486009664263e-05 0  16.70682590656819  
92 0.6605907292022616  -0.006683376928533073 -1.244486009664263e-05 0  16.71641608547062  
93 0.677958395957398  -0.006683376928533073 -1.244486009664263e-05 0  16.72465137074264  
94 0.6977802502062529  -0.006683376928533073 -1.244486009664263e-05 0  16.73166392758777  
95 0.7208984813867666  -0.006683376928533073 -1.244486009664263e-05 0  16.73749294852037  
96 0.7485199170633896  -0.006683376928533073 -1.244486009664263e-05 0  16.74217112716962  
97 0.78235484748546  -0.006683376928533073 -1.244486009664263e-05 0  16.7457411735067  
98 0.8251590793122104  -0.006683376928533073 -1.244486009664263e-05 0  16.74829118147085  
99 0.8819698114910315  -0.006683376928533073 -1.244486009664263e-05 0  16.74996074599742  
100 0.9623036864999832  -0.006683376928533073 -1.244486009664263e-05 0  16.75092923974158  
101 1.062303686499983  -0.006683376928533073 -1.244486009664263e-05 0  16.75135887450768  
102 1.162303686499983  -0.006683376928533073 -1.244486009664263e-05 0  16.75152352282325  
103 1.25  -0.006683376928533073 -1.244486009664263e-05 0  16.75157925814908  
104 1.250625  -0.006683376928533073 -1.244486009664263e-05 0  16.7412564915176  
105 1.251114634680172  -0.006683376928533073 -1.244486009664263e-05 0  16.72886967878936  
106 1.251664734408788  -0.006683376928533073 -1.244486009664263e-05 0  16.71171540019378  
107 1.252183347246348  -0.006683376928533073 -1.244486009664263e-05 0  16.69453203149028  
108 1.25271232792657  -0.006683376928533073 -1.244486009664263e-05 0  16.6778519542735  
109 1.253260292563749  -0.006683376928533073 -1.244486009664263e-05 0  16.66357337964646  
110 1.253836525499741  -0.006683376928533073 -1.244486009664263e-05 0  16.65426311339819  
111 1.254416134124284  -0.006683376928533073 -1.244486009664263e-05 0  16.65308086471757  
112 1.254987985410379  -0.006683376928533073 -1.244486009664263e-05 0  16.66208719726199  
113 1.255508916919767  -0.006683376928533073 -1.244486009664263e-05 0  16.680331086652  
114 1.256123772046041  -0.006683376928533073 -1.244486009664263e-05 0  16.71776179075058  
115 1.256812919328024  -0.006683376928533073 -1.244486009664263e-05 0  16.78179929764918  
116 1.257542286879102  -0.006683376928533073 -1.244486009664263e-05 0  16.8760431000769  
117 1.258275815994179  -0.006683376928533073 -1.244486009664263e-05 0  16.99851378294318  
118 1.258934290022868  -0.006683376928533073 -1.244486009664263e-05 0  17.13093737672465  
119 1.259601325459622  -0.006683376928533073 -1.244486009664263e-05 0  17.28765739499847  
120 1.26  -0.006683376928533073 -1.244486009664263e-05 0  17.38927929595012  
121 1.260099187244018  -0.006683376928533073 -1.244486009664263e-05 0  17.41467927307868  
122 1.260190753661058  -0.006683376928533073 -1.244486009664263e-05 0  17.43802332752754  
123 1.260373886495138  -0.006683376928533073 -1.244486009664263e-05 0  17.48360652908287  
124 1.260740152163297  -0.006683376928533073 -1.244486009664263e-05 0  17.56839236612214  
125 1.261270646223868  -0.006683376928533073 -1.244486009664263e-05 0  17.67649975697637  
126 1.261824362616151  -0.006683376928533073 -1.244486009664263e-05 0  17.77376992587158  
127 1.262393017259483  -0.006683376928533073 -1.244486009664263e-05 0  17.85843281739604  
128 1.262964512285418  -0.006683376928533073 -1.244486009664263e-05 0  17.92958883876805  
129 1.263549526695203  -0.006683376928533073 -1.244486009664263e-05 0  17.98939520771006  
130 1.26413142935176  -0.006683376928533073 -1.244486009664263e-05 0  18.03742808277718  
131 1.264701260632954  -0.006683376928533073 -1.244486009664263e-05 0  18.0747016575466  
132 1.265241254668302  -0.006683376928533073 -1.244486009664263e-05 0  18.10218722633971  
133 1.265850569565169  -0.006683376928533073 -1.244486009664263e-05 0  18.12438012526217  
134 1.266479263554749  -0.006683376928533073 -1.244486009664263e-05 0  18.13899566681094  
135 1.26713291988163  -0.006683376928533073 -1.244486009664263e-05 0  18.1463166285114  
136 1.267823097923924  -0.006683376928533073 -1.244486009664263e-05 0  18.14636091820537  
137 1.268531044811547  -0.006683376928533073 -1.244486009664263e-05 0  18.13933973980295  
138 1.269288472612861  -0.006683376928533073 -1.244486009664263e-05 0  18.12481029819035  
139 1.270004317634108  -0.006683376928533073 -1.244486009664263e-05 0  18.10560249532058  
140 1.270733399235883  -0.006683376928533073 -1.244486009664263e-05 0  18.08108734922532  
141 1.271474868934449  -0.006683376928533073 -1.244486009664263e-05 0  18.05170299534588  
142 1.272288758092846  -0.006683376928533073 -1.244486009664263e-05 0  18.01485025298337  
143 1.273146678618047  -0.006683376928533073 -1.244486009664263e-05 0  17.9716751981407  
144 1.274054323850678  -0.006683376928533073 -1.244486009664263e-05 0  17.92195477739188  
145 1.275005889019664  -0.006683376928533073 -1.244486009664263e-05 0  17.86618503111826  
146 1.275995212256145  -0.006683376928533073 -1.244486009664263e-05 0  17.80504236122032  
147 1.277065376015072  -0.006683376928533073 -1.244486009664263e-05 0  17.73604962247065  
148 1.27812487898817  -0.006683376928533073 -1.244486009664263e-05 0  17.66565816534632  
149 1.279218629631685  -0.006683376928533073 -1.244486009664263e-05 0  17.591440093589  
150 1.280278825878605  -0.006683376928533073 -1.244486009664263e-05 0  17.51857436684931  
151 1.281446679820013  -0.006683376928533073 -1.244486009664263e-05 0  17.43778748297028  
152 1.282704596226594  -0.006683376928533073 -1.244486009664263e-05 0  17.35079826907585  
153 1.284056066146516  -0.006683376928533073 -1.244486009664263e-05 0  17.25802506588553  
154 1.285489581870854  -0.006683376928533073 -1.244486009664263e-05 0  17.16102968940546  
155 1.286985381154788  -0.006683376928533073 -1.244486009664263e-05 0  17.06193658377645  
156 1.288576289160126  -0.006683376928533073 -1.244486009664263e-05 0  16.95947069116105  
157 1.290202117335044  -0.006683376928533073 -1.244486009664263e-05 0  16.85823707042272  
158 1.291879774740029  -0.006683376928533073 -1.244486009664263e-05 0  16.75780358216848  
159 1.293636910076902  -0.006683376928533073 -1.244486009664263e-05 0  16.65725935996341  
160 1.295379090295354  -0.006683376928533073 -1.244486009664263e-05 0  16.56226673809721  
161 1.297210290805291  -0.006683376928533073 -1.244486009664263e-05 0  16.46764387227119  
162 1.299139342196817  -0.006683376928533073 -1.244486009664263e-05 0  16.37370784198533  
163 1.301365872723438  -0.006683376928533073 -1.244486009664263e-05 0  16.27271784444115  
164 1.303841561206534  -0.006683376928533073 -1.244486009664263e-05 0  16.16922418285978  
165 1.306543079365293  -0.006683376928533073 -1.244486009664263e-05 0  16.06618875856295  
166 1.309303961258863  -0.006683376928533073 -1.244486009664263e-05 0  15.97057756662231  
167 1.312255562581059  -0.006683376928533073 -1.244486009664263e-05 0  15.878576476326  
168 1.315356593905458  -0.006683376928533073 -1.244486009664263e-05 0  15.79219594681136  
169 1.318580921120216  -0.006683376928533073 -1.244486009664263e-05 0  15.71238026651995  
170 1.321942157515965  -0.006683376928533073 -1.244486009664263e-05 0  15.63880838912024  
171 1.325457109334774  -0.006683376928533073 -1.244486009664263e-05 0  15.57107722728375  
172 1.329141659007547  -0.006683376928533073 -1.244486009664263e-05 0  15.50881472155477  
173 1.332991143236169  -0.006683376928533073 -1.244486009664263e-05 0  15.45193785968627  
174 1.336987048121748  -0.006683376928533073 -1.244486009664263e-05 0  15.40041221684656  
175 1.341139770484599  -0.006683376928533073 -1.244486009664263e-05 0  15.35376849853173  
176 1.345422250832367  -0.006683376928533073 -1.244486009664263e-05 0  15.31190921482925  
177 1.349806149931976  -0.006683376928533073 -1.244486009664263e-05 0  15.27462426697695  
178 1.354266808053421  -0.006683376928533073 -1.244486009664263e-05 0  15.24159924440176  
179 1.358786873616027  -0.006683376928533073 -1.244486009664263e-05 0  15.21244608943129  
180 1.363353921273366  -0.006683376928533073 -1.244486009664263e-05 0  15.186762354715  
181 1.36795678170415  -0.006683376928533073 -1.244486009664263e-05 0  15.16417017960614  
182 1.372588360925972  -0.006683376928533073 -1.244486009664263e-05 0  15.14431034302085  
183 1.377243536282762  -0.006683376928533073 -1.244486009664263e-05 0  15.12685705957157  
184 1.381919090308619  -0.006683376928533073 -1.244486009664263e-05 0  15.11151798496383  
185 1.386613255886091  -0.006683376928533073 -1.244486009664263e-05 0  15.0980336706293  
186 1.391324774904279  -0.006683376928533073 -1.244486009664263e-05 0  15.08617694771588  
187 1.396053118693597  -0.006683376928533073 -1.244486009664263e-05 0  15.07574847446146  
188 1.400798388872878  -0.006683376928533073 -1.244486009664263e-05 0  15.06657347113801  
189 1.405560483018319  -0.006683376928533073 -1.244486009664263e-05 0  15.05849999560477  
190 1.410340129824483  -0.006683376928533073 -1.244486009664263e-05 0  15.05139419984926  
191 1.415137601387749  -0.006683376928533073 -1.244486009664263e-05 0  15.04513981163265  
192 1.419953743654873  -0.006683376928533073 -1.244486009664263e-05 0  15.03963436036595  
193 1.424789152297133  -0.006683376928533073 -1.244486009664263e-05 0  15.0347883642636  
194 1.429644747337928  -0.006683376928533073 -1.244486009664263e-05 0  15.03052305544883  
195 1.43452143110185  -0.006683376928533073 -1.244486009664263e-05 0  15.02676931041295  
196 1.439420180472385  -0.006683376928533073 -1.244486009664263e-05 0  15.02346628945226  
197 1.444341964782549  -0.006683376928533073 -1.244486009664263e-05 0  15.0205604924891  
198 1.44928794901439  -0.006683376928533073 -1.244486009664263e-05 0  15.01800471933363  
199 1.454259237012748  -0.006683376928533073 -1.244486009664263e-05 0  15.0157574894145  
200 1.459256814459759  -0.006683376928533073 -1.244486009664263e-05 0  15.01378229235148  
201 1.464282500856391  -0.006683376928533073 -1.244486009664263e-05 0  15.01204667923801  
202 1.469337380535552  -0.006683376928533073 -1.244486009664263e-05 0  15.01052230030665  
203 1.474422792797221  -0.006683376928533073 -1.244486009664263e-05 0  15.00918406803302  
204 1.479540635925425  -0.006683376928533073 -1.244486009664263e-05 0  15.00800974108246  
205 1.484692321891192  -0.006683376928533073 -1.244486009664263e-05 0  15.00697981736428  
206 1.489879293125155  -0.006683376928533073 -1.244486009664263e-05 0  15.00607709865699  
207 1.495104434953415  -0.006683376928533073 -1.244486009664263e-05 0  15.00528621006573  
208 1.500368827322696  -0.006683376928533073 -1.244486009664263e-05 0  15.00459385715854  
209 1.505675404335374  -0.006683376928533073 -1.244486009664263e-05 0  15.00398808484569  
210 1.511026161257521  -0.006683376928533073 -1.244486009664263e-05 0  15.00345846930083  
211 1.516423288808711  -0.006683376928533073 -1.244486009664263e-05 0  15.00299580420433  
212 1.52186994551874  -0.006683376928533073 -1.244486009664263e-05 0  15.00259190771293  
213 1.527368320899826  -0.006683376928533073 -1.244486009664263e-05 0  15.0022396498595  
214 1.53292129399136  -0.006683376928533073 -1.244486009664263e-05 0  15.0019327085313  
215 1.538531966719918  -0.006683376928533073 -1.244486009664263e-05 0  15.00166551243911  
216 1.544203691654518  -0.006683376928533073 -1.244486009664263e-05 0  15.0014331526092  
217 1.549939972351677  -0.006683376928533073 -1.244486009664263e-05 0  15.00123130665535  
218 1.555744994960348  -0.006683376928533073 -1.244486009664263e-05 0  15.00105615607118  
219 1.561622989766921  -0.006683376928533073 -1.244486009664263e-05 0  15.00090434950052  
220 1.567578683002941  -0.006683376928533073 -1.244486009664263e-05 0  15.00077294108466  
221 1.573615638230882  -0.006683376928533073 -1.244486009664263e-05 0  15.00065937025588  
222 1.579739932412568  -0.006683376928533073 -1.244486009664263e-05 0  15.00056134834772  
223 1.585958207193709  -0.006683376928533073 -1.244486009664263e-05 0  15.00047687105393  
224 1.592276015818641  -0.006683376928533073 -1.244486009664263e-05 0  15.00040419744789  
225 1.598700724057707  -0.006683376928533073 -1.244486009664263e-05 0  15.00034169905492  
226 1.60525848018018  -0.006683376928533073 -1.244486009664263e-05 0  15.00028801651911  
227 1.611914751093485  -0.006683376928533073 -1.244486009664263e-05 0  15.00024227294259  
228 1.618709597612173  -0.006683376928533073 -1.244486009664263e-05 0  15.00020319751993  
229 1.625641196824228  -0.006683376928533073 -1.244486009664263e-05 0  15.00016994795622  
230 1.632727684957636  -0.006683376928533073 -1.244486009664263e-05 0  15.00014169672553  
231 1.639978342794282  -0.006683376928533073 -1.244486009664263e-05 0  15.00011776544112  
232 1.647408614835234  -0.006683376928533073 -1.244486009664263e-05 0  15.00009754660749  
233 1.655033174509848  -0.006683376928533073 -1.244486009664263e-05 0  15.00008051829454  
234 1.662869688893252  -0.006683376928533073 -1.244486009664263e-05 0  15.00006622382343  
235 1.670937452501628  -0.006683376928533073 -1.244486009664263e-05 0  15.00005426742228  
236 1.679258621564172  -0.006683376928533073 -1.244486009664263e-05 0  15.00004430510177  
237 1.687858211109591  -0.006683376928533073 -1.244486009664263e-05 0  15.00003603888676  
238 1.696765033517265  -0.006683376928533073 -1.244486009664263e-05 0  15.00002921069253  
239 1.706012167717568  -0.006683376928533073 -1.244486009664263e-05 0  15.00002359757255  
240 1.715637927530727  -0.006683376928533073 -1.244486009664263e-05 0  15.00001900721891  
241 1.72568688274014  -0.006683376928533073 -1.244486009664263e-05 0  15.00001527411657  
242 1.736211542250273  -0.006683376928533073 -1.244486009664263e-05 0  15.00001225604191  
243 1.747281654753349  -0.006683376928533073 -1.244486009664263e-05 0  15.00000982983046  
244 1.75899722100933  -0.006683376928533073 -1.244486009664263e-05 0  15.00000788897998  
245 1.771454767986026  -0.006683376928533073 -1.244486009664263e-05 0  15.0000063471831  
246 1.784768354240018  -0.006683376928533073 -1.244486009664263e-05 0  15.00000513092938  
247 1.799072297993508  -0.006683376928533073 -1.244486009664263e-05 0  15.00000417771897  
248 1.814535609418896  -0.006683376928533073 -1.244486009664263e-05 0  15.00000343411447  
249 1.831373573989219  -0.006683376928533073 -1.244486009664263e-05 0  15.00000285483511  
250 1.849861826174823  -0.006683376928533073 -1.244486009664263e-05 0  15.00000240192635  
251 1.870362204826427  -0.006683376928533073 -1.244486009664263e-05 0  15.00000204384387  
252 1.89335691945936  -0.006683376928533073 -1.244486009664263e-05 0  15.00000175472992  
253 1.91950725137436  -0.006683376928533073 -1.244486009664263e-05 0  15.00000151369203  
254 1.949766983128553  -0.006683376928533073 -1.244486009664263e-05 0  15.00000130409394  
255 1.985531172450378  -0.006683376928533073 -1.244486009664263e-05 0  15.00000111321366  
256 2  -0.006683376928533073 -1.244486009664263e-05 0  15.00000104394521  


==> tikz/voltageTSA.txt <==
# RESULT_voltage on 3000001
 0 0
 0.0001190197077996415 -2.202759458767779e-05
 0.000272873465781142 -4.093232304658023e-05
 0.000580580981744143 -7.353987666037923e-05
 0.00108969632891798 -0.0001262774873631107
 0.001667214281193106 -0.0001838736348621455
 0.002321683233137957 -0.0002466165188757027
 0.003016248036287421 -0.0003107548609188396
 0.003756615948422726 -0.000376671712058393
 0.004535872634837327 -0.0004436218024934285
 0.005356999884870838 -0.0005117356304318776
 0.006219336289361953 -0.0005808325254376356
 0.007124349145129377 -0.0006509067984090995
 0.008072428654137022 -0.0007218699128026211
 0.009064718898170815 -0.0007936936497058807
 0.01010248011898726 -0.00086635860781799
 0.01118777322248437 -0.0009398985654755815
 0.01232411855258891 -0.001014434453415535
 0.01351521847515262 -0.001090082120765248
 0.01476510191613071 -0.001166960481818911
 0.01607806284505279 -0.001245185740242392
 0.01745841852775555 -0.001324859518916786
 0.01891046778740287 -0.001406059304049196
 0.02043856287864192 -0.001488849563395022
 0.02204721276170636 -0.00157328836072871
 0.02374043927177383 -0.001659392378741566
 0.02552214709427734 -0.001747158954000785
 0.027396550261205 -0.001836573213195194
 0.02936200472146839 -0.001927378030566397
 0.03143458728946857 -0.002020085795227771
 0.03361107584734005 -0.002114317783666752
 0.03589986479556051 -0.002210194470076826
 0.03830530122563298 -0.002307644053334121
 0.04083476879905966 -0.002406697963454167
 0.04349570765879612 -0.002507363126843697
 0.04629567161808442 -0.002609625828104063
 0.04924362358718021 -0.002713488631864202
 0.05234898056865297 -0.002818939920189082
 0.05562356321245499 -0.002926018352719236
 0.05908037512849634 -0.003034759258641474
 0.06273809321474802 -0.003145320900863367
 0.06661391333604036 -0.003257754524677569
 0.07072398682797049 -0.003372031142218926
 0.07509131475286457 -0.003488251786619111
 0.07972786258398973 -0.003606183340270114
 0.08466098799894729 -0.003725934385387592
 0.08992532561541047 -0.003847699005052434
 0.09555050801127576 -0.003971472113082592
 0.1015791569015008 -0.004097446642511591
 0.108039275666169 -0.004225439951064233
 0.1149909976644943 -0.004355817682595852
 0.122506499435769 -0.004489013259297051
 0.1306854500037966 -0.00462574483146613
 0.1395744158509343 -0.004765723386414512
 0.1492391138853405 -0.004908948650138035
 0.1597886641776465 -0.005055980406950347
 0.1713735927125355 -0.005207786820847212
 0.1844691904609737 -0.00536895745626327
 0.1991329275956888 -0.005538569428872302
 0.2160724869272347 -0.00572278657395662
 0.2355481506146424 -0.005922406381484472
 0.257768729818858 -0.006138076801547388
 0.2832302100861046 -0.006373529911395647
 0.3135124901485121 -0.006642030300294178
 0.3504160778774221 -0.006958155990975524
 0.398831597203915 -0.00736225690016593
 0.4220142475325246 -0.00755901735882263
 0.4379143341741524 -0.007709873367344024
 0.4499306919291118 -0.007850996527949145
 0.4596650276226488 -0.00799536158557739
 0.469545191585358 -0.008180338622784462
 0.4785260333919983 -0.00838644579906867
 0.4878499424850128 -0.008643465677159446
 0.4969968195845315 -0.008938802301891421
 0.5 -0.00904205381341028
 0.5027953121689772 -0.008854923329337353
 0.5053576257668821 -0.008716612548118044
 0.5099913134673811 -0.008518558601125562
 0.5153877952195507 -0.008331955324715819
 0.5228733923921904 -0.008127125812698264
 0.5318774990287394 -0.007932269517460455
 0.5404063177741231 -0.007781316856185023
 0.5489673494024118 -0.007655623285266933
 0.5574814776449892 -0.007550862876211872
 0.5660369515558391 -0.007462156975425847
 0.5749571344926013 -0.00738437274206142
 0.5842861978466862 -0.007316197872338773
 0.5943258117713575 -0.007255273257618246
 0.605359678156885 -0.007200437841852967
 0.617513322073748 -0.007151742936000442
 0.6307120202859351 -0.00710970530470822
 0.6449396750855205 -0.007074171575729545
 0.6605907292022616 -0.007044111357116094
 0.677958395957398 -0.007019038886984169
 0.6977802502062529 -0.006998213431414248
 0.7208984813867666 -0.006981269596204942
 0.7485199170633896 -0.006967902625696203
 0.78235484748546 -0.006957831985189352
 0.8251590793122104 -0.006950705309153292
 0.8819698114910315 -0.006946067419735677
 0.9623036864999832 -0.006943352248130529
 1.062303686499983 -0.006942187344347621
 1.162303686499983 -0.006941785642532487
 1.25 -0.006941624239392819
 1.250625 -0.003027680920162814
 1.251114634680172 -0.0004117165080230023
 1.251664734408788 0.002424641466478524
 1.252183347246348 0.005024192671771435
 1.25271232792657 0.007607781136662262
 1.253260292563749 0.01021901517802708
 1.253836525499741 0.01290427461283437
 1.254416134124284 0.0155546116540441
 1.254987985410379 0.01812347989679125
 1.255508916919767 0.02042541756624239
 1.256123772046041 0.02308727197857043
 1.256812919328024 0.02600251710809633
 1.257542286879102 0.0290131852534021
 1.258275815994179 0.03196761315285124
 1.258934290022868 0.03456236291115982
 1.259601325459622 0.03713379217748146
 1.26 0.03865080851504359
 1.260099187244018 0.03800507220625864
 1.260190753661058 0.03778189184145856
 1.260373886495138 0.0374657618883153
 1.260740152163297 0.0368191972275249
 1.261270646223868 0.03594884969293594
 1.261824362616151 0.035101991254932
 1.262393017259483 0.03428565386747875
 1.262964512285418 0.03351141106374259
 1.263549526695203 0.03276114263354349
 1.26413142935176 0.03205211919713141
 1.264701260632954 0.03139008232934861
 1.265241254668302 0.0307892852476523
 1.265850569565169 0.0301422461338706
 1.266479263554749 0.02950489640869772
 1.26713291988163 0.02887234774543224
 1.267823097923924 0.02823537615739435
 1.268531044811547 0.02761200650319178
 1.269288472612861 0.02697661642289229
 1.270004317634108 0.02640228352682839
 1.270733399235883 0.02584245136904727
 1.271474868934449 0.02529724805774071
 1.272288758092846 0.02472570022745007
 1.273146678618047 0.02415089371840902
 1.274054323850678 0.02357134557400987
 1.275005889019664 0.02299269290152786
 1.275995212256145 0.02241990456725961
 1.277065376015072 0.02183127688736433
 1.27812487898817 0.02127659096397558
 1.279218629631685 0.0207315426975659
 1.280278825878605 0.02022732350256461
 1.281446679820013 0.01969882892110215
 1.282704596226594 0.01915845000466498
 1.284056066146516 0.01860858786535065
 1.285489581870854 0.01805693141716908
 1.286985381154788 0.01751244985479753
 1.288576289160126 0.01696471844416336
 1.290202117335044 0.01643422588193458
 1.291879774740029 0.01591484751908639
 1.293636910076902 0.01539872283667188
 1.295379090295354 0.0149119451784777
 1.297210290805291 0.01442524769865904
 1.299139342196817 0.01393771746033745
 1.301365872723438 0.01340556944633885
 1.303841561206534 0.01284874378215063
 1.306543079365293 0.01228011292484346
 1.309303961258863 0.01173655094692837
 1.312255562581059 0.01119478683914246
 1.315356593905458 0.01066536698310736
 1.318580921120216 0.0101530606956613
 1.321942157515965 0.009654829565491156
 1.325457109334774 0.009167679280401405
 1.329141659007547 0.008689682868795958
 1.332991143236169 0.008222054795010397
 1.336987048121748 0.007767486275478764
 1.341139770484599 0.007325314747178578
 1.345422250832367 0.006898666641266846
 1.349806149931976 0.006490083814818382
 1.354266808053421 0.006101155559403373
 1.358786873616027 0.005732421004515415
 1.363353921273366 0.005383789591040173
 1.36795678170415 0.005054929732128012
 1.372588360925972 0.004745151117947563
 1.377243536282762 0.004453624335830572
 1.381919090308619 0.004179421908459008
 1.386613255886091 0.003921581237400278
 1.391324774904279 0.003679167566977285
 1.396053118693597 0.003451273868157693
 1.400798388872878 0.003237018055757706
 1.405560483018319 0.003035594550432676
 1.410340129824483 0.002846215883946079
 1.415137601387749 0.002668167381027915
 1.419953743654873 0.002500757361519565
 1.424789152297133 0.002343351453011783
 1.429644747337928 0.002195352899435032
 1.43452143110185 0.002056200970756069
 1.439420180472385 0.001925369004435401
 1.444341964782549 0.001802364464986907
 1.44928794901439 0.001686720771925116
 1.454259237012748 0.00157800616813227
 1.459256814459759 0.001475817842897305
 1.464282500856391 0.001379765311811094
 1.469337380535552 0.001289492335090638
 1.474422792797221 0.001204664573638941
 1.479540635925425 0.001124957286047978
 1.484692321891192 0.001050071101325751
 1.489879293125155 0.0009797348575854615
 1.495104434953415 0.000913669217315287
 1.500368827322696 0.0008516362145884861
 1.505675404335374 0.0007933925861708823
 1.511026161257521 0.0007387179912274073
 1.516423288808711 0.0006874085383659983
 1.52186994551874 0.0006392615213592457
 1.527368320899826 0.0005940968111050771
 1.53292129399136 0.0005517406191604706
 1.538531966719918 0.0005120293640555695
 1.544203691654518 0.0004748078549422847
 1.549939972351677 0.0004399303272996559
 1.555744994960348 0.0004072557111413524
 1.561622989766921 0.0003766528291651523
 1.567578683002941 0.0003480037474586764
 1.573615638230882 0.0003212012438820496
 1.579739932412568 0.0002961338891701181
 1.585958207193709 0.0002727023018851958
 1.592276015818641 0.0002508106918463939
 1.598700724057707 0.0002303546649249239
 1.60525848018018 0.0002112105179604286
 1.611914751093485 0.0001934159879889166
 1.618709597612173 0.0001768103710343926
 1.625641196824228 0.0001613514222380936
 1.632727684957636 0.0001469567482049594
 1.639978342794282 0.0001335699896427461
 1.647408614835234 0.0001211291210847424
 1.655033174509848 0.0001095799268806371
 1.662869688893252 9.88696522234501e-05
 1.670937452501628 8.894945388362871e-05
 1.679258621564172 7.977301861752354e-05
 1.687858211109591 7.129697960180048e-05
 1.696765033517265 6.348038062857043e-05
 1.706012167717568 5.628479157949428e-05
 1.715637927530727 4.967409571314851e-05
 1.72568688274014 4.361442541491416e-05
 1.736211542250273 3.807389645574952e-05
 1.747281654753349 3.301960008146162e-05
 1.75899722100933 2.841607977609561e-05
 1.771454767986026 2.424008947632393e-05
 1.784768354240018 2.047081225597585e-05
 1.799072297993508 1.70897004666065e-05
 1.814535609418896 1.407828598738796e-05
 1.831373573989219 1.141835554415345e-05
 1.849861826174823 9.092305984549449e-06
 1.870362204826427 7.082743171895882e-06
 1.89335691945936 5.372508265785048e-06
 1.91950725137436 3.94417613121981e-06
 1.949766983128553 2.779092664619635e-06
 1.985531172450378 1.857935742452096e-06
 2 1.543429002481045e-06

